Segmentation Assisted Incremental Test Time Adaptation in an Open World

In dynamic environments, unfamiliar objects and distribution shifts are often encountered, which challenge the generalization abilities of the deployed trained models. This work addresses Incremental Test Time Adaptation of Vision Language Models, tackling scenarios where unseen classes and unseen domains continuously appear during testing. Unlike traditional Test Time Adaptation approaches, where the test stream comes only from a predefined set of classes, our framework allows models to adapt simultaneously to both covariate and label shifts, actively incorporating new classes as they emerge. Towards this goal, we establish a new benchmark for ITTA, integrating single image TTA methods for VLMs with active labeling techniques that query an oracle for samples potentially representing unseen classes during test time. We propose a segmentation assisted active labeling module, termed SegAssist, which is training free and repurposes the segmentation capabilities of VLMs to refine active sample selection, prioritizing samples likely to belong to unseen classes. Extensive experiments on several benchmark datasets demonstrate the potential of SegAssist to enhance the performance of VLMs in real world scenarios, where continuous adaptation to emerging data is essential. Project-page:https://manogna-s.github.io/segassist/

==> data/scores/ImageNetR_known.csv <==
Time,ACL_Scores,Threshold,GT
0,0.9922794,0.2,52
1,0.45339474,0.2,71
2,0.8235635,0.2,132
3,0.8259037,0.2,65
4,0.866993,0.2,139
5,0.9472183,0.2,87
6,0.3549824,0.2,52
7,0.9791334,0.2,113
8,0.25974414,0.2,96
9,0.5940924,0.2,98
10,0.80712044,0.2,94
11,0.9283376,0.2,129
12,0.6185428,0.2,74
13,0.9604221,0.2,149
14,0.369339,0.2,105
15,0.21295287,0.2,87
16,0.11154118,0.2,8
17,0.8559126,0.2,25
18,0.46514988,0.2,61
19,0.6813543,0.2,33
20,0.5452684,0.2,92
21,0.9997936,0.2,122
22,0.94824225,0.2,153
23,0.9644516,0.2,49
24,0.4753637,0.2,87
25,0.7357837,0.2,111
26,0.9218137,0.2,77
27,0.81688696,0.2,80
28,0.74811506,0.2,154
29,0.9183554,0.2,21
30,0.55965173,0.2,24
31,0.57965535,0.2,73
32,0.9955863,0.2,42
33,0.95505315,0.2,78
34,0.32595614,0.2,3
35,0.63974637,0.2,70
36,0.23693722,0.2,45
37,0.9715576,0.2,95
38,0.8883034,0.2,141
39,0.28921568,0.2,73
40,0.9913317,0.2,31
41,0.6058362,0.2,42
42,0.52747023,0.2,71
43,0.19398628,0.2,132
44,0.40869927,0.2,50
45,0.2910687,0.2,53
46,0.62586987,0.2,24
47,0.9841324,0.2,23
48,0.41454232,0.2,18
49,0.99317425,0.2,98
50,0.98555607,0.2,86
51,0.8477347,0.2,79
52,0.9554246,0.2,98
53,0.8579525,0.2,46
54,0.21158126,0.2,58
55,0.80830204,0.2,21
56,0.3110582,0.2,131
57,0.45527637,0.2,21
58,0.9947462,0.2,149
59,0.7254391,0.2,68
60,0.3142564,0.2,18
61,0.72962445,0.2,45
62,0.48857597,0.2,17
63,0.89400834,0.2,85
64,0.29288483,0.2,27
65,0.23492427,0.2,21
66,0.7379198,0.2,116
67,0.8620843,0.2,102
68,0.696346,0.2,103
69,0.9441693,0.2,79
70,0.9852047,0.2,11
71,0.4901816,0.2,17
72,0.9381654,0.2,2
73,0.97501445,0.2,23
74,0.9157591,0.2,7
75,0.17655371,0.2,67
76,0.9439337,0.2,23
77,0.18101774,0.2,135
78,0.5799643,0.2,140
79,0.23751791,0.2,39
80,0.50842667,0.2,50
81,0.95801705,0.2,47
82,0.17242192,0.2,16
83,0.5570135,0.2,119
84,0.9586083,0.2,11
85,0.8922697,0.2,94
86,0.9950472,0.2,129
87,0.51462805,0.2,153
88,0.90946394,0.2,74
89,0.5278027,0.2,153
90,0.97463065,0.2,32
91,0.33261216,0.2,105
92,0.5879107,0.2,126
93,0.98683935,0.2,135
94,0.39256912,0.2,152
95,0.9143253,0.2,77
96,0.95693153,0.2,92
97,0.45125654,0.2,132
98,0.9213755,0.2,31
99,0.9094963,0.2,152
100,0.99636614,0.2,77
101,0.30940485,0.2,97
102,0.27975324,0.2,95
103,0.99854386,0.2,116
104,0.9062788,0.2,118
105,0.8048211,0.2,2
106,0.9721149,0.2,61
107,0.9254551,0.2,102
108,0.9437246,0.2,94
109,0.9320423,0.2,94
110,0.41930345,0.2,49
111,0.55182034,0.2,19
112,0.98920876,0.2,68
113,0.69829005,0.2,119
114,0.48435917,0.2,4
115,0.96682566,0.2,77
116,0.82026356,0.2,69
117,0.95503694,0.2,141
118,0.36282474,0.2,153
119,0.98524064,0.2,51
120,0.72109085,0.2,110
121,0.93704367,0.2,128
122,0.8715338,0.2,110
123,0.9101478,0.2,125
124,0.22256859,0.2,86
125,0.63206714,0.2,157
126,0.996833,0.2,27
127,0.9581019,0.2,4
128,0.98010784,0.2,87
129,0.7648586,0.2,153
130,0.98862875,0.2,48
131,0.969057,0.2,41
132,0.6484276,0.2,50
133,0.9247152,0.2,7
134,0.9892902,0.2,149
135,0.98673916,0.2,53
136,0.72073174,0.2,93
137,0.93269753,0.2,150
138,0.945068,0.2,108
139,0.8241156,0.2,9
140,0.7872317,0.2,81
141,0.62635046,0.2,67
142,0.9828098,0.2,103
143,0.91242874,0.2,119
144,0.42665425,0.2,71
145,0.5794002,0.2,153
146,0.92229074,0.2,15
147,0.9984302,0.2,27
148,0.9580876,0.2,76
149,0.09244412,0.2,50
150,0.9776698,0.2,128
151,0.7950064,0.2,52
152,0.4724641,0.2,148
153,0.8263278,0.2,127
154,0.75469047,0.2,122
155,0.8350711,0.2,64
156,0.1878861,0.2,39
157,0.14286003,0.2,34
158,0.42579237,0.2,152
159,0.9630965,0.2,73
160,0.8296469,0.2,112
161,0.8253679,0.2,75
162,0.86414474,0.2,107
163,0.6219313,0.2,97
164,0.99960464,0.2,9
165,0.9980557,0.2,32
166,0.9656951,0.2,19
167,0.98955417,0.2,74
168,0.63582474,0.2,59
169,0.8206103,0.2,68
170,0.4931609,0.2,12
171,0.826864,0.2,65
172,0.25275904,0.2,24
173,0.3472334,0.2,73
174,0.48501286,0.2,4
175,0.98012894,0.2,95
176,0.67603767,0.2,64
177,0.98329437,0.2,144
178,0.4765746,0.2,44
179,0.98052716,0.2,53
180,0.3550401,0.2,143
181,0.49390697,0.2,29
182,0.9391625,0.2,41
183,0.71392095,0.2,69
184,0.46670905,0.2,152
185,0.2734,0.2,22
186,0.8846859,0.2,154
187,0.9873088,0.2,103
188,0.79018784,0.2,68
189,0.7338543,0.2,43
190,0.8110088,0.2,59
191,0.54350287,0.2,128
192,0.9754107,0.2,36
193,0.9941385,0.2,141
194,0.9969606,0.2,54
195,0.43171075,0.2,38
196,0.18304858,0.2,34
197,0.684817,0.2,159
198,0.5331514,0.2,38
199,0.19147925,0.2,126
200,0.101775475,0.2,130
201,0.14765398,0.2,34
202,0.5893844,0.2,83
203,0.9158044,0.2,80
204,0.9982309,0.2,27
205,0.23679899,0.2,34
206,0.6063808,0.2,12
207,0.99994683,0.2,23
208,0.98764557,0.2,155
209,0.8242511,0.2,137
210,0.7253519,0.2,78
211,0.8840732,0.2,105
212,0.8968505,0.2,76
213,0.74975806,0.2,53
214,0.9817023,0.2,16
215,0.9920896,0.2,23
216,0.8817426,0.2,94
217,0.7520148,0.2,16
218,0.17183736,0.2,135
219,0.9999242,0.2,117
220,0.96779656,0.2,75
221,0.92841303,0.2,12
222,0.5423203,0.2,16
223,0.95793337,0.2,105
224,0.41974223,0.2,157
225,0.31982556,0.2,60
226,0.5008895,0.2,42
227,0.9916924,0.2,43
228,0.15602511,0.2,41
229,0.8903627,0.2,133
230,0.73771334,0.2,80
231,0.97790855,0.2,26
232,0.93649685,0.2,25
233,0.35389927,0.2,130
234,0.974896,0.2,123
235,0.9899386,0.2,152
236,0.99972624,0.2,57
237,0.9846341,0.2,54
238,0.4758915,0.2,103
239,0.853206,0.2,103
240,0.80104804,0.2,125
241,0.66417885,0.2,119
242,0.5203958,0.2,156
243,0.51708686,0.2,131
244,0.9320401,0.2,17
245,0.96613055,0.2,40
246,0.32623833,0.2,75
247,0.25288373,0.2,46
248,0.9954075,0.2,98
249,0.5386756,0.2,107
250,0.48184898,0.2,17
251,0.51291543,0.2,137
252,0.73212963,0.2,35
253,0.9931375,0.2,98
254,0.72454447,0.2,22
255,0.6653944,0.2,75
256,0.22943817,0.2,43
257,0.9935254,0.2,127
258,0.9902768,0.2,77
259,0.9973381,0.2,95
260,0.61827385,0.2,152
261,0.31890148,0.2,47
262,0.9658535,0.2,49
263,0.9540235,0.2,26
264,0.9663462,0.2,150
265,0.0955638,0.2,0
266,0.10612001,0.2,103
267,0.85669297,0.2,94
268,0.3093498,0.2,155
269,0.9283372,0.2,42
270,0.55622786,0.2,3
271,0.9982803,0.2,139
272,0.61875784,0.2,155
273,0.9068156,0.2,44
274,0.72156954,0.2,92
275,0.40175027,0.2,153
276,0.28234637,0.2,140
277,0.996089,0.2,131
278,0.91540974,0.2,66
279,0.49951684,0.2,137
280,0.7016046,0.2,152
281,0.52575207,0.2,103
282,0.96408147,0.2,95
283,0.8753102,0.2,73
284,0.42569312,0.2,96
285,0.9972475,0.2,127
286,0.5924284,0.2,114
287,0.27186063,0.2,35
288,0.9856652,0.2,91
289,0.949798,0.2,47
290,0.5573175,0.2,106
291,0.58963597,0.2,159
292,0.95535266,0.2,154
293,0.9633583,0.2,152
294,0.30161145,0.2,95
295,0.97323656,0.2,11
296,0.25599647,0.2,154
297,0.9959055,0.2,8
298,0.97171706,0.2,108
299,0.3522603,0.2,157
300,0.7508097,0.2,114
301,0.9883702,0.2,8
302,0.9592628,0.2,108
303,0.54211146,0.2,26
304,0.6948359,0.2,14
305,0.9392437,0.2,16
306,0.4276162,0.2,127
307,0.99718165,0.2,52
308,0.619234,0.2,21
309,0.58927643,0.2,102
310,0.39375213,0.2,70
311,0.9109624,0.2,25
312,0.97198224,0.2,32
313,0.98129165,0.2,133
314,0.9906427,0.2,143
315,0.284632,0.2,149
316,0.19290291,0.2,22
317,0.27906415,0.2,43
318,0.97942513,0.2,152
319,0.80113447,0.2,44
320,0.55727357,0.2,144
321,0.9855283,0.2,108
322,0.9994382,0.2,140
323,0.72270983,0.2,144
324,0.281623,0.2,8
325,0.7662287,0.2,67
326,0.7902808,0.2,3
327,0.12126239,0.2,109
328,0.95719236,0.2,14
329,0.40022886,0.2,58
330,0.97369087,0.2,114
331,0.58162004,0.2,73
332,0.2211449,0.2,15
333,0.65321857,0.2,22
334,0.9836426,0.2,74
335,0.97459996,0.2,49
336,0.9959214,0.2,98
337,0.12614164,0.2,16
338,0.97842556,0.2,56
339,0.37544835,0.2,78
340,0.7867517,0.2,83
341,0.15122797,0.2,153
342,0.18475935,0.2,94
343,0.26541647,0.2,156
344,0.9824896,0.2,114
345,0.44312856,0.2,157
346,0.9789306,0.2,73
347,0.7350254,0.2,83
348,0.90487796,0.2,47
349,0.24120566,0.2,58
350,0.9377853,0.2,153
351,0.90481436,0.2,116
352,0.9999498,0.2,66
353,0.59751457,0.2,74
354,0.9982304,0.2,100
355,0.9668004,0.2,23
356,0.3750664,0.2,115
357,0.54432523,0.2,4
358,0.89939725,0.2,147
359,0.9808671,0.2,127
360,0.19317007,0.2,83
361,0.4526632,0.2,45
362,0.9523223,0.2,9
363,0.07345081,0.2,128
364,0.8231897,0.2,41
365,0.74598056,0.2,14
366,0.87867516,0.2,116
367,0.9624479,0.2,35
368,0.6837618,0.2,27
369,0.6777188,0.2,72
370,0.20827298,0.2,67
371,0.9987835,0.2,85
372,0.99402857,0.2,66
373,0.905861,0.2,33
374,0.99907887,0.2,55
375,0.99263954,0.2,9
376,0.8497179,0.2,99
377,0.13994844,0.2,103
378,0.520004,0.2,6
379,0.39320135,0.2,94
380,0.43707725,0.2,79
381,0.8662295,0.2,133
382,0.5488292,0.2,121
383,0.97912633,0.2,116
384,0.30983907,0.2,50
385,0.97862625,0.2,92
386,0.9665544,0.2,95
387,0.8597872,0.2,98
388,0.64320225,0.2,71
389,0.28854245,0.2,115
390,0.8405966,0.2,70
391,0.9494981,0.2,65
392,0.9133622,0.2,92
393,0.9855289,0.2,125
394,0.23041958,0.2,150
395,0.34576264,0.2,149
396,0.99730515,0.2,140
397,0.954335,0.2,37
398,0.2399816,0.2,45
399,0.9843785,0.2,73
400,0.3860787,0.2,106
401,0.9706816,0.2,53
402,0.16102865,0.2,135
403,0.7595766,0.2,121
404,0.98553234,0.2,16
405,0.9649798,0.2,45
406,0.8667137,0.2,34
407,0.96154344,0.2,144
408,0.9948014,0.2,98
409,0.9911316,0.2,87
410,0.40651402,0.2,79
411,0.5369889,0.2,119
412,0.9999422,0.2,117
413,0.1754622,0.2,29
414,0.5357985,0.2,98
415,0.43462715,0.2,141
416,0.99762446,0.2,135
417,0.98677325,0.2,25
418,0.9233694,0.2,25
419,0.9184383,0.2,131
420,0.8198174,0.2,155
421,0.7465637,0.2,131
422,0.7579273,0.2,96
423,0.6143157,0.2,79
424,0.9985783,0.2,13
425,0.9315995,0.2,46
426,0.90248376,0.2,4
427,0.997519,0.2,33
428,0.9832978,0.2,148
429,0.6057414,0.2,68
430,0.40480867,0.2,3
431,0.8084735,0.2,61
432,0.9293454,0.2,11
433,0.8262116,0.2,49
434,0.9549888,0.2,47
435,0.29150578,0.2,26
436,0.9437428,0.2,153
437,0.5870441,0.2,52
438,0.9744801,0.2,18
439,0.446521,0.2,105
440,0.88163656,0.2,86
441,0.56740993,0.2,36
442,0.96424073,0.2,48
443,0.17466398,0.2,65
444,0.519438,0.2,67
445,0.9108971,0.2,25
446,0.6340904,0.2,110
447,0.77080214,0.2,123
448,0.80086845,0.2,70
449,0.54434943,0.2,115
450,0.53559875,0.2,93
451,0.794095,0.2,2
452,0.9765538,0.2,135
453,0.9867727,0.2,41
454,0.69766873,0.2,66
455,0.44591308,0.2,154
456,0.9889692,0.2,36
457,0.7212384,0.2,29
458,0.42839107,0.2,94
459,0.49372658,0.2,116
460,0.9742889,0.2,57
461,0.68009967,0.2,100
462,0.26926744,0.2,94
463,0.24341947,0.2,117
464,0.46766102,0.2,71
465,0.9814069,0.2,59
466,0.83770996,0.2,7
467,0.26079407,0.2,63
468,0.31317163,0.2,9
469,0.98857725,0.2,73
470,0.9469345,0.2,25
471,0.94317186,0.2,35
472,0.9284887,0.2,17
473,0.99043876,0.2,116
474,0.99903464,0.2,54
475,0.28967443,0.2,39
476,0.3669353,0.2,21
477,0.99564916,0.2,73
478,0.98205423,0.2,136
479,0.970454,0.2,99
480,0.837517,0.2,31
481,0.3063034,0.2,74
482,0.9296038,0.2,13
483,0.20420875,0.2,123
484,0.9917508,0.2,137
485,0.4631229,0.2,39
486,0.877436,0.2,77
487,0.94108176,0.2,53
488,0.95756596,0.2,88
489,0.9992931,0.2,66
490,0.18096,0.2,7
491,0.9890205,0.2,110
492,0.57796943,0.2,21
493,0.99610776,0.2,127
494,0.99074626,0.2,136
495,0.9242386,0.2,87
496,0.48898563,0.2,53
497,0.9802153,0.2,98
498,0.3331956,0.2,81
499,0.09859982,0.2,85
500,0.9072306,0.2,39
501,0.7524347,0.2,137
502,0.3385972,0.2,128
503,0.9883514,0.2,12
504,0.9636891,0.2,35
505,0.29439783,0.2,138
506,0.5025128,0.2,146
507,0.8824461,0.2,4
508,0.9051258,0.2,87
509,0.95408565,0.2,53
510,0.9898489,0.2,110
511,0.29621887,0.2,14
512,0.65519935,0.2,53
513,0.6344907,0.2,142
514,0.8462812,0.2,39
515,0.99764365,0.2,73
516,0.78817403,0.2,37
517,0.7457697,0.2,96
518,0.4950225,0.2,39
519,0.9872563,0.2,116
520,0.9630983,0.2,96
521,0.6570546,0.2,131
522,0.8667624,0.2,146
523,0.9984043,0.2,127
524,0.95428914,0.2,99
525,0.21498549,0.2,146
526,0.66591436,0.2,144
527,0.611963,0.2,141
528,0.7027831,0.2,102
529,0.90524924,0.2,21
530,0.36914417,0.2,66
531,0.9785801,0.2,5
532,0.68778324,0.2,66
533,0.5688087,0.2,87
534,0.9530284,0.2,107
535,0.9747808,0.2,159
536,0.8527085,0.2,95
537,0.8991494,0.2,150
538,0.57958245,0.2,30
539,0.9813903,0.2,129
540,0.90728486,0.2,13
541,0.44360718,0.2,40
542,0.6157806,0.2,126
543,0.53778166,0.2,153
544,0.94918764,0.2,72
545,0.41109106,0.2,141
546,0.9885594,0.2,82
547,0.9636179,0.2,150
548,0.94201714,0.2,128
549,0.98566145,0.2,154
550,0.87814856,0.2,125
551,0.6926674,0.2,150
552,0.8641735,0.2,5
553,0.9863978,0.2,55
554,0.9182963,0.2,28
555,0.6405305,0.2,115
556,0.47628468,0.2,138
557,0.5693493,0.2,122
558,0.4509189,0.2,52
559,0.33874726,0.2,44
560,0.524233,0.2,73
561,0.952323,0.2,15
562,0.9941855,0.2,157
563,0.85534084,0.2,41
564,0.1069007,0.2,131
565,0.5906306,0.2,154
566,0.4729853,0.2,95
567,0.99851626,0.2,156
568,0.95275426,0.2,136
569,0.81139773,0.2,98
570,0.16536589,0.2,75
571,0.9245145,0.2,53
572,0.1748519,0.2,36
573,0.63998145,0.2,7
574,0.78091496,0.2,88
575,0.99176216,0.2,54
576,0.70078874,0.2,9
577,0.9280407,0.2,153
578,0.74671316,0.2,73
579,0.81958,0.2,148
580,0.49626568,0.2,73
581,0.8198764,0.2,8
582,0.96523696,0.2,19
583,0.9994536,0.2,3
584,0.9866274,0.2,91
585,0.07149931,0.2,10
586,0.84795684,0.2,66
587,0.32959127,0.2,118
588,0.7850192,0.2,54
589,0.94343096,0.2,125
590,0.984974,0.2,33
591,0.3045744,0.2,156
592,0.8437644,0.2,25
593,0.48537675,0.2,35
594,0.94932866,0.2,99
595,0.7804941,0.2,70
596,0.99071336,0.2,111
597,0.98333734,0.2,150
598,0.98528045,0.2,101
599,0.30272016,0.2,123
600,0.7228218,0.2,33
601,0.74513745,0.2,103
602,0.27510783,0.2,3
603,0.38915384,0.2,9
604,0.21535005,0.2,34
605,0.55682844,0.2,141
606,0.6609681,0.2,114
607,0.5225935,0.2,150
608,0.727795,0.2,14
609,0.5766603,0.2,70
610,0.9942281,0.2,42
611,0.5898771,0.2,102
612,0.9943393,0.2,14
613,0.9909219,0.2,117
614,0.9847933,0.2,59
615,0.8656807,0.2,80
616,0.9922311,0.2,116
617,0.73495865,0.2,106
618,0.5342921,0.2,152
619,0.42840266,0.2,19
620,0.9738082,0.2,117
621,0.54887277,0.2,110
622,0.8014392,0.2,39
623,0.9955765,0.2,87
624,0.50778675,0.2,20
625,0.29301536,0.2,61
626,0.9332556,0.2,137
627,0.9935457,0.2,136
628,0.99791986,0.2,95
629,0.9918389,0.2,92
630,0.26656806,0.2,35
631,0.5394097,0.2,143
632,0.9503273,0.2,53
633,0.81313455,0.2,4
634,0.90977955,0.2,153
635,0.7362822,0.2,35
636,0.4192239,0.2,28
637,0.6574689,0.2,23
638,0.16019435,0.2,50
639,0.99996567,0.2,109
640,0.9825341,0.2,98
641,0.82346195,0.2,12
642,0.3551249,0.2,159
643,0.48485667,0.2,52
644,0.20884453,0.2,16
645,0.17065315,0.2,3
646,0.7415146,0.2,14
647,0.4791242,0.2,133
648,0.99490696,0.2,128
649,0.9890754,0.2,90
650,0.37435085,0.2,150
651,0.9564557,0.2,31
652,0.987362,0.2,47
653,0.979602,0.2,33
654,0.9318527,0.2,53
655,0.55043054,0.2,76
656,0.9301511,0.2,87
657,0.11873107,0.2,63
658,0.99516356,0.2,36
659,0.88465124,0.2,71
660,0.9422684,0.2,119
661,0.8659446,0.2,123
662,0.6526216,0.2,61
663,0.09846832,0.2,31
664,0.76042664,0.2,75
665,0.99396944,0.2,85
666,0.5194657,0.2,43
667,0.8188444,0.2,20
668,0.66057116,0.2,81
669,0.9661056,0.2,53
670,0.75780725,0.2,42
671,0.8687482,0.2,74
672,0.18299405,0.2,77
673,0.91122806,0.2,133
674,0.8612808,0.2,42
675,0.19782086,0.2,60
676,0.9514546,0.2,103
677,0.9976507,0.2,51
678,0.74001443,0.2,68
679,0.993216,0.2,139
680,0.27254605,0.2,88
681,0.99982965,0.2,101
682,0.6813986,0.2,148
683,0.14837138,0.2,109
684,0.957548,0.2,103
685,0.97470224,0.2,37
686,0.87791693,0.2,16
687,0.99878806,0.2,82
688,0.9722162,0.2,8
689,0.6652193,0.2,71
690,0.9048311,0.2,64
691,0.9952732,0.2,113
692,0.9437295,0.2,68
693,0.9942345,0.2,35
694,0.96650296,0.2,127
695,0.99360764,0.2,116
696,0.9976532,0.2,90
697,0.9994942,0.2,109
698,0.9429606,0.2,159
699,0.89095664,0.2,53
700,0.52182233,0.2,132
701,0.828026,0.2,61
702,0.9977831,0.2,129
703,0.97350353,0.2,25
704,0.8058088,0.2,32
705,0.9576246,0.2,152
706,0.5125156,0.2,61
707,0.21675916,0.2,75
708,0.5300689,0.2,137
709,0.5456768,0.2,34
710,0.88293004,0.2,73
711,0.4528578,0.2,60
712,0.9551508,0.2,25
713,0.5343793,0.2,23
714,0.9940514,0.2,128
715,0.18462373,0.2,2
716,0.985386,0.2,116
717,0.90582913,0.2,68
718,0.97124916,0.2,34
719,0.95721257,0.2,88
720,0.63142306,0.2,115
721,0.95229495,0.2,114
722,0.79325134,0.2,84
723,0.9954972,0.2,156
724,0.6676299,0.2,88
725,0.9505061,0.2,21
726,0.5243444,0.2,8
727,0.9955349,0.2,20
728,0.51612175,0.2,9
729,0.7065894,0.2,100
730,0.27476278,0.2,108
731,0.8591938,0.2,37
732,0.9474328,0.2,72
733,0.54485935,0.2,24
734,0.4481052,0.2,3
735,0.9792621,0.2,75
736,0.8269254,0.2,66
737,0.6782128,0.2,43
738,0.9976503,0.2,116
739,0.33929864,0.2,24
740,0.9968982,0.2,144
741,0.6210336,0.2,21
742,0.61721367,0.2,6
743,0.76604724,0.2,110
744,0.9787416,0.2,126
745,0.98946863,0.2,125
746,0.9970409,0.2,50
747,0.44578066,0.2,75
748,0.98167783,0.2,7
749,0.9953472,0.2,149
750,0.48641494,0.2,148
751,0.86017907,0.2,67
752,0.9746333,0.2,39
753,0.36512983,0.2,131
754,0.28820822,0.2,77
755,0.97906756,0.2,37
756,0.9611558,0.2,53
757,0.77014536,0.2,45
758,0.5581059,0.2,154
759,0.73075074,0.2,29
760,0.95089483,0.2,143
761,0.70776504,0.2,78
762,0.99519026,0.2,54
763,0.47181976,0.2,131
764,0.9536599,0.2,102
765,0.9980642,0.2,9
766,0.9960998,0.2,148
767,0.8282449,0.2,127
768,0.62749004,0.2,76
769,0.59800154,0.2,24
770,0.31561574,0.2,24
771,0.42135918,0.2,138
772,0.40484262,0.2,67
773,0.98640454,0.2,136
774,0.29390588,0.2,34
775,0.9744178,0.2,45
776,0.31514946,0.2,43
777,0.99698454,0.2,27
778,0.9767645,0.2,9
779,0.9672755,0.2,47
780,0.32458317,0.2,3
781,0.7050804,0.2,121
782,0.34499007,0.2,103
783,0.9255196,0.2,156
784,0.7084353,0.2,1
785,0.77643496,0.2,158
786,0.99912757,0.2,45
787,0.5077111,0.2,35
788,0.9999008,0.2,59
789,0.94213915,0.2,125
790,0.88150805,0.2,150
791,0.9958626,0.2,86
792,0.9840678,0.2,87
793,0.9882997,0.2,2
794,0.34940764,0.2,32
795,0.32008106,0.2,94
796,0.8566139,0.2,155
797,0.76264626,0.2,68
798,0.6964097,0.2,70
799,0.5330228,0.2,45
800,0.4655983,0.2,158
801,0.90726936,0.2,2
802,0.9894422,0.2,1
803,0.97817296,0.2,32
804,0.9125096,0.2,49
805,0.60475445,0.2,103
806,0.259877,0.2,24
807,0.9755317,0.2,101
808,0.9754853,0.2,32
809,0.5384336,0.2,86
810,0.8137649,0.2,138
811,0.14658642,0.2,154
812,0.93548167,0.2,157
813,0.98235977,0.2,61
814,0.24068782,0.2,47
815,0.99979824,0.2,6
816,0.6908584,0.2,70
817,0.9720535,0.2,87
818,0.9939114,0.2,77
819,0.59678906,0.2,16
820,0.9892179,0.2,103
821,0.9900359,0.2,125
822,0.3825067,0.2,75
823,0.7610333,0.2,156
824,0.6661558,0.2,153
825,0.81158704,0.2,29
826,0.86816216,0.2,144
827,0.20796913,0.2,27
828,0.9999647,0.2,119
829,0.6560909,0.2,71
830,0.50280553,0.2,89
831,0.9995198,0.2,133
832,0.81790024,0.2,155
833,0.98661137,0.2,147
834,0.90874934,0.2,47
835,0.9856221,0.2,45
836,0.20834918,0.2,131
837,0.9459307,0.2,86
838,0.7478818,0.2,45
839,0.96620333,0.2,47
840,0.76782066,0.2,158
841,0.96922314,0.2,22
842,0.75448954,0.2,94
843,0.9040389,0.2,141
844,0.95576304,0.2,159
845,0.94049037,0.2,153
846,0.20869172,0.2,144
847,0.9850441,0.2,136
848,0.90739614,0.2,33
849,0.711498,0.2,111
850,0.35552424,0.2,107
851,0.99403197,0.2,59
852,0.9995597,0.2,59
853,0.933626,0.2,14
854,0.91748595,0.2,47
855,0.26400486,0.2,119
856,0.9970018,0.2,133
857,0.8909066,0.2,68
858,0.62505585,0.2,73
859,0.99192953,0.2,58
860,0.9888254,0.2,140
861,0.47691593,0.2,119
862,0.9611432,0.2,99
863,0.19601706,0.2,50
864,0.44113192,0.2,75
865,0.98966867,0.2,64
866,0.99887294,0.2,113
867,0.65364665,0.2,111
868,0.892562,0.2,34
869,0.953642,0.2,123
870,0.9350854,0.2,29
871,0.7626968,0.2,102
872,0.84020835,0.2,50
873,0.40620732,0.2,34
874,0.5825696,0.2,115
875,0.8952272,0.2,117
876,0.5982099,0.2,141
877,0.9662833,0.2,11
878,0.92959845,0.2,70
879,0.64029235,0.2,123
880,0.65440804,0.2,138
881,0.99042004,0.2,111
882,0.5102094,0.2,103
883,0.98062193,0.2,46
884,0.6278592,0.2,96
885,0.9636776,0.2,94
886,0.19472261,0.2,145
887,0.22661886,0.2,156
888,0.5669432,0.2,105
889,0.88436455,0.2,144
890,0.975447,0.2,7
891,0.9634996,0.2,92
892,0.847009,0.2,12
893,0.9336559,0.2,19
894,0.85831857,0.2,11
895,0.9829601,0.2,124
896,0.2987808,0.2,118
897,0.9887433,0.2,41
898,0.99404645,0.2,47
899,0.99229395,0.2,128
900,0.99961615,0.2,156
901,0.3490941,0.2,124
902,0.99678326,0.2,122
903,0.8590443,0.2,7
904,0.72999936,0.2,102
905,0.39996123,0.2,61
906,0.7421244,0.2,21
907,0.33256152,0.2,131
908,0.93224704,0.2,155
909,0.98055786,0.2,23
910,0.9813586,0.2,152
911,0.9967907,0.2,51
912,0.8903721,0.2,53
913,0.41366097,0.2,21
914,0.88456506,0.2,71
915,0.6812295,0.2,96
916,0.4156242,0.2,97
917,0.86339355,0.2,149
918,0.84016615,0.2,123
919,0.863405,0.2,112
920,0.67983466,0.2,85
921,0.76115835,0.2,137
922,0.9745924,0.2,8
923,0.9909288,0.2,116
924,0.47943473,0.2,149
925,0.98317623,0.2,98
926,0.65213215,0.2,123
927,0.44512373,0.2,137
928,0.92145324,0.2,117
929,0.4963362,0.2,60
930,0.42744341,0.2,76
931,0.5999755,0.2,105
932,0.6071752,0.2,150
933,0.6421842,0.2,23
934,0.97870296,0.2,33
935,0.8924523,0.2,39
936,0.9912957,0.2,2
937,0.97940123,0.2,47
938,0.26563323,0.2,75
939,0.38623866,0.2,68
940,0.9735257,0.2,57
941,0.6168807,0.2,158
942,0.9244827,0.2,121
943,0.61424655,0.2,152
944,0.85998595,0.2,98
945,0.91500586,0.2,35
946,0.68301094,0.2,9
947,0.69180727,0.2,28
948,0.29283035,0.2,71
949,0.29356438,0.2,96
950,0.44596836,0.2,84
951,0.97704995,0.2,14
952,0.9999738,0.2,117
953,0.80599993,0.2,72
954,0.25737765,0.2,128
955,0.8103021,0.2,18
956,0.857213,0.2,32
957,0.6113565,0.2,124
958,0.98884434,0.2,150
959,0.47988772,0.2,34
960,0.4696049,0.2,125
961,0.1602515,0.2,71
962,0.98042196,0.2,148
963,0.99935013,0.2,57
964,0.9966723,0.2,90
965,0.81760633,0.2,123
966,0.99392784,0.2,125
967,0.87324727,0.2,150
968,0.6340964,0.2,53
969,0.26172313,0.2,148
970,0.17875281,0.2,96
971,0.5821528,0.2,66
972,0.24245341,0.2,27
973,0.81576604,0.2,31
974,0.8925064,0.2,108
975,0.85011864,0.2,52
976,0.6795067,0.2,29
977,0.9209884,0.2,98
978,0.6076878,0.2,1
979,0.44762328,0.2,144
980,0.8800239,0.2,100
981,0.82403135,0.2,67
982,0.9714711,0.2,35
983,0.9834161,0.2,125
984,0.67511386,0.2,40
985,0.6243506,0.2,108
986,0.9600442,0.2,14
987,0.83079875,0.2,17
988,0.92895526,0.2,63
989,0.878392,0.2,73
990,0.9388914,0.2,103
991,0.5733994,0.2,93
992,0.89392585,0.2,131
993,0.5178746,0.2,16
994,0.577889,0.2,102
995,0.5884369,0.2,23
996,0.4209878,0.2,137
997,0.9834064,0.2,32
998,0.0870331,0.2,65
999,0.7030164,0.2,133
1000,0.5666907,0.2,10
1001,0.65398383,0.2,29
1002,0.94437474,0.2,153
1003,0.9994276,0.2,134
1004,0.99705124,0.2,110
1005,0.6953851,0.2,78
1006,0.7769274,0.2,138
1007,0.2799729,0.2,19
1008,0.24660455,0.2,88
1009,0.99677676,0.2,136
1010,0.5639376,0.2,119
1011,0.16356204,0.2,73
1012,0.6644308,0.2,75
1013,0.9694761,0.2,7
1014,0.96301425,0.2,98
1015,0.9865877,0.2,75
1016,0.9802562,0.2,139
1017,0.6523023,0.2,36
1018,0.9998037,0.2,82
1019,0.94452786,0.2,93
1020,0.99958533,0.2,113
1021,0.3590645,0.2,71
1022,0.8014159,0.2,15
1023,0.96855795,0.2,14
1024,0.57747626,0.2,94
1025,0.29973212,0.2,13
1026,0.50697666,0.2,75
1027,0.9742906,0.2,91
1028,0.43187162,0.2,69
1029,0.6712061,0.2,126
1030,0.9947547,0.2,2
1031,0.60345095,0.2,14
1032,0.9550537,0.2,21
1033,0.99602497,0.2,64
1034,0.50719947,0.2,53
1035,0.37037393,0.2,137
1036,0.9995901,0.2,55
1037,0.9882437,0.2,98
1038,0.60019314,0.2,67
1039,0.9846885,0.2,154
1040,0.9875345,0.2,8
1041,0.99573284,0.2,9
1042,0.9938258,0.2,2
1043,0.9492073,0.2,112
1044,0.9956214,0.2,73
1045,0.9594057,0.2,2
1046,0.9441063,0.2,115
1047,0.9315043,0.2,59
1048,0.7749751,0.2,93
1049,0.88126534,0.2,24
1050,0.96282876,0.2,34
1051,0.5893486,0.2,64
1052,0.20344152,0.2,118
1053,0.3023652,0.2,151
1054,0.9973429,0.2,75
1055,0.71654046,0.2,146
1056,0.82993025,0.2,51
1057,0.933443,0.2,144
1058,0.8977964,0.2,111
1059,0.1446993,0.2,129
1060,0.46240458,0.2,42
1061,0.3928473,0.2,30
1062,0.2191635,0.2,127
1063,0.48292732,0.2,120
1064,0.97849894,0.2,7
1065,0.97908384,0.2,67
1066,0.5296151,0.2,156
1067,0.99312043,0.2,87
1068,0.46636888,0.2,28
1069,0.71505773,0.2,68
1070,0.45212847,0.2,82
1071,0.95995325,0.2,5
1072,0.9648454,0.2,117
1073,0.6600491,0.2,116
1074,0.5172873,0.2,23
1075,0.51173866,0.2,126
1076,0.96769494,0.2,114
1077,0.20907775,0.2,65
1078,0.4368567,0.2,131
1079,0.700173,0.2,21
1080,0.93399405,0.2,6
1081,0.39418578,0.2,104
1082,0.9958289,0.2,23
1083,0.99412704,0.2,87
1084,0.7970205,0.2,53
1085,0.9969885,0.2,92
1086,0.9826047,0.2,2
1087,0.9648251,0.2,47
1088,0.31473193,0.2,69
1089,0.8824791,0.2,34
1090,0.5477279,0.2,83
1091,0.63838243,0.2,31
1092,0.62924653,0.2,68
1093,0.99588364,0.2,33
1094,0.9587452,0.2,34
1095,0.6878626,0.2,33
1096,0.921725,0.2,143
1097,0.9612149,0.2,23
1098,0.980427,0.2,11
1099,0.9919003,0.2,9
1100,0.9661371,0.2,49
1101,0.8216004,0.2,136
1102,0.8098531,0.2,149
1103,0.9015554,0.2,77
1104,0.99878746,0.2,125
1105,0.6252513,0.2,58
1106,0.92834467,0.2,70
1107,0.6840573,0.2,123
1108,0.7523906,0.2,14
1109,0.9990294,0.2,23
1110,0.9081579,0.2,153
1111,0.49175265,0.2,59
1112,0.80926824,0.2,28
1113,0.19948152,0.2,136
1114,0.93197304,0.2,94
1115,0.9999393,0.2,158
1116,0.3784133,0.2,53
1117,0.5663498,0.2,111
1118,0.53011125,0.2,79
1119,0.22947407,0.2,132
1120,0.21356641,0.2,159
1121,0.39144158,0.2,76
1122,0.99797696,0.2,116
1123,0.9528559,0.2,12
1124,0.61878216,0.2,156
1125,0.8004279,0.2,29
1126,0.7855534,0.2,32
1127,0.6500909,0.2,96
1128,0.77409226,0.2,83
1129,0.9768703,0.2,7
1130,0.8114878,0.2,47
1131,0.99142796,0.2,111
1132,0.91506994,0.2,54
1133,0.6356945,0.2,37
1134,0.99849236,0.2,31
1135,0.2823483,0.2,17
1136,0.27112785,0.2,129
1137,0.9915701,0.2,48
1138,0.9593514,0.2,98
1139,0.9991242,0.2,144
1140,0.7077854,0.2,103
1141,0.2567427,0.2,28
1142,0.27092206,0.2,159
1143,0.99858826,0.2,116
1144,0.4757233,0.2,137
1145,0.61563414,0.2,123
1146,0.9677518,0.2,103
1147,0.93358475,0.2,47
1148,0.17809145,0.2,34
1149,0.13416366,0.2,104
1150,0.39439633,0.2,108
1151,0.9967121,0.2,139
1152,0.42798072,0.2,94
1153,0.51088256,0.2,29
1154,0.9687912,0.2,33
1155,0.55311745,0.2,17
1156,0.23459488,0.2,144
1157,0.83653015,0.2,11
1158,0.8460906,0.2,143
1159,0.99855286,0.2,10
1160,0.76655614,0.2,37
1161,0.98750544,0.2,101
1162,0.4925948,0.2,68
1163,0.24836023,0.2,42
1164,0.51144487,0.2,34
1165,0.8394905,0.2,126
1166,0.93819195,0.2,103
1167,0.55719256,0.2,150
1168,0.99737024,0.2,139
1169,0.5767219,0.2,100
1170,0.9381028,0.2,88
1171,0.98182195,0.2,86
1172,0.9993175,0.2,113
1173,0.8790063,0.2,131
1174,0.615472,0.2,151
1175,0.63113004,0.2,103
1176,0.7848161,0.2,105
1177,0.9986946,0.2,113
1178,0.6595275,0.2,24
1179,0.3220589,0.2,93
1180,0.64926076,0.2,136
1181,0.9836678,0.2,112
1182,0.86287355,0.2,77
1183,0.9873217,0.2,116
1184,0.94075936,0.2,98
1185,0.35270438,0.2,108
1186,0.97895277,0.2,107
1187,0.99167866,0.2,62
1188,0.522018,0.2,30
1189,0.71809596,0.2,63
1190,0.8241707,0.2,67
1191,0.69293994,0.2,7
1192,0.2306358,0.2,103
1193,0.95748913,0.2,127
1194,0.9999273,0.2,66
1195,0.93094534,0.2,88
1196,0.89413714,0.2,28
1197,0.7224565,0.2,89
1198,0.9039068,0.2,89
1199,0.97956306,0.2,126
1200,0.8810145,0.2,30
1201,0.96066034,0.2,148
1202,0.9711557,0.2,87
1203,0.73675615,0.2,146
1204,0.8936705,0.2,105
1205,0.99900085,0.2,123
1206,0.29717186,0.2,144
1207,0.98924494,0.2,3
1208,0.67020243,0.2,146
1209,0.92714536,0.2,84
1210,0.21169737,0.2,119
1211,0.95763874,0.2,4
1212,0.3884948,0.2,123
1213,0.40434307,0.2,59
1214,0.759154,0.2,79
1215,0.9557,0.2,106
1216,0.5046211,0.2,14
1217,0.9570198,0.2,3
1218,0.8145302,0.2,36
1219,0.6556932,0.2,127
1220,0.2560699,0.2,0
1221,0.29166725,0.2,134
1222,0.4008327,0.2,155
1223,0.63820857,0.2,79
1224,0.99193597,0.2,136
1225,0.9268164,0.2,74
1226,0.8828777,0.2,47
1227,0.21136333,0.2,67
1228,0.40563774,0.2,39
1229,0.9518599,0.2,36
1230,0.9169109,0.2,98
1231,0.3503472,0.2,84
1232,0.7943553,0.2,105
1233,0.9507089,0.2,64
1234,0.8784236,0.2,81
1235,0.735524,0.2,123
1236,0.35457277,0.2,1
1237,0.5324272,0.2,93
1238,0.964887,0.2,89
1239,0.98159397,0.2,64
1240,0.9993605,0.2,76
1241,0.95192784,0.2,29
1242,0.5979254,0.2,102
1243,0.72860354,0.2,144
1244,0.78462243,0.2,106
1245,0.96098113,0.2,149
1246,0.95896304,0.2,152
1247,0.71508706,0.2,29
1248,0.89324325,0.2,53
1249,0.9964629,0.2,34
1250,0.20642999,0.2,92
1251,0.9719274,0.2,56
1252,0.15998615,0.2,115
1253,0.25619262,0.2,24
1254,0.5459475,0.2,65
1255,0.9934709,0.2,101
1256,0.81451994,0.2,103
1257,0.5880587,0.2,144
1258,0.38984364,0.2,153
1259,0.24773417,0.2,133
1260,0.24662134,0.2,115
1261,0.9980165,0.2,23
1262,0.73670626,0.2,7
1263,0.15142362,0.2,121
1264,0.39182684,0.2,132
1265,0.9349965,0.2,37
1266,0.99722904,0.2,125
1267,0.9837631,0.2,103
1268,0.9470809,0.2,103
1269,0.99284804,0.2,3
1270,0.6765896,0.2,154
1271,0.44413406,0.2,118
1272,0.72761685,0.2,10
1273,0.9986979,0.2,101
1274,0.9960167,0.2,59
1275,0.78983957,0.2,110
1276,0.4488691,0.2,71
1277,0.9573385,0.2,23
1278,0.58819836,0.2,76
1279,0.69291776,0.2,152
1280,0.7548774,0.2,54
1281,0.8510314,0.2,93
1282,0.24828728,0.2,35
1283,0.24815504,0.2,61
1284,0.8764224,0.2,123
1285,0.32616022,0.2,60
1286,0.31708965,0.2,29
1287,0.94082683,0.2,11
1288,0.9454003,0.2,103
1289,0.92774045,0.2,8
1290,0.6884878,0.2,108
1291,0.70205647,0.2,154
1292,0.9822139,0.2,61
1293,0.6159974,0.2,17
1294,0.8829239,0.2,117
1295,0.23094968,0.2,27
1296,0.20472707,0.2,66
1297,0.82606953,0.2,34
1298,0.8080037,0.2,76
1299,0.99066216,0.2,130
1300,0.94992864,0.2,137
1301,0.8320175,0.2,53
1302,0.9627725,0.2,138
1303,0.67950326,0.2,69
1304,0.97327167,0.2,54
1305,0.82505864,0.2,38
1306,0.6538861,0.2,104
1307,0.5439002,0.2,9
1308,0.96846306,0.2,152
1309,0.89556426,0.2,90
1310,0.65399206,0.2,7
1311,0.5369542,0.2,71
1312,0.8660818,0.2,25
1313,0.45417073,0.2,93
1314,0.9948309,0.2,108
1315,0.82744616,0.2,158
1316,0.9830452,0.2,75
1317,0.2808976,0.2,101
1318,0.8647033,0.2,68
1319,0.2685608,0.2,144
1320,0.76618916,0.2,78
1321,0.35193995,0.2,56
1322,0.9709815,0.2,77
1323,0.84491146,0.2,144
1324,0.9890282,0.2,73
1325,0.95317304,0.2,94
1326,0.8028123,0.2,153
1327,0.2864017,0.2,103
1328,0.28865027,0.2,50
1329,0.97554964,0.2,47
1330,0.85389256,0.2,155
1331,0.9250484,0.2,11
1332,0.87685317,0.2,90
1333,0.20204474,0.2,69
1334,0.72946656,0.2,103
1335,0.5141283,0.2,1
1336,0.40598235,0.2,121
1337,0.85688156,0.2,50
1338,0.69249046,0.2,71
1339,0.96788514,0.2,5
1340,0.758857,0.2,156
1341,0.556803,0.2,87
1342,0.39778388,0.2,53
1343,0.380598,0.2,93
1344,0.9594474,0.2,68
1345,0.915647,0.2,9
1346,0.49815315,0.2,131
1347,0.23209329,0.2,121
1348,0.11338668,0.2,63
1349,0.23941836,0.2,144
1350,0.9754108,0.2,9
1351,0.9367963,0.2,75
1352,0.7966526,0.2,29
1353,0.89020735,0.2,69
1354,0.9856478,0.2,131
1355,0.25045896,0.2,122
1356,0.6465919,0.2,102
1357,0.44992727,0.2,2
1358,0.9697925,0.2,102
1359,0.96272784,0.2,1
1360,0.9366028,0.2,87
1361,0.79052436,0.2,92
1362,0.538309,0.2,19
1363,0.98873293,0.2,73
1364,0.7648186,0.2,61
1365,0.98750836,0.2,7
1366,0.9503695,0.2,110
1367,0.8338474,0.2,106
1368,0.6608904,0.2,61
1369,0.9324113,0.2,94
1370,0.76557064,0.2,152
1371,0.26292512,0.2,64
1372,0.23739783,0.2,52
1373,0.9962202,0.2,27
1374,0.874924,0.2,78
1375,0.9945997,0.2,91
1376,0.44583654,0.2,13
1377,0.99229974,0.2,149
1378,0.4685646,0.2,26
1379,0.5669246,0.2,41
1380,0.8217626,0.2,154
1381,0.34486616,0.2,147
1382,0.40953273,0.2,20
1383,0.92524666,0.2,21
1384,0.64124674,0.2,79
1385,0.9896569,0.2,156
1386,0.55191076,0.2,154
1387,0.901763,0.2,27
1388,0.70714957,0.2,41
1389,0.7494774,0.2,41
1390,0.9928075,0.2,77
1391,0.59843487,0.2,83
1392,0.999218,0.2,90
1393,0.5797811,0.2,32
1394,0.9993381,0.2,116
1395,0.45399037,0.2,28
1396,0.6718262,0.2,142
1397,0.9927417,0.2,104
1398,0.98059535,0.2,41
1399,0.93321955,0.2,25
1400,0.8937615,0.2,27
1401,0.9818147,0.2,64
1402,0.48435208,0.2,118
1403,0.97777164,0.2,43
1404,0.2905392,0.2,39
1405,0.74615693,0.2,39
1406,0.8553326,0.2,47
1407,0.29440585,0.2,67
1408,0.6636852,0.2,30
1409,0.988009,0.2,139
1410,0.46411902,0.2,127
1411,0.6177618,0.2,68
1412,0.7223672,0.2,103
1413,0.8073319,0.2,45
1414,0.893873,0.2,74
1415,0.97588694,0.2,91
1416,0.24590386,0.2,24
1417,0.93362975,0.2,150
1418,0.96327686,0.2,99
1419,0.6706825,0.2,85
1420,0.9947096,0.2,116
1421,0.91200465,0.2,21
1422,0.9430993,0.2,47
1423,0.48621708,0.2,22
1424,0.99554765,0.2,157
1425,0.9620868,0.2,11
1426,0.505138,0.2,110
1427,0.21032175,0.2,131
1428,0.6511349,0.2,71
1429,0.36094707,0.2,76
1430,0.9629836,0.2,11
1431,0.5750681,0.2,7
1432,0.71473736,0.2,75
1433,0.9999051,0.2,59
1434,0.19723475,0.2,50
1435,0.3230962,0.2,78
1436,0.3412831,0.2,78
1437,0.5237502,0.2,146
1438,0.48159358,0.2,27
1439,0.69558674,0.2,34
1440,0.23492827,0.2,45
1441,0.52751267,0.2,129
1442,0.92676115,0.2,47
1443,0.99789774,0.2,73
1444,0.9978933,0.2,23
1445,0.8807372,0.2,61
1446,0.9452989,0.2,123
1447,0.89850444,0.2,126
1448,0.9972792,0.2,9
1449,0.52825755,0.2,130
1450,0.9744391,0.2,103
1451,0.2186871,0.2,33
1452,0.7820368,0.2,57
1453,0.4017444,0.2,53
1454,0.2534104,0.2,97
1455,0.95497715,0.2,61
1456,0.9054873,0.2,16
1457,0.99335444,0.2,32
1458,0.99121535,0.2,56
1459,0.72655326,0.2,96
1460,0.9929576,0.2,113
1461,0.69930017,0.2,33
1462,0.99246854,0.2,152
1463,0.41825718,0.2,69
1464,0.46547392,0.2,136
1465,0.44080922,0.2,74
1466,0.9969318,0.2,149
1467,0.99152255,0.2,128
1468,0.113645256,0.2,106
1469,0.97332734,0.2,75
1470,0.9959967,0.2,142
1471,0.8665179,0.2,61
1472,0.6288411,0.2,153
1473,0.9856331,0.2,131
1474,0.9896763,0.2,64
1475,0.9845777,0.2,10
1476,0.760815,0.2,71
1477,0.5114957,0.2,67
1478,0.5172095,0.2,153
1479,0.3735006,0.2,120
1480,0.98905075,0.2,132
1481,0.9549332,0.2,144
1482,0.9201217,0.2,5
1483,0.29235882,0.2,61
1484,0.9895955,0.2,86
1485,0.8400326,0.2,94
1486,0.3098885,0.2,44
1487,0.32242528,0.2,123
1488,0.76065016,0.2,86
1489,0.7887952,0.2,30
1490,0.59938544,0.2,27
1491,0.88559246,0.2,69
1492,0.92422324,0.2,14
1493,0.90905976,0.2,126
1494,0.86897075,0.2,12
1495,0.9977958,0.2,127
1496,0.97913283,0.2,68
1497,0.12775148,0.2,35
1498,0.85728234,0.2,63
1499,0.38084936,0.2,0
1500,0.88323784,0.2,108
1501,0.83241725,0.2,61
1502,0.9693206,0.2,15
1503,0.7532861,0.2,123
1504,0.45699203,0.2,81
1505,0.97476405,0.2,155
1506,0.9944722,0.2,158
1507,0.6076403,0.2,30
1508,0.34630048,0.2,110
1509,0.6704368,0.2,154
1510,0.22115193,0.2,156
1511,0.9386836,0.2,128
1512,0.40119836,0.2,141
1513,0.9991066,0.2,159
1514,0.9602443,0.2,38
1515,0.9918777,0.2,129
1516,0.40374678,0.2,110
1517,0.34744322,0.2,95
1518,0.4263923,0.2,33
1519,0.8990459,0.2,68
1520,0.8057693,0.2,11
1521,0.22017926,0.2,156
1522,0.8427929,0.2,75
1523,0.5872628,0.2,60
1524,0.615418,0.2,108
1525,0.44892558,0.2,151
1526,0.56099665,0.2,13
1527,0.9574088,0.2,94
1528,0.42992213,0.2,39
1529,0.86667234,0.2,149
1530,0.10141287,0.2,121
1531,0.5556904,0.2,153
1532,0.64178544,0.2,17
1533,0.9646024,0.2,25
1534,0.68651897,0.2,18
1535,0.5920997,0.2,58
1536,0.92931205,0.2,98
1537,0.46954358,0.2,87
1538,0.4833945,0.2,49
1539,0.97720736,0.2,77
1540,0.25051138,0.2,118
1541,0.9203878,0.2,29
1542,0.21915385,0.2,103
1543,0.8865027,0.2,86
1544,0.5775365,0.2,103
1545,0.8678811,0.2,36
1546,0.9968804,0.2,139
1547,0.9771164,0.2,25
1548,0.7222085,0.2,19
1549,0.9980605,0.2,109
1550,0.7095439,0.2,26
1551,0.62365913,0.2,99
1552,0.96654886,0.2,36
1553,0.9964064,0.2,23
1554,0.40922362,0.2,159
1555,0.91533554,0.2,23
1556,0.56222725,0.2,49
1557,0.31824154,0.2,78
1558,0.12155413,0.2,33
1559,0.53215617,0.2,94
1560,0.85438055,0.2,29
1561,0.99987376,0.2,117
1562,0.9991002,0.2,81
1563,0.82582766,0.2,155
1564,0.27056718,0.2,69
1565,0.5671104,0.2,85
1566,0.89705056,0.2,152
1567,0.994511,0.2,51
1568,0.8487905,0.2,73
1569,0.9695673,0.2,25
1570,0.9576521,0.2,126
1571,0.91869634,0.2,27
1572,0.7017022,0.2,33
1573,0.4583991,0.2,95
1574,0.88266313,0.2,38
1575,0.46849322,0.2,124
1576,0.9172838,0.2,107
1577,0.9993124,0.2,113
1578,0.999841,0.2,35
1579,0.895738,0.2,30
1580,0.4373508,0.2,93
1581,0.99592113,0.2,127
1582,0.44369608,0.2,26
1583,0.9999883,0.2,122
1584,0.21926847,0.2,131
1585,0.9658253,0.2,87
1586,0.69030654,0.2,135
1587,0.98891896,0.2,48
1588,0.388197,0.2,34
1589,0.74779546,0.2,15
1590,0.96421516,0.2,69
1591,0.9461161,0.2,154
1592,0.8156056,0.2,144
1593,0.5677565,0.2,126
1594,0.46244088,0.2,129
1595,0.45452294,0.2,41
1596,0.9984218,0.2,116
1597,0.42463416,0.2,87
1598,0.31493816,0.2,115
1599,0.8634944,0.2,32
1600,0.49262074,0.2,80
1601,0.55263084,0.2,3
1602,0.99910945,0.2,113
1603,0.5738792,0.2,153
1604,0.64928496,0.2,102
1605,0.9655525,0.2,81
1606,0.9982298,0.2,147
1607,0.9821482,0.2,32
1608,0.9849497,0.2,156
1609,0.826114,0.2,137
1610,0.94814086,0.2,159
1611,0.99903727,0.2,143
1612,0.17601642,0.2,27
1613,0.9943137,0.2,23
1614,0.9393163,0.2,35
1615,0.18715128,0.2,137
1616,0.9952814,0.2,54
1617,0.98288363,0.2,92
1618,0.24882206,0.2,104
1619,0.6922676,0.2,144
1620,0.7945158,0.2,3
1621,0.6179729,0.2,61
1622,0.9902118,0.2,85
1623,0.5448896,0.2,110
1624,0.9591033,0.2,107
1625,0.9861407,0.2,121
1626,0.8470422,0.2,32
1627,0.99986994,0.2,23
1628,0.51219463,0.2,144
1629,0.23944005,0.2,16
1630,0.9943738,0.2,124
1631,0.2902654,0.2,146
1632,0.12895104,0.2,144
1633,0.9432111,0.2,127
1634,0.2969074,0.2,45
1635,0.9882492,0.2,43
1636,0.98910236,0.2,91
1637,0.59019864,0.2,142
1638,0.99939,0.2,23
1639,0.82631016,0.2,16
1640,0.99166405,0.2,47
1641,0.9843485,0.2,6
1642,0.3586083,0.2,24
1643,0.7468083,0.2,159
1644,0.4265613,0.2,70
1645,0.8060609,0.2,85
1646,0.49895468,0.2,154
1647,0.9794469,0.2,68
1648,0.5699031,0.2,18
1649,0.29538545,0.2,21
1650,0.9877649,0.2,143
1651,0.31116074,0.2,21
1652,0.62669843,0.2,86
1653,0.7895,0.2,143
1654,0.502745,0.2,135
1655,0.9982486,0.2,81
1656,0.85160756,0.2,59
1657,0.7295974,0.2,3
1658,0.79121786,0.2,108
1659,0.7166374,0.2,86
1660,0.4912522,0.2,75
1661,0.4453334,0.2,103
1662,0.9967636,0.2,101
1663,0.956155,0.2,59
1664,0.9342002,0.2,51
1665,0.5742208,0.2,68
1666,0.34136188,0.2,16
1667,0.96262425,0.2,141
1668,0.7351683,0.2,138
1669,0.9927477,0.2,4
1670,0.6667938,0.2,79
1671,0.5503271,0.2,67
1672,0.93825275,0.2,59
1673,0.9554698,0.2,77
1674,0.8533979,0.2,146
1675,0.9893862,0.2,119
1676,0.8382562,0.2,63
1677,0.5251725,0.2,33
1678,0.9096015,0.2,156
1679,0.97338754,0.2,27
1680,0.7840245,0.2,96
1681,0.97758263,0.2,23
1682,0.8594995,0.2,9
1683,0.2467895,0.2,158
1684,0.9993869,0.2,143
1685,0.6537547,0.2,153
1686,0.4372171,0.2,123
1687,0.9355384,0.2,115
1688,0.9953583,0.2,94
1689,0.9255655,0.2,75
1690,0.36910215,0.2,149
1691,0.9967524,0.2,149
1692,0.62816155,0.2,105
1693,0.9982419,0.2,42
1694,0.7218512,0.2,145
1695,0.99174577,0.2,132
1696,0.94700456,0.2,114
1697,0.99034786,0.2,9
1698,0.9597764,0.2,134
1699,0.9924321,0.2,111
1700,0.68997264,0.2,121
1701,0.38353077,0.2,150
1702,0.8695114,0.2,91
1703,0.7988702,0.2,26
1704,0.6779831,0.2,38
1705,0.3553871,0.2,110
1706,0.9659905,0.2,87
1707,0.67321026,0.2,69
1708,0.50797504,0.2,31
1709,0.5687004,0.2,150
1710,0.845022,0.2,102
1711,0.7881197,0.2,69
1712,0.9619089,0.2,47
1713,0.71322376,0.2,136
1714,0.45381007,0.2,24
1715,0.99607027,0.2,139
1716,0.96647257,0.2,59
1717,0.9130549,0.2,15
1718,0.9891131,0.2,69
1719,0.74019086,0.2,89
1720,0.7808269,0.2,78
1721,0.9974969,0.2,51
1722,0.32597885,0.2,50
1723,0.94769186,0.2,88
1724,0.9978059,0.2,148
1725,0.37517732,0.2,122
1726,0.8186604,0.2,37
1727,0.99283326,0.2,47
1728,0.25437528,0.2,136
1729,0.16695322,0.2,35
1730,0.6830398,0.2,54
1731,0.99257255,0.2,123
1732,0.53476757,0.2,27
1733,0.3711966,0.2,127
1734,0.4245882,0.2,47
1735,0.2199309,0.2,73
1736,0.9537165,0.2,74
1737,0.9423691,0.2,74
1738,0.30447924,0.2,53
1739,0.47108406,0.2,112
1740,0.3726224,0.2,103
1741,0.92613035,0.2,37
1742,0.28557548,0.2,151
1743,0.3534422,0.2,19
1744,0.28052977,0.2,57
1745,0.7155136,0.2,68
1746,0.22214016,0.2,150
1747,0.8832403,0.2,20
1748,0.6173131,0.2,34
1749,0.987733,0.2,73
1750,0.99780744,0.2,86
1751,0.94332093,0.2,153
1752,0.9913396,0.2,49
1753,0.51282585,0.2,3
1754,0.6317847,0.2,150
1755,0.98715204,0.2,116
1756,0.9308813,0.2,2
1757,0.9593513,0.2,11
1758,0.4668594,0.2,58
1759,0.55920744,0.2,95
1760,0.95709115,0.2,156
1761,0.66041666,0.2,5
1762,0.73000324,0.2,131
1763,0.8388547,0.2,159
1764,0.97874147,0.2,93
1765,0.7811716,0.2,30
1766,0.759516,0.2,35
1767,0.9939501,0.2,116
1768,0.5518252,0.2,53
1769,0.5768153,0.2,61
1770,0.99946946,0.2,104
1771,0.9263118,0.2,11
1772,0.49924707,0.2,150
1773,0.8308728,0.2,141
1774,0.30943608,0.2,105
1775,0.34058073,0.2,67
1776,0.7016042,0.2,15
1777,0.99251705,0.2,28
1778,0.9939535,0.2,1
1779,0.77114224,0.2,68
1780,0.84047586,0.2,131
1781,0.39731735,0.2,154
1782,0.9976561,0.2,28
1783,0.9379117,0.2,86
1784,0.98504955,0.2,91
1785,0.96976054,0.2,75
1786,0.8922297,0.2,125
1787,0.81550777,0.2,103
1788,0.70756656,0.2,145
1789,0.9006487,0.2,48
1790,0.9904789,0.2,47
1791,0.9819828,0.2,158
1792,0.9997906,0.2,140
1793,0.87596685,0.2,141
1794,0.99967194,0.2,154
1795,0.99686545,0.2,86
1796,0.8911642,0.2,123
1797,0.9286817,0.2,75
1798,0.9929356,0.2,14
1799,0.9771508,0.2,141
1800,0.99924254,0.2,127
1801,0.9947496,0.2,149
1802,0.98931867,0.2,59
1803,0.9489965,0.2,144
1804,0.9168629,0.2,150
1805,0.972354,0.2,131
1806,0.9920208,0.2,64
1807,0.8121019,0.2,8
1808,0.59473443,0.2,126
1809,0.35335767,0.2,144
1810,0.24752165,0.2,41
1811,0.9576111,0.2,45
1812,0.68698746,0.2,150
1813,0.9830656,0.2,111
1814,0.9841899,0.2,2
1815,0.9668051,0.2,86
1816,0.9861044,0.2,86
1817,0.9921933,0.2,152
1818,0.63568145,0.2,47
1819,0.9966265,0.2,81
1820,0.99496245,0.2,35
1821,0.9810524,0.2,120
1822,0.40757293,0.2,73
1823,0.9640274,0.2,26
1824,0.94707215,0.2,11
1825,0.86854887,0.2,64
1826,0.3436684,0.2,78
1827,0.31544125,0.2,121
1828,0.267542,0.2,38
1829,0.8883048,0.2,50
1830,0.98110265,0.2,92
1831,0.28926137,0.2,24
1832,0.5720352,0.2,21
1833,0.22063737,0.2,117
1834,0.98597914,0.2,47
1835,0.196649,0.2,147
1836,0.45823172,0.2,149
1837,0.42954844,0.2,48
1838,0.8845823,0.2,120
1839,0.6635978,0.2,47
1840,0.9416486,0.2,88
1841,0.41699594,0.2,96
1842,0.9936227,0.2,32
1843,0.9950932,0.2,113
1844,0.660771,0.2,122
1845,0.410139,0.2,120
1846,0.9374311,0.2,15
1847,0.9875809,0.2,96
1848,0.98409027,0.2,11
1849,0.6380602,0.2,100
1850,0.7134618,0.2,87
1851,0.98644745,0.2,64
1852,0.99482393,0.2,125
1853,0.97531384,0.2,98
1854,0.1294456,0.2,53
1855,0.8440377,0.2,61
1856,0.6657463,0.2,155
1857,0.98574036,0.2,92
1858,0.9978478,0.2,139
1859,0.8657721,0.2,80
1860,0.99409395,0.2,11
1861,0.12890542,0.2,130
1862,0.7550039,0.2,71
1863,0.9999002,0.2,66
1864,0.88826984,0.2,120
1865,0.9493592,0.2,114
1866,0.48444405,0.2,47
1867,0.26582888,0.2,159
1868,0.19139679,0.2,16
1869,0.77981645,0.2,118
1870,0.71957517,0.2,94
1871,0.92243344,0.2,31
1872,0.9210441,0.2,41
1873,0.45116663,0.2,110
1874,0.9977354,0.2,83
1875,0.5901373,0.2,153
1876,0.94476146,0.2,102
1877,0.48418456,0.2,146
1878,0.39189583,0.2,157
1879,0.67364115,0.2,14
1880,0.9980117,0.2,113
1881,0.9773722,0.2,49
1882,0.99002516,0.2,139
1883,0.21999599,0.2,122
1884,0.9180646,0.2,32
1885,0.5218425,0.2,53
1886,0.30653533,0.2,10
1887,0.714638,0.2,53
1888,0.34247214,0.2,29
1889,0.99199694,0.2,87
1890,0.32557145,0.2,105
1891,0.4866833,0.2,47
1892,0.45180315,0.2,57
1893,0.8997316,0.2,11
1894,0.99761057,0.2,9
1895,0.6440677,0.2,103
1896,0.9899996,0.2,23
1897,0.40342683,0.2,121
1898,0.9995166,0.2,27
1899,0.91836375,0.2,23
1900,0.9847415,0.2,123
1901,0.9898929,0.2,83
1902,0.99595153,0.2,127
1903,0.984559,0.2,81
1904,0.3009807,0.2,29
1905,0.7149789,0.2,0
1906,0.9954247,0.2,23
1907,0.37770402,0.2,118
1908,0.71598047,0.2,42
1909,0.99895215,0.2,116
1910,0.67246854,0.2,132
1911,0.7285743,0.2,70
1912,0.9970673,0.2,9
1913,0.76769644,0.2,70
1914,0.99198604,0.2,129
1915,0.90947706,0.2,49
1916,0.97790056,0.2,153
1917,0.7367937,0.2,38
1918,0.99457103,0.2,55
1919,0.6856735,0.2,56
1920,0.8811803,0.2,75
1921,0.28075925,0.2,87
1922,0.93477917,0.2,119
1923,0.8221228,0.2,123
1924,0.9576231,0.2,39
1925,0.21686555,0.2,126
1926,0.9935901,0.2,111
1927,0.9960598,0.2,83
1928,0.51095325,0.2,150
1929,0.6185157,0.2,19
1930,0.6607871,0.2,90
1931,0.35943052,0.2,33
1932,0.7801624,0.2,103
1933,0.32026252,0.2,27
1934,0.91660243,0.2,111
1935,0.99926704,0.2,66
1936,0.9816071,0.2,23
1937,0.15556218,0.2,105
1938,0.4121743,0.2,47
1939,0.98604035,0.2,111
1940,0.9674228,0.2,92
1941,0.23908195,0.2,106
1942,0.6136188,0.2,18
1943,0.99743795,0.2,127
1944,0.9744581,0.2,56
1945,0.761719,0.2,144
1946,0.6825644,0.2,24
1947,0.12852216,0.2,96
1948,0.9991116,0.2,23
1949,0.71257955,0.2,127
1950,0.77215075,0.2,14
1951,0.9520027,0.2,34
1952,0.58186007,0.2,135
1953,0.9626703,0.2,144
1954,0.983603,0.2,77
1955,0.8829608,0.2,26
1956,0.6135031,0.2,62
1957,0.74549866,0.2,61
1958,0.997846,0.2,16
1959,0.36672425,0.2,61
1960,0.99332595,0.2,54
1961,0.9934457,0.2,149
1962,0.42620793,0.2,136
1963,0.62667507,0.2,156
1964,0.43282083,0.2,89
1965,0.91774786,0.2,147
1966,0.7307756,0.2,146
1967,0.39421654,0.2,30
1968,0.9650161,0.2,149
1969,0.46371213,0.2,98
1970,0.39666653,0.2,118
1971,0.9975793,0.2,86
1972,0.14835374,0.2,27
1973,0.3732566,0.2,83
1974,0.8741686,0.2,2
1975,0.9998735,0.2,109
1976,0.63067096,0.2,128
1977,0.33198416,0.2,143
1978,0.99738854,0.2,116
1979,0.44954264,0.2,123
1980,0.7747025,0.2,103
1981,0.9822433,0.2,3
1982,0.95602816,0.2,11
1983,0.9938054,0.2,35
1984,0.15963258,0.2,144
1985,0.4553944,0.2,16
1986,0.21098329,0.2,63
1987,0.6563774,0.2,24
1988,0.99181,0.2,62
1989,0.9497068,0.2,6
1990,0.9047318,0.2,38
1991,0.9913346,0.2,131
1992,0.6872814,0.2,29
1993,0.75899905,0.2,34
1994,0.83462656,0.2,47
1995,0.9785805,0.2,55
1996,0.97033215,0.2,103
1997,0.7267487,0.2,37
1998,0.91132575,0.2,149
1999,0.998314,0.2,34
2000,0.9977361,0.2,116
2001,0.96554136,0.2,136
2002,0.5716228,0.2,118
2003,0.6328266,0.2,120
2004,0.99129933,0.2,110
2005,0.8792151,0.2,115
2006,0.992454,0.2,74
2007,0.693086,0.2,75
2008,0.66452676,0.2,10
2009,0.68263245,0.2,131
2010,0.9581904,0.2,41
2011,0.97078145,0.2,69
2012,0.32458997,0.2,27
2013,0.47632733,0.2,60
2014,0.4011959,0.2,134
2015,0.4365579,0.2,42
2016,0.39705345,0.2,81
2017,0.7165113,0.2,40
2018,0.56691074,0.2,24
2019,0.9812981,0.2,120
2020,0.5002547,0.2,19
2021,0.96977365,0.2,148
2022,0.9868422,0.2,139
2023,0.47802824,0.2,79
2024,0.19811143,0.2,47
2025,0.19894217,0.2,48
2026,0.29224434,0.2,83
2027,0.9765112,0.2,137
2028,0.11584417,0.2,11
2029,0.3257003,0.2,47
2030,0.98408866,0.2,64
2031,0.91833144,0.2,157
2032,0.99145585,0.2,36
2033,0.9848465,0.2,53
2034,0.99073786,0.2,73
2035,0.72295994,0.2,18
2036,0.37785357,0.2,80
2037,0.4218895,0.2,71
2038,0.9932039,0.2,136
2039,0.70523536,0.2,97
2040,0.24378256,0.2,134
2041,0.4313709,0.2,95
2042,0.5510524,0.2,52
2043,0.98065484,0.2,154
2044,0.21421334,0.2,2
2045,0.427601,0.2,75
2046,0.99310476,0.2,2
2047,0.6005885,0.2,151
2048,0.49058908,0.2,92
2049,0.9677251,0.2,23
2050,0.8519204,0.2,38
2051,0.75755817,0.2,92
2052,0.6887225,0.2,146
2053,0.26793543,0.2,70
2054,0.9923286,0.2,155
2055,0.30767605,0.2,58
2056,0.98769987,0.2,123
2057,0.39223576,0.2,38
2058,0.6927851,0.2,53
2059,0.4706921,0.2,105
2060,0.75234866,0.2,89
2061,0.96517485,0.2,23
2062,0.98989224,0.2,49
2063,0.44093218,0.2,131
2064,0.96979856,0.2,69
2065,0.4437363,0.2,123
2066,0.35142618,0.2,74
2067,0.86413413,0.2,153
2068,0.9438662,0.2,71
2069,0.40739873,0.2,123
2070,0.7654365,0.2,29
2071,0.13136715,0.2,153
2072,0.9636591,0.2,68
2073,0.97581303,0.2,53
2074,0.264451,0.2,118
2075,0.3381438,0.2,62
2076,0.9979286,0.2,131
2077,0.6866571,0.2,53
2078,0.2758772,0.2,103
2079,0.96864307,0.2,77
2080,0.17795824,0.2,34
2081,0.35381368,0.2,127
2082,0.9762151,0.2,91
2083,0.47865015,0.2,105
2084,0.58703715,0.2,11
2085,0.91697055,0.2,56
2086,0.42389423,0.2,9
2087,0.9848712,0.2,152
2088,0.99590355,0.2,44
2089,0.37672055,0.2,134
2090,0.97688293,0.2,23
2091,0.99721944,0.2,75
2092,0.3978879,0.2,19
2093,0.94034207,0.2,11
2094,0.9956638,0.2,74
2095,0.9621905,0.2,131
2096,0.9327718,0.2,142
2097,0.9815516,0.2,47
2098,0.46444914,0.2,119
2099,0.99265563,0.2,133
2100,0.88363606,0.2,103
2101,0.18624206,0.2,126
2102,0.86649245,0.2,106
2103,0.9907342,0.2,128
2104,0.9896678,0.2,64
2105,0.7951691,0.2,12
2106,0.54318404,0.2,119
2107,0.8402225,0.2,27
2108,0.8309337,0.2,130
2109,0.99845886,0.2,81
2110,0.43271568,0.2,17
2111,0.3118934,0.2,2
2112,0.9397822,0.2,137
2113,0.19930652,0.2,34
2114,0.5462673,0.2,80
2115,0.9874607,0.2,61
2116,0.43396485,0.2,99
2117,0.5204487,0.2,73
2118,0.36394483,0.2,87
2119,0.6499364,0.2,38
2120,0.9177895,0.2,103
2121,0.99507207,0.2,67
2122,0.99434537,0.2,133
2123,0.5923768,0.2,53
2124,0.8828581,0.2,102
2125,0.93083256,0.2,33
2126,0.7952483,0.2,114
2127,0.93849444,0.2,31
2128,0.3295707,0.2,47
2129,0.9659385,0.2,137
2130,0.1751663,0.2,152
2131,0.9925034,0.2,123
2132,0.9658411,0.2,120
2133,0.9638698,0.2,64
2134,0.99742234,0.2,111
2135,0.44514284,0.2,41
2136,0.87809026,0.2,137
2137,0.70552593,0.2,153
2138,0.32531577,0.2,72
2139,0.83870214,0.2,10
2140,0.35435387,0.2,69
2141,0.2699502,0.2,38
2142,0.96346486,0.2,53
2143,0.75043344,0.2,47
2144,0.97705996,0.2,88
2145,0.4720769,0.2,22
2146,0.992057,0.2,113
2147,0.3433841,0.2,15
2148,0.5345815,0.2,60
2149,0.986265,0.2,47
2150,0.6251822,0.2,75
2151,0.7956036,0.2,144
2152,0.57435226,0.2,9
2153,0.9753228,0.2,87
2154,0.9959979,0.2,9
2155,0.48205718,0.2,14
2156,0.7053736,0.2,69
2157,0.21310411,0.2,81
2158,0.47363096,0.2,32
2159,0.45060292,0.2,152
2160,0.7948305,0.2,30
2161,0.82082725,0.2,34
2162,0.9964079,0.2,33
2163,0.8019668,0.2,16
2164,0.23357354,0.2,8
2165,0.46025947,0.2,159
2166,0.99677485,0.2,59
2167,0.660033,0.2,81
2168,0.9157808,0.2,23
2169,0.16266681,0.2,105
2170,0.7335783,0.2,103
2171,0.9763264,0.2,49
2172,0.13890797,0.2,75
2173,0.3052937,0.2,153
2174,0.43935427,0.2,97
2175,0.40149322,0.2,154
2176,0.8074479,0.2,32
2177,0.4061691,0.2,18
2178,0.82711166,0.2,126
2179,0.9522438,0.2,92
2180,0.9881612,0.2,49
2181,0.9650792,0.2,75
2182,0.99056494,0.2,31
2183,0.44834048,0.2,54
2184,0.74876934,0.2,86
2185,0.98901343,0.2,120
2186,0.9839897,0.2,135
2187,0.9722559,0.2,53
2188,0.7500211,0.2,56
2189,0.8842288,0.2,122
2190,0.9979995,0.2,34
2191,0.36215475,0.2,112
2192,0.9840217,0.2,144
2193,0.8359309,0.2,25
2194,0.5996343,0.2,111
2195,0.9576159,0.2,56
2196,0.78568554,0.2,14
2197,0.98948914,0.2,41
2198,0.3859337,0.2,127
2199,0.89818203,0.2,19
2200,0.94870037,0.2,95
2201,0.897105,0.2,23
2202,0.34130132,0.2,39
2203,0.3749063,0.2,68
2204,0.88780826,0.2,15
2205,0.9950912,0.2,111
2206,0.8910455,0.2,62
2207,0.99881065,0.2,14
2208,0.99471915,0.2,26
2209,0.9270241,0.2,53
2210,0.4052192,0.2,149
2211,0.9785743,0.2,123
2212,0.6648948,0.2,3
2213,0.46000975,0.2,38
2214,0.6164067,0.2,8
2215,0.17025995,0.2,93
2216,0.28063777,0.2,53
2217,0.19891866,0.2,73
2218,0.7669201,0.2,21
2219,0.5544857,0.2,153
2220,0.9990594,0.2,109
2221,0.996858,0.2,13
2222,0.31570193,0.2,32
2223,0.9865285,0.2,25
2224,0.7821491,0.2,49
2225,0.33651945,0.2,39
2226,0.9785976,0.2,100
2227,0.33091763,0.2,92
2228,0.24905394,0.2,31
2229,0.6052663,0.2,89
2230,0.93708575,0.2,33
2231,0.97932065,0.2,116
2232,0.49011835,0.2,77
2233,0.9975169,0.2,51
2234,0.9637109,0.2,95
2235,0.9021321,0.2,37
2236,0.9979352,0.2,23
2237,0.15228494,0.2,2
2238,0.99961627,0.2,156
2239,0.47408244,0.2,79
2240,0.30748835,0.2,76
2241,0.96467716,0.2,53
2242,0.98591495,0.2,116
2243,0.51799744,0.2,38
2244,0.26156744,0.2,65
2245,0.59533554,0.2,43
2246,0.37914613,0.2,118
2247,0.99713147,0.2,149
2248,0.34209114,0.2,114
2249,0.96096206,0.2,153
2250,0.99843353,0.2,95
2251,0.20024702,0.2,154
2252,0.9827604,0.2,47
2253,0.2527091,0.2,45
2254,0.124925986,0.2,16
2255,0.98982716,0.2,142
2256,0.9479706,0.2,19
2257,0.95541745,0.2,64
2258,0.29382205,0.2,131
2259,0.9731795,0.2,96
2260,0.5436745,0.2,82
2261,0.9572095,0.2,149
2262,0.4235794,0.2,141
2263,0.9483084,0.2,83
2264,0.9986706,0.2,99
2265,0.8965058,0.2,103
2266,0.9789851,0.2,111
2267,0.86434186,0.2,153
2268,0.8701227,0.2,112
2269,0.8119296,0.2,86
2270,0.43632743,0.2,38
2271,0.98360574,0.2,74
2272,0.28762576,0.2,2
2273,0.3102789,0.2,94
2274,0.9530467,0.2,128
2275,0.15645713,0.2,70
2276,0.88929623,0.2,137
2277,0.9580074,0.2,101
2278,0.9539361,0.2,36
2279,0.72402674,0.2,39
2280,0.14982636,0.2,54
2281,0.9994492,0.2,23
2282,0.9788028,0.2,129
2283,0.986955,0.2,129
2284,0.9997085,0.2,27
2285,0.49509043,0.2,137
2286,0.99506843,0.2,158
2287,0.52414614,0.2,3
2288,0.99743867,0.2,136
2289,0.5286423,0.2,49
2290,0.7609933,0.2,83
2291,0.6138494,0.2,86
2292,0.9988951,0.2,117
2293,0.85147905,0.2,40
2294,0.46465725,0.2,155
2295,0.66758806,0.2,77
2296,0.9127467,0.2,123
2297,0.9107652,0.2,139
2298,0.22474739,0.2,14
2299,0.58270955,0.2,153
2300,0.2073397,0.2,62
2301,0.76449233,0.2,126
2302,0.9974081,0.2,124
2303,0.817981,0.2,128
2304,0.99255025,0.2,86
2305,0.2736087,0.2,152
2306,0.49101844,0.2,123
2307,0.5258051,0.2,153
2308,0.9811008,0.2,152
2309,0.26578423,0.2,82
2310,0.95059574,0.2,110
2311,0.9077068,0.2,114
2312,0.9121022,0.2,115
2313,0.8595684,0.2,150
2314,0.98401743,0.2,45
2315,0.19585662,0.2,131
2316,0.34314865,0.2,8
2317,0.9326095,0.2,137
2318,0.98945564,0.2,53
2319,0.9670163,0.2,108
2320,0.9849423,0.2,98
2321,0.34429792,0.2,75
2322,0.94214433,0.2,136
2323,0.9813122,0.2,23
2324,0.8622613,0.2,49
2325,0.2791333,0.2,127
2326,0.82521725,0.2,144
2327,0.9943779,0.2,77
2328,0.7828199,0.2,60
2329,0.79885995,0.2,59
2330,0.20131417,0.2,0
2331,0.45510986,0.2,26
2332,0.8942065,0.2,37
2333,0.949662,0.2,144
2334,0.91627216,0.2,154
2335,0.9334474,0.2,41
2336,0.9487714,0.2,106
2337,0.9043935,0.2,69
2338,0.84572345,0.2,103
2339,0.9805124,0.2,87
2340,0.98319584,0.2,76
2341,0.98318994,0.2,45
2342,0.89287484,0.2,152
2343,0.99628544,0.2,144
2344,0.99720865,0.2,55
2345,0.99712604,0.2,33
2346,0.23425856,0.2,34
2347,0.30247584,0.2,62
2348,0.7224428,0.2,31
2349,0.9980971,0.2,107
2350,0.69431865,0.2,21
2351,0.95015866,0.2,82
2352,0.9857146,0.2,77
2353,0.9999027,0.2,66
2354,0.21692067,0.2,137
2355,0.97743,0.2,92
2356,0.9566262,0.2,119
2357,0.42249653,0.2,70
2358,0.97866106,0.2,87
2359,0.38833183,0.2,32
2360,0.9358892,0.2,144
2361,0.99017394,0.2,111
2362,0.71722645,0.2,32
2363,0.9085035,0.2,89
2364,0.26945746,0.2,130
2365,0.7616117,0.2,14
2366,0.8861606,0.2,118
2367,0.9757308,0.2,6
2368,0.759031,0.2,94
2369,0.7937578,0.2,105
2370,0.87778586,0.2,108
2371,0.63135374,0.2,106
2372,0.9708176,0.2,94
2373,0.99656206,0.2,76
2374,0.95816314,0.2,67
2375,0.7001742,0.2,38
2376,0.98909,0.2,36
2377,0.24594805,0.2,103
2378,0.14350358,0.2,144
2379,0.6603675,0.2,154
2380,0.6160588,0.2,46
2381,0.6710278,0.2,97
2382,0.3091123,0.2,40
2383,0.9711818,0.2,103
2384,0.98243225,0.2,45
2385,0.887025,0.2,116
2386,0.5772993,0.2,123
2387,0.254947,0.2,101
2388,0.92238253,0.2,3
2389,0.09524722,0.2,11
2390,0.8748602,0.2,3
2391,0.20782441,0.2,150
2392,0.29378572,0.2,19
2393,0.56498677,0.2,96
2394,0.8555557,0.2,34
2395,0.99947757,0.2,73
2396,0.24309975,0.2,66
2397,0.9978808,0.2,137
2398,0.68883294,0.2,76
2399,0.9531322,0.2,69
2400,0.5044057,0.2,159
2401,0.781844,0.2,17
2402,0.99863017,0.2,116
2403,0.98984855,0.2,126
2404,0.99647176,0.2,125
2405,0.24824513,0.2,19
2406,0.6486915,0.2,153
2407,0.40046692,0.2,23
2408,0.65507096,0.2,145
2409,0.9831352,0.2,62
2410,0.92436534,0.2,43
2411,0.6520631,0.2,121
2412,0.15263319,0.2,42
2413,0.86415744,0.2,141
2414,0.41733345,0.2,118
2415,0.4746054,0.2,102
2416,0.99348676,0.2,17
2417,0.7249854,0.2,15
2418,0.8023739,0.2,118
2419,0.95644903,0.2,32
2420,0.522508,0.2,17
2421,0.8322595,0.2,114
2422,0.9251958,0.2,36
2423,0.5526345,0.2,76
2424,0.5347884,0.2,7
2425,0.9121443,0.2,102
2426,0.38559642,0.2,131
2427,0.6622239,0.2,0
2428,0.26317748,0.2,4
2429,0.62153,0.2,39
2430,0.8826881,0.2,88
2431,0.9852051,0.2,114
2432,0.8331824,0.2,150
2433,0.9834605,0.2,110
2434,0.9755622,0.2,129
2435,0.99952686,0.2,147
2436,0.6897882,0.2,137
2437,0.888493,0.2,37
2438,0.73214304,0.2,108
2439,0.9835963,0.2,117
2440,0.94267815,0.2,38
2441,0.98504364,0.2,23
2442,0.5978177,0.2,96
2443,0.31533298,0.2,24
2444,0.86830944,0.2,155
2445,0.34475434,0.2,22
2446,0.98923886,0.2,131
2447,0.7680208,0.2,21
2448,0.58507204,0.2,32
2449,0.9269155,0.2,96
2450,0.5658098,0.2,23
2451,0.3219963,0.2,48
2452,0.5695549,0.2,18
2453,0.5158026,0.2,86
2454,0.4328475,0.2,70
2455,0.99391276,0.2,27
2456,0.6915395,0.2,154
2457,0.9649352,0.2,150
2458,0.9974511,0.2,102
2459,0.88055307,0.2,2
2460,0.96697813,0.2,104
2461,0.67374015,0.2,96
2462,0.10140006,0.2,104
2463,0.8949239,0.2,133
2464,0.46531388,0.2,153
2465,0.42311278,0.2,93
2466,0.87291723,0.2,96
2467,0.8044756,0.2,83
2468,0.99161655,0.2,75
2469,0.99211663,0.2,57
2470,0.2981334,0.2,103
2471,0.20857704,0.2,0
2472,0.99240875,0.2,1
2473,0.2168656,0.2,15
2474,0.9944705,0.2,131
2475,0.9624735,0.2,153
2476,0.89987993,0.2,7
2477,0.95173776,0.2,154
2478,0.97413945,0.2,25
2479,0.9095003,0.2,114
2480,0.9844929,0.2,149
2481,0.94409543,0.2,112
2482,0.8607937,0.2,103
2483,0.9706481,0.2,154
2484,0.9793722,0.2,149
2485,0.9881273,0.2,37
2486,0.79655814,0.2,39
2487,0.48038852,0.2,13
2488,0.99237967,0.2,7
2489,0.9877895,0.2,3
2490,0.41669986,0.2,89
2491,0.9550753,0.2,2
2492,0.7321713,0.2,53
2493,0.40638384,0.2,35
2494,0.27143434,0.2,3
2495,0.9673363,0.2,51
2496,0.99932754,0.2,116
2497,0.68578786,0.2,133
2498,0.16368309,0.2,20
2499,0.36325142,0.2,106
2500,0.8966023,0.2,53
2501,0.90322584,0.2,23
2502,0.27998605,0.2,65
2503,0.83958584,0.2,94
2504,0.955688,0.2,63
2505,0.56908983,0.2,103
2506,0.880947,0.2,21
2507,0.2939608,0.2,39
2508,0.5655626,0.2,71
2509,0.29311487,0.2,50
2510,0.20759425,0.2,50
2511,0.95383966,0.2,96
2512,0.9855509,0.2,55
2513,0.9906867,0.2,116
2514,0.9684304,0.2,94
2515,0.12307126,0.2,118
2516,0.9688061,0.2,47
2517,0.9829494,0.2,82
2518,0.9524288,0.2,136
2519,0.9939932,0.2,51
2520,0.83986837,0.2,4
2521,0.9994261,0.2,116
2522,0.5041638,0.2,151
2523,0.9983406,0.2,95
2524,0.21300822,0.2,78
2525,0.5366019,0.2,71
2526,0.9933615,0.2,38
2527,0.95408434,0.2,85
2528,0.3071263,0.2,130
2529,0.63692856,0.2,60
2530,0.90769374,0.2,49
2531,0.98313206,0.2,73
2532,0.56667036,0.2,137
2533,0.8342933,0.2,110
2534,0.60352844,0.2,96
2535,0.446007,0.2,83
2536,0.96884143,0.2,75
2537,0.70789653,0.2,81
2538,0.92231745,0.2,67
2539,0.28415462,0.2,10
2540,0.2253887,0.2,69
2541,0.66322064,0.2,38
2542,0.85143024,0.2,50
2543,0.9655033,0.2,21
2544,0.8824944,0.2,0
2545,0.8357568,0.2,89
2546,0.8779634,0.2,42
2547,0.54405946,0.2,70
2548,0.88680446,0.2,157
2549,0.9975089,0.2,147
2550,0.97735834,0.2,23
2551,0.94501853,0.2,47
2552,0.9696695,0.2,95
2553,0.9959474,0.2,35
2554,0.1318073,0.2,106
2555,0.22668539,0.2,106
2556,0.9999069,0.2,133
2557,0.9930733,0.2,148
2558,0.9440338,0.2,26
2559,0.47594562,0.2,108
2560,0.6373167,0.2,83
2561,0.66179156,0.2,153
2562,0.4897808,0.2,123
2563,0.21829624,0.2,143
2564,0.21546918,0.2,129
2565,0.83430433,0.2,103
2566,0.7775948,0.2,117
2567,0.89578164,0.2,33
2568,0.98386407,0.2,11
2569,0.99526536,0.2,8
2570,0.85928446,0.2,38
2571,0.9478322,0.2,47
2572,0.9788042,0.2,92
2573,0.09818302,0.2,23
2574,0.9981919,0.2,34
2575,0.35198045,0.2,24
2576,0.99880576,0.2,156
2577,0.96530324,0.2,79
2578,0.25855345,0.2,18
2579,0.78902906,0.2,53
2580,0.6152228,0.2,16
2581,0.9915479,0.2,86
2582,0.804418,0.2,41
2583,0.33833697,0.2,70
2584,0.9997478,0.2,154
2585,0.89831835,0.2,12
2586,0.984098,0.2,76
2587,0.57814026,0.2,33
2588,0.9155918,0.2,11
2589,0.9863842,0.2,143
2590,0.8558839,0.2,27
2591,0.8956279,0.2,60
2592,0.54052407,0.2,39
2593,0.31515747,0.2,53
2594,0.16006486,0.2,126
2595,0.7279516,0.2,150
2596,0.73026764,0.2,71
2597,0.9699687,0.2,68
2598,0.8099401,0.2,61
2599,0.20641902,0.2,149
2600,0.7240918,0.2,154
2601,0.84959114,0.2,150
2602,0.43286845,0.2,68
2603,0.60445297,0.2,149
2604,0.98443377,0.2,43
2605,0.8435839,0.2,154
2606,0.98518187,0.2,128
2607,0.23461075,0.2,135
2608,0.12952605,0.2,144
2609,0.9486593,0.2,141
2610,0.84326804,0.2,17
2611,0.89090186,0.2,14
2612,0.32586893,0.2,109
2613,0.99482757,0.2,128
2614,0.5353346,0.2,144
2615,0.8758116,0.2,73
2616,0.9981542,0.2,132
2617,0.9800575,0.2,1
2618,0.9982022,0.2,140
2619,0.9666785,0.2,41
2620,0.9628839,0.2,21
2621,0.96919405,0.2,114
2622,0.7256329,0.2,150
2623,0.9697426,0.2,137
2624,0.8499425,0.2,15
2625,0.3608277,0.2,21
2626,0.6291104,0.2,29
2627,0.62179947,0.2,17
2628,0.648264,0.2,146
2629,0.49309704,0.2,14
2630,0.7271332,0.2,116
2631,0.99627244,0.2,135
2632,0.6685812,0.2,44
2633,0.53724384,0.2,97
2634,0.62208974,0.2,9
2635,0.51978785,0.2,53
2636,0.65915436,0.2,75
2637,0.796558,0.2,129
2638,0.96638227,0.2,128
2639,0.9979444,0.2,82
2640,0.21868075,0.2,153
2641,0.5033805,0.2,97
2642,0.97418416,0.2,112
2643,0.52202165,0.2,68
2644,0.99501675,0.2,9
2645,0.75028634,0.2,137
2646,0.97338337,0.2,122
2647,0.8391996,0.2,28
2648,0.9223442,0.2,120
2649,0.9859737,0.2,29
2650,0.90285516,0.2,9
2651,0.89791524,0.2,23
2652,0.96274763,0.2,35
2653,0.54051745,0.2,76
2654,0.94036365,0.2,41
2655,0.07369032,0.2,124
2656,0.41744936,0.2,70
2657,0.27908924,0.2,153
2658,0.7045165,0.2,153
2659,0.3564672,0.2,18
2660,0.6994383,0.2,143
2661,0.2523982,0.2,121
2662,0.9820932,0.2,98
2663,0.9901355,0.2,114
2664,0.76328105,0.2,84
2665,0.96677935,0.2,87
2666,0.17890567,0.2,114
2667,0.82573485,0.2,5
2668,0.36251003,0.2,93
2669,0.52772605,0.2,102
2670,0.6234101,0.2,120
2671,0.88991183,0.2,92
2672,0.95193076,0.2,59
2673,0.9892412,0.2,77
2674,0.82510406,0.2,139
2675,0.9877466,0.2,22
2676,0.9905049,0.2,7
2677,0.36799404,0.2,133
2678,0.52541256,0.2,42
2679,0.9099911,0.2,8
2680,0.46660933,0.2,3
2681,0.8967813,0.2,157
2682,0.27317116,0.2,98
2683,0.26383734,0.2,92
2684,0.9986552,0.2,95
2685,0.80633783,0.2,38
2686,0.93922675,0.2,2
2687,0.56331134,0.2,123
2688,0.871776,0.2,157
2689,0.65919983,0.2,142
2690,0.31442103,0.2,114
2691,0.9869091,0.2,139
2692,0.29995537,0.2,11
2693,0.89692694,0.2,119
2694,0.98897004,0.2,111
2695,0.99334395,0.2,137
2696,0.97757506,0.2,69
2697,0.96459013,0.2,100
2698,0.8805255,0.2,11
2699,0.99568295,0.2,10
2700,0.89341486,0.2,94
2701,0.89357054,0.2,36
2702,0.9893749,0.2,141
2703,0.965719,0.2,77
2704,0.99406934,0.2,8
2705,0.9861098,0.2,144
2706,0.46542066,0.2,15
2707,0.8796124,0.2,75
2708,0.9519074,0.2,116
2709,0.7737683,0.2,156
2710,0.9996238,0.2,92
2711,0.97557974,0.2,111
2712,0.9927441,0.2,59
2713,0.9126553,0.2,150
2714,0.52776915,0.2,30
2715,0.43297312,0.2,37
2716,0.6623399,0.2,94
2717,0.9363285,0.2,32
2718,0.9513162,0.2,32
2719,0.93091446,0.2,27
2720,0.48707092,0.2,13
2721,0.9580176,0.2,5
2722,0.76004124,0.2,152
2723,0.88007873,0.2,37
2724,0.48977154,0.2,138
2725,0.9939972,0.2,78
2726,0.24946868,0.2,34
2727,0.9955487,0.2,55
2728,0.9493166,0.2,141
2729,0.58365256,0.2,115
2730,0.6521272,0.2,78
2731,0.8239685,0.2,48
2732,0.904174,0.2,24
2733,0.38128304,0.2,16
2734,0.54305047,0.2,153
2735,0.90514386,0.2,16
2736,0.9642866,0.2,124
2737,0.33390412,0.2,16
2738,0.45278057,0.2,84
2739,0.93145466,0.2,31
2740,0.9162812,0.2,45
2741,0.9924799,0.2,31
2742,0.78142303,0.2,156
2743,0.119433016,0.2,75
2744,0.9624746,0.2,110
2745,0.44285542,0.2,3
2746,0.95291555,0.2,64
2747,0.6668371,0.2,151
2748,0.99169546,0.2,87
2749,0.5737918,0.2,96
2750,0.9938385,0.2,139
2751,0.67905927,0.2,77
2752,0.4873973,0.2,39
2753,0.8907279,0.2,53
2754,0.7842485,0.2,125
2755,0.71678245,0.2,90
2756,0.27341422,0.2,150
2757,0.88129115,0.2,16
2758,0.9735824,0.2,128
2759,0.9945748,0.2,149
2760,0.9983165,0.2,127
2761,0.4066251,0.2,71
2762,0.4008436,0.2,35
2763,0.9621723,0.2,110
2764,0.9827695,0.2,113
2765,0.09211714,0.2,30
2766,0.32097298,0.2,149
2767,0.5473497,0.2,110
2768,0.16341352,0.2,88
2769,0.62733006,0.2,104
2770,0.56182206,0.2,115
2771,0.94716203,0.2,150
2772,0.8585539,0.2,132
2773,0.79224,0.2,128
2774,0.2912843,0.2,154
2775,0.44305593,0.2,137
2776,0.47315288,0.2,154
2777,0.94526696,0.2,130
2778,0.89516413,0.2,144
2779,0.709235,0.2,39
2780,0.9639928,0.2,53
2781,0.9935601,0.2,23
2782,0.98128074,0.2,88
2783,0.12220187,0.2,134
2784,0.9108546,0.2,21
2785,0.993493,0.2,103
2786,0.55261517,0.2,118
2787,0.98876613,0.2,111
2788,0.9987134,0.2,26
2789,0.34263447,0.2,54
2790,0.9507583,0.2,117
2791,0.9951683,0.2,98
2792,0.99532926,0.2,143
2793,0.94792163,0.2,98
2794,0.9712629,0.2,54
2795,0.9471963,0.2,109
2796,0.18297006,0.2,137
2797,0.9398533,0.2,20
2798,0.6928566,0.2,17
2799,0.52937716,0.2,29
2800,0.5397512,0.2,79
2801,0.9956117,0.2,147
2802,0.9993556,0.2,116
2803,0.99697053,0.2,113
2804,0.66259503,0.2,141
2805,0.33269265,0.2,104
2806,0.9030054,0.2,159
2807,0.97569644,0.2,68
2808,0.9930432,0.2,59
2809,0.7494678,0.2,154
2810,0.9099991,0.2,75
2811,0.93618387,0.2,123
2812,0.59931254,0.2,104
2813,0.97007567,0.2,1
2814,0.86890477,0.2,23
2815,0.9724215,0.2,131
2816,0.9842194,0.2,156
2817,0.9584125,0.2,112
2818,0.34677577,0.2,19
2819,0.55689734,0.2,68
2820,0.20215692,0.2,29
2821,0.63207877,0.2,70
2822,0.88816065,0.2,3
2823,0.26487556,0.2,136
2824,0.86798507,0.2,4
2825,0.96995723,0.2,14
2826,0.999676,0.2,66
2827,0.7615583,0.2,28
2828,0.88053375,0.2,92
2829,0.5238011,0.2,149
2830,0.94312495,0.2,54
2831,0.99588984,0.2,125
2832,0.6006052,0.2,156
2833,0.8844503,0.2,108
2834,0.9386021,0.2,94
2835,0.856393,0.2,98
2836,0.9949055,0.2,125
2837,0.98227215,0.2,14
2838,0.7804579,0.2,149
2839,0.91757697,0.2,12
2840,0.9588299,0.2,92
2841,0.9658769,0.2,75
2842,0.9993368,0.2,130
2843,0.5627149,0.2,86
2844,0.7147452,0.2,156
2845,0.99600464,0.2,122
2846,0.95808643,0.2,82
2847,0.37072435,0.2,67
2848,0.9927128,0.2,149
2849,0.34588036,0.2,39
2850,0.88958114,0.2,150
2851,0.8724754,0.2,75
2852,0.97142845,0.2,53
2853,0.49652183,0.2,15
2854,0.98726547,0.2,58
2855,0.58729994,0.2,157
2856,0.7603574,0.2,79
2857,0.69253314,0.2,94
2858,0.08597325,0.2,34
2859,0.55723983,0.2,60
2860,0.4700967,0.2,70
2861,0.29618633,0.2,45
2862,0.99752825,0.2,107
2863,0.9985239,0.2,57
2864,0.45127672,0.2,38
2865,0.09743927,0.2,93
2866,0.6188091,0.2,30
2867,0.8360414,0.2,37
2868,0.9945133,0.2,44
2869,0.8565551,0.2,32
2870,0.9744393,0.2,75
2871,0.9686318,0.2,87
2872,0.39700705,0.2,28
2873,0.30797568,0.2,153
2874,0.9631052,0.2,101
2875,0.9089251,0.2,144
2876,0.98345554,0.2,65
2877,0.85957956,0.2,90
2878,0.9998869,0.2,23
2879,0.19595785,0.2,13
2880,0.62863696,0.2,68
2881,0.9822243,0.2,47
2882,0.20777228,0.2,105
2883,0.8450772,0.2,39
2884,0.9654596,0.2,150
2885,0.9986563,0.2,82
2886,0.8258629,0.2,69
2887,0.96284777,0.2,53
2888,0.92740405,0.2,131
2889,0.25642502,0.2,39
2890,0.44880554,0.2,145
2891,0.9802219,0.2,104
2892,0.58019483,0.2,150
2893,0.33537754,0.2,76
2894,0.887617,0.2,148
2895,0.5290502,0.2,89
2896,0.9423921,0.2,19
2897,0.9397374,0.2,56
2898,0.9578785,0.2,134
2899,0.23802377,0.2,96
2900,0.6125061,0.2,114
2901,0.8894412,0.2,80
2902,0.9860241,0.2,77
2903,0.5350207,0.2,111
2904,0.9651488,0.2,47
2905,0.997338,0.2,139
2906,0.12672776,0.2,94
2907,0.9963875,0.2,140
2908,0.6182204,0.2,144
2909,0.9985299,0.2,54
2910,0.98480207,0.2,37
2911,0.48779377,0.2,62
2912,0.99930155,0.2,116
2913,0.50621533,0.2,23
2914,0.88632137,0.2,102
2915,0.9844371,0.2,98
2916,0.9937516,0.2,81
2917,0.26496324,0.2,117
2918,0.2923001,0.2,34
2919,0.99812,0.2,31
2920,0.9958897,0.2,130
2921,0.39020535,0.2,67
2922,0.9682493,0.2,152
2923,0.56198144,0.2,16
2924,0.6451066,0.2,118
2925,0.9923603,0.2,59
2926,0.9967283,0.2,59
2927,0.7760143,0.2,87
2928,0.7355636,0.2,9
2929,0.3218178,0.2,127
2930,0.5507178,0.2,89
2931,0.99883825,0.2,113
2932,0.74527895,0.2,51
2933,0.9959965,0.2,23
2934,0.8011254,0.2,53
2935,0.66152805,0.2,69
2936,0.908905,0.2,36
2937,0.94500947,0.2,120
2938,0.98360866,0.2,77
2939,0.99038094,0.2,46
2940,0.292158,0.2,52
2941,0.09097606,0.2,105
2942,0.9740685,0.2,113
2943,0.9739623,0.2,25
2944,0.116072826,0.2,96
2945,0.18806672,0.2,144
2946,0.980716,0.2,108
2947,0.98938376,0.2,56
2948,0.17590995,0.2,49
2949,0.4404715,0.2,103
2950,0.34230328,0.2,67
2951,0.98013765,0.2,87
2952,0.9899539,0.2,153
2953,0.3471527,0.2,113
2954,0.80339855,0.2,108
2955,0.45062137,0.2,89
2956,0.286371,0.2,75
2957,0.570044,0.2,78
2958,0.5028084,0.2,118
2959,0.4022783,0.2,37
2960,0.41500208,0.2,126
2961,0.5141485,0.2,87
2962,0.9894126,0.2,152
2963,0.37541518,0.2,150
2964,0.25490373,0.2,142
2965,0.9883959,0.2,64
2966,0.9594428,0.2,61
2967,0.5588938,0.2,118
2968,0.9849641,0.2,49
2969,0.99269414,0.2,81
2970,0.5779203,0.2,9
2971,0.5084666,0.2,158
2972,0.9982254,0.2,117
2973,0.8284821,0.2,27
2974,0.8068677,0.2,135
2975,0.4121769,0.2,60
2976,0.5341015,0.2,72
2977,0.9844322,0.2,81
2978,0.49470133,0.2,36
2979,0.9702051,0.2,24
2980,0.96087873,0.2,1
2981,0.69361323,0.2,60
2982,0.99379903,0.2,62
2983,0.2823085,0.2,140
2984,0.9163056,0.2,40
2985,0.5359504,0.2,40
2986,0.7442131,0.2,145
2987,0.9702055,0.2,141
2988,0.45042226,0.2,26
2989,0.53091323,0.2,151
2990,0.99721813,0.2,31
2991,0.10672451,0.2,19
2992,0.83925223,0.2,46
2993,0.986414,0.2,117
2994,0.7560886,0.2,131
2995,0.99031353,0.2,58
2996,0.9579677,0.2,46
2997,0.9827672,0.2,154
2998,0.51819277,0.2,83
2999,0.44826037,0.2,145
3000,0.98363394,0.2,23
3001,0.9802781,0.2,30
3002,0.5055679,0.2,17
3003,0.9415931,0.2,53
3004,0.71018255,0.2,110
3005,0.96810615,0.2,25
3006,0.7074327,0.2,50
3007,0.69463784,0.2,24
3008,0.99526536,0.2,90
3009,0.44177318,0.2,116
3010,0.1267184,0.2,134
3011,0.7631875,0.2,15
3012,0.75149786,0.2,79
3013,0.9150004,0.2,32
3014,0.20280248,0.2,29
3015,0.48467737,0.2,41
3016,0.7681391,0.2,75
3017,0.6245824,0.2,114
3018,0.8924822,0.2,29
3019,0.99575895,0.2,136
3020,0.9009739,0.2,11
3021,0.8292629,0.2,126
3022,0.9351672,0.2,86
3023,0.41070378,0.2,93
3024,0.9689378,0.2,105
3025,0.86602616,0.2,149
3026,0.9568423,0.2,92
3027,0.7109098,0.2,21
3028,0.9696665,0.2,152
3029,0.73705894,0.2,52
3030,0.12363694,0.2,8
3031,0.9303068,0.2,25
3032,0.6246453,0.2,137
3033,0.412049,0.2,26
3034,0.6062602,0.2,152
3035,0.19557086,0.2,81
3036,0.9792517,0.2,150
3037,0.2566029,0.2,43
3038,0.25975674,0.2,4
3039,0.82675195,0.2,122
3040,0.19945677,0.2,114
3041,0.25105205,0.2,119
3042,0.9660749,0.2,154
3043,0.3264925,0.2,107
3044,0.6677572,0.2,128
3045,0.8135733,0.2,73
3046,0.94861937,0.2,145
3047,0.9100269,0.2,29
3048,0.26774883,0.2,34
3049,0.9783674,0.2,142
3050,0.7921164,0.2,127
3051,0.22447038,0.2,14
3052,0.8384064,0.2,3
3053,0.90949166,0.2,21
3054,0.966353,0.2,77
3055,0.2665869,0.2,82
3056,0.99531484,0.2,103
3057,0.9759006,0.2,149
3058,0.2825571,0.2,35
3059,0.94615465,0.2,11
3060,0.1783324,0.2,43
3061,0.70862514,0.2,15
3062,0.10943553,0.2,127
3063,0.921819,0.2,108
3064,0.9587102,0.2,57
3065,0.9997477,0.2,113
3066,0.4422747,0.2,158
3067,0.99833727,0.2,23
3068,0.16772841,0.2,38
3069,0.8744775,0.2,14
3070,0.32685032,0.2,14
3071,0.94941205,0.2,117
3072,0.8674421,0.2,38
3073,0.71410245,0.2,151
3074,0.9510364,0.2,21
3075,0.42374548,0.2,45
3076,0.5903612,0.2,144
3077,0.53531474,0.2,154
3078,0.9589207,0.2,98
3079,0.8925777,0.2,46
3080,0.50421077,0.2,140
3081,0.21494137,0.2,137
3082,0.9999012,0.2,46
3083,0.2857692,0.2,61
3084,0.7297358,0.2,70
3085,0.20210795,0.2,26
3086,0.9579567,0.2,154
3087,0.7197381,0.2,27
3088,0.95033103,0.2,26
3089,0.9991654,0.2,154
3090,0.94386417,0.2,5
3091,0.90821725,0.2,56
3092,0.8291128,0.2,2
3093,0.14603348,0.2,28
3094,0.9977055,0.2,111
3095,0.9627295,0.2,154
3096,0.9761233,0.2,25
3097,0.320503,0.2,121
3098,0.9737246,0.2,152
3099,0.09811993,0.2,149
3100,0.80582565,0.2,137
3101,0.3867242,0.2,34
3102,0.9895438,0.2,110
3103,0.5029134,0.2,152
3104,0.9934049,0.2,152
3105,0.8051711,0.2,60
3106,0.8108508,0.2,144
3107,0.19803536,0.2,0
3108,0.9678963,0.2,92
3109,0.57386374,0.2,75
3110,0.3910996,0.2,134
3111,0.30796462,0.2,56
3112,0.3924543,0.2,9
3113,0.8151061,0.2,126
3114,0.99678314,0.2,152
3115,0.7125796,0.2,19
3116,0.9586542,0.2,150
3117,0.4699536,0.2,121
3118,0.9768836,0.2,43
3119,0.9768142,0.2,156
3120,0.9064422,0.2,88
3121,0.9547734,0.2,56
3122,0.9707365,0.2,94
3123,0.38214713,0.2,153
3124,0.46481246,0.2,8
3125,0.24255036,0.2,15
3126,0.52609557,0.2,65
3127,0.27510372,0.2,133
3128,0.910322,0.2,131
3129,0.70129293,0.2,139
3130,0.53698915,0.2,111
3131,0.34089965,0.2,144
3132,0.75023437,0.2,15
3133,0.32853198,0.2,88
3134,0.87347615,0.2,125
3135,0.96928763,0.2,58
3136,0.9652826,0.2,75
3137,0.57360464,0.2,68
3138,0.35537192,0.2,61
3139,0.67683274,0.2,32
3140,0.4864572,0.2,34
3141,0.22999184,0.2,130
3142,0.999821,0.2,134
3143,0.9599751,0.2,44
3144,0.9940805,0.2,14
3145,0.3732478,0.2,120
3146,0.8496212,0.2,29
3147,0.9931599,0.2,137
3148,0.97339636,0.2,14
3149,0.9949405,0.2,34
3150,0.9661007,0.2,68
3151,0.98976713,0.2,110
3152,0.61061704,0.2,110
3153,0.80107534,0.2,150
3154,0.82074565,0.2,15
3155,0.6523391,0.2,9
3156,0.198221,0.2,8
3157,0.4273527,0.2,70
3158,0.9819172,0.2,110
3159,0.33547243,0.2,153
3160,0.9978198,0.2,98
3161,0.9274419,0.2,8
3162,0.2464315,0.2,153
3163,0.9847927,0.2,72
3164,0.81259114,0.2,14
3165,0.49808523,0.2,151
3166,0.91191316,0.2,114
3167,0.62413657,0.2,92
3168,0.29766148,0.2,70
3169,0.4586374,0.2,61
3170,0.10304185,0.2,34
3171,0.880314,0.2,38
3172,0.4388932,0.2,44
3173,0.48985538,0.2,118
3174,0.8448794,0.2,159
3175,0.17122726,0.2,38
3176,0.8989405,0.2,148
3177,0.57314885,0.2,96
3178,0.17343378,0.2,127
3179,0.9731048,0.2,111
3180,0.19127466,0.2,134
3181,0.26459444,0.2,43
3182,0.99228585,0.2,82
3183,0.67818433,0.2,137
3184,0.9952873,0.2,73
3185,0.9873591,0.2,73
3186,0.88130444,0.2,158
3187,0.9972519,0.2,82
3188,0.56243134,0.2,98
3189,0.175194,0.2,35
3190,0.2457399,0.2,17
3191,0.94585955,0.2,14
3192,0.61665577,0.2,150
3193,0.9868123,0.2,22
3194,0.9828892,0.2,144
3195,0.47935227,0.2,145
3196,0.9487481,0.2,39
3197,0.9796082,0.2,68
3198,0.9267234,0.2,137
3199,0.77972025,0.2,52
3200,0.15810423,0.2,13
3201,0.9798086,0.2,154
3202,0.3129152,0.2,152
3203,0.9934829,0.2,103
3204,0.70795864,0.2,53
3205,0.9888293,0.2,113
3206,0.97570544,0.2,50
3207,0.948618,0.2,35
3208,0.9776913,0.2,11
3209,0.86965644,0.2,119
3210,0.13993444,0.2,34
3211,0.95954037,0.2,105
3212,0.37260273,0.2,67
3213,0.71417516,0.2,40
3214,0.9051295,0.2,0
3215,0.9048521,0.2,78
3216,0.48644873,0.2,32
3217,0.99879766,0.2,116
3218,0.319877,0.2,75
3219,0.9814928,0.2,25
3220,0.47022605,0.2,21
3221,0.30620578,0.2,126
3222,0.9934186,0.2,54
3223,0.9744418,0.2,75
3224,0.97161394,0.2,35
3225,0.99877733,0.2,95
3226,0.7983585,0.2,38
3227,0.9462266,0.2,126
3228,0.9502532,0.2,37
3229,0.9374149,0.2,110
3230,0.6792922,0.2,119
3231,0.40123558,0.2,103
3232,0.9812486,0.2,103
3233,0.85592335,0.2,144
3234,0.5971859,0.2,47
3235,0.98755777,0.2,46
3236,0.9839304,0.2,117
3237,0.9582254,0.2,25
3238,0.3773932,0.2,134
3239,0.21511523,0.2,44
3240,0.9362613,0.2,75
3241,0.8326417,0.2,31
3242,0.34501392,0.2,3
3243,0.9600021,0.2,139
3244,0.27628762,0.2,86
3245,0.97270244,0.2,140
3246,0.2332711,0.2,14
3247,0.96713555,0.2,36
3248,0.9432775,0.2,53
3249,0.9820854,0.2,61
3250,0.99884146,0.2,131
3251,0.98663795,0.2,68
3252,0.95586455,0.2,25
3253,0.32501897,0.2,89
3254,0.99983037,0.2,23
3255,0.6822796,0.2,106
3256,0.9790117,0.2,81
3257,0.9410022,0.2,49
3258,0.14051957,0.2,46
3259,0.35475597,0.2,89
3260,0.96585757,0.2,86
3261,0.2329684,0.2,133
3262,0.9551343,0.2,135
3263,0.8221359,0.2,103
3264,0.36273405,0.2,117
3265,0.77971005,0.2,105
3266,0.8686599,0.2,110
3267,0.33216447,0.2,151
3268,0.7348679,0.2,78
3269,0.8509929,0.2,11
3270,0.6951884,0.2,131
3271,0.76682323,0.2,53
3272,0.9867116,0.2,19
3273,0.3188482,0.2,105
3274,0.3531401,0.2,69
3275,0.23236905,0.2,153
3276,0.30485156,0.2,53
3277,0.9898286,0.2,75
3278,0.24947649,0.2,16
3279,0.9975592,0.2,9
3280,0.9937173,0.2,135
3281,0.9308489,0.2,137
3282,0.46038184,0.2,41
3283,0.75056577,0.2,61
3284,0.9905281,0.2,135
3285,0.8209144,0.2,54
3286,0.6698252,0.2,41
3287,0.7940479,0.2,65
3288,0.47226915,0.2,10
3289,0.41056272,0.2,152
3290,0.93378043,0.2,110
3291,0.5785736,0.2,34
3292,0.7148856,0.2,29
3293,0.99374086,0.2,23
3294,0.86565775,0.2,87
3295,0.8261421,0.2,132
3296,0.25342038,0.2,39
3297,0.9882528,0.2,37
3298,0.5034524,0.2,17
3299,0.9759552,0.2,56
3300,0.9762624,0.2,37
3301,0.382376,0.2,118
3302,0.7673142,0.2,89
3303,0.8676071,0.2,22
3304,0.6702693,0.2,45
3305,0.9747388,0.2,11
3306,0.5318384,0.2,86
3307,0.9992144,0.2,64
3308,0.969899,0.2,68
3309,0.8248605,0.2,14
3310,0.90702385,0.2,2
3311,0.8712885,0.2,103
3312,0.6753254,0.2,87
3313,0.4736804,0.2,49
3314,0.86135536,0.2,69
3315,0.9927551,0.2,59
3316,0.9968991,0.2,31
3317,0.66571397,0.2,76
3318,0.97431797,0.2,59
3319,0.6343209,0.2,61
3320,0.25751823,0.2,103
3321,0.98748153,0.2,149
3322,0.94062966,0.2,11
3323,0.9904198,0.2,131
3324,0.9317575,0.2,75
3325,0.99727386,0.2,82
3326,0.8889003,0.2,86
3327,0.577586,0.2,141
3328,0.6922574,0.2,132
3329,0.9907403,0.2,98
3330,0.826164,0.2,95
3331,0.4097078,0.2,20
3332,0.94821066,0.2,19
3333,0.12052695,0.2,123
3334,0.26922116,0.2,20
3335,0.9804191,0.2,154
3336,0.9880789,0.2,114
3337,0.9516762,0.2,24
3338,0.95972526,0.2,37
3339,0.841956,0.2,34
3340,0.96272236,0.2,54
3341,0.9890828,0.2,104
3342,0.84672135,0.2,42
3343,0.8974961,0.2,21
3344,0.9879566,0.2,0
3345,0.9794322,0.2,12
3346,0.39914042,0.2,61
3347,0.58683276,0.2,58
3348,0.57267606,0.2,59
3349,0.94553983,0.2,140
3350,0.72535217,0.2,104
3351,0.3300269,0.2,83
3352,0.8170172,0.2,18
3353,0.9994917,0.2,66
3354,0.9044408,0.2,135
3355,0.3507619,0.2,53
3356,0.8643855,0.2,59
3357,0.22309002,0.2,27
3358,0.9799477,0.2,130
3359,0.30384624,0.2,17
3360,0.39683592,0.2,26
3361,0.965011,0.2,122
3362,0.8888854,0.2,99
3363,0.9764939,0.2,154
3364,0.99177843,0.2,81
3365,0.9649423,0.2,91
3366,0.35020766,0.2,103
3367,0.3218552,0.2,79
3368,0.9296038,0.2,4
3369,0.9460326,0.2,105
3370,0.7830996,0.2,47
3371,0.98783755,0.2,89
3372,0.27280498,0.2,117
3373,0.94361955,0.2,131
3374,0.8922907,0.2,134
3375,0.99964094,0.2,4
3376,0.9368865,0.2,108
3377,0.5547881,0.2,29
3378,0.31846952,0.2,156
3379,0.4076262,0.2,89
3380,0.57841384,0.2,117
3381,0.9741508,0.2,38
3382,0.97823036,0.2,56
3383,0.9807668,0.2,75
3384,0.56990886,0.2,19
3385,0.5656998,0.2,102
3386,0.79944426,0.2,114
3387,0.98192745,0.2,82
3388,0.14256208,0.2,158
3389,0.8389046,0.2,103
3390,0.96330166,0.2,3
3391,0.27742952,0.2,38
3392,0.9855068,0.2,64
3393,0.97420424,0.2,114
3394,0.42712536,0.2,135
3395,0.99263257,0.2,98
3396,0.92442036,0.2,29
3397,0.9649564,0.2,77
3398,0.9844499,0.2,114
3399,0.31000924,0.2,35
3400,0.9764732,0.2,82
3401,0.8269451,0.2,123
3402,0.98019755,0.2,9
3403,0.97869945,0.2,98
3404,0.72442365,0.2,53
3405,0.10360557,0.2,68
3406,0.95998144,0.2,94
3407,0.99477416,0.2,37
3408,0.25062138,0.2,118
3409,0.9849845,0.2,107
3410,0.7815367,0.2,111
3411,0.9879034,0.2,131
3412,0.72173834,0.2,145
3413,0.36957476,0.2,38
3414,0.9607128,0.2,91
3415,0.8201545,0.2,11
3416,0.51815325,0.2,76
3417,0.9948178,0.2,77
3418,0.9888784,0.2,56
3419,0.23883684,0.2,14
3420,0.98412573,0.2,93
3421,0.7984504,0.2,137
3422,0.9911197,0.2,12
3423,0.9567523,0.2,135
3424,0.98440766,0.2,23
3425,0.6715054,0.2,140
3426,0.99900573,0.2,139
3427,0.63343227,0.2,0
3428,0.6245612,0.2,62
3429,0.29685032,0.2,10
3430,0.67188805,0.2,60
3431,0.78196955,0.2,144
3432,0.399108,0.2,137
3433,0.2735493,0.2,103
3434,0.97142833,0.2,36
3435,0.99938,0.2,125
3436,0.296571,0.2,130
3437,0.4943265,0.2,13
3438,0.93657,0.2,143
3439,0.76087916,0.2,38
3440,0.9861137,0.2,75
3441,0.32108578,0.2,49
3442,0.94682735,0.2,78
3443,0.91966033,0.2,124
3444,0.68461937,0.2,119
3445,0.96452135,0.2,147
3446,0.41064593,0.2,18
3447,0.79493874,0.2,103
3448,0.8284957,0.2,25
3449,0.94708294,0.2,53
3450,0.35650462,0.2,35
3451,0.97185296,0.2,100
3452,0.41155463,0.2,67
3453,0.9687468,0.2,53
3454,0.9827443,0.2,111
3455,0.59202605,0.2,39
3456,0.5565569,0.2,40
3457,0.8086499,0.2,29
3458,0.8283857,0.2,142
3459,0.8790431,0.2,154
3460,0.98489326,0.2,53
3461,0.9942483,0.2,112
3462,0.5957675,0.2,156
3463,0.99622345,0.2,130
3464,0.73205185,0.2,34
3465,0.86289006,0.2,125
3466,0.35649443,0.2,35
3467,0.11280105,0.2,103
3468,0.99296933,0.2,87
3469,0.8984852,0.2,47
3470,0.9957581,0.2,129
3471,0.9567239,0.2,11
3472,0.63299865,0.2,52
3473,0.787818,0.2,103
3474,0.971536,0.2,53
3475,0.36248833,0.2,141
3476,0.7098522,0.2,40
3477,0.81840914,0.2,25
3478,0.9331691,0.2,150
3479,0.94876844,0.2,32
3480,0.5480853,0.2,133
3481,0.99003416,0.2,23
3482,0.9909151,0.2,90
3483,0.99078757,0.2,41
3484,0.5014138,0.2,120
3485,0.88840616,0.2,99
3486,0.7295031,0.2,51
3487,0.6904872,0.2,77
3488,0.9610816,0.2,45
3489,0.9898936,0.2,14
3490,0.74787414,0.2,144
3491,0.98970675,0.2,77
3492,0.4774632,0.2,21
3493,0.580492,0.2,6
3494,0.4861768,0.2,101
3495,0.5449901,0.2,120
3496,0.9950884,0.2,104
3497,0.9978981,0.2,109
3498,0.9952414,0.2,77
3499,0.9971691,0.2,131
3500,0.62036073,0.2,153
3501,0.9315009,0.2,15
3502,0.996163,0.2,33
3503,0.8706259,0.2,61
3504,0.45654953,0.2,93
3505,0.989094,0.2,158
3506,0.9738351,0.2,94
3507,0.8658962,0.2,150
3508,0.9296013,0.2,84
3509,0.96511334,0.2,23
3510,0.90149397,0.2,126
3511,0.99203074,0.2,64
3512,0.5098475,0.2,50
3513,0.51376045,0.2,150
3514,0.8276735,0.2,144
3515,0.9711936,0.2,49
3516,0.99529856,0.2,132
3517,0.9386608,0.2,29
3518,0.88866395,0.2,93
3519,0.8915817,0.2,71
3520,0.7677344,0.2,70
3521,0.9660587,0.2,106
3522,0.9434912,0.2,31
3523,0.6225099,0.2,68
3524,0.42789894,0.2,43
3525,0.4129694,0.2,86
3526,0.9681733,0.2,20
3527,0.92993045,0.2,31
3528,0.7767807,0.2,61
3529,0.51689005,0.2,155
3530,0.91072065,0.2,3
3531,0.29062068,0.2,114
3532,0.8209705,0.2,40
3533,0.7316088,0.2,60
3534,0.48347843,0.2,119
3535,0.804134,0.2,103
3536,0.507367,0.2,59
3537,0.49467397,0.2,108
3538,0.80957013,0.2,115
3539,0.91556,0.2,33
3540,0.99641174,0.2,139
3541,0.9740486,0.2,3
3542,0.70630157,0.2,39
3543,0.769624,0.2,114
3544,0.77825445,0.2,79
3545,0.7515015,0.2,157
3546,0.9197029,0.2,58
3547,0.4071641,0.2,123
3548,0.9050865,0.2,39
3549,0.94649506,0.2,72
3550,0.45035395,0.2,60
3551,0.9737472,0.2,49
3552,0.3308686,0.2,36
3553,0.9638594,0.2,87
3554,0.9736916,0.2,150
3555,0.9998826,0.2,113
3556,0.9952224,0.2,130
3557,0.93406606,0.2,122
3558,0.7073119,0.2,33
3559,0.26176673,0.2,21
3560,0.84700114,0.2,9
3561,0.9765524,0.2,75
3562,0.9948211,0.2,63
3563,0.90947837,0.2,123
3564,0.9839479,0.2,132
3565,0.6742986,0.2,61
3566,0.6664694,0.2,89
3567,0.67945296,0.2,81
3568,0.9980106,0.2,6
3569,0.51124525,0.2,104
3570,0.9558232,0.2,11
3571,0.84383214,0.2,84
3572,0.7089566,0.2,75
3573,0.358336,0.2,158
3574,0.5728985,0.2,115
3575,0.975199,0.2,154
3576,0.114983864,0.2,105
3577,0.29775545,0.2,131
3578,0.71489507,0.2,44
3579,0.4771654,0.2,17
3580,0.9640399,0.2,62
3581,0.19676037,0.2,75
3582,0.98376024,0.2,55
3583,0.30465847,0.2,28
3584,0.99579084,0.2,8
3585,0.9949727,0.2,119
3586,0.99923813,0.2,44
3587,0.12365623,0.2,111
3588,0.9662584,0.2,91
3589,0.9423217,0.2,32
3590,0.99764985,0.2,23
3591,0.45659062,0.2,105
3592,0.9662179,0.2,15
3593,0.99108547,0.2,98
3594,0.6289178,0.2,92
3595,0.9027444,0.2,8
3596,0.98810065,0.2,68
3597,0.59888446,0.2,154
3598,0.1684,0.2,10
3599,0.8774624,0.2,42
3600,0.9504635,0.2,11
3601,0.7686247,0.2,144
3602,0.20929895,0.2,29
3603,0.2223632,0.2,151
3604,0.37788656,0.2,71
3605,0.8518427,0.2,51
3606,0.6198624,0.2,42
3607,0.9854542,0.2,7
3608,0.9763349,0.2,36
3609,0.62134314,0.2,38
3610,0.2821907,0.2,115
3611,0.9994134,0.2,101
3612,0.9460728,0.2,37
3613,0.8114563,0.2,152
3614,0.9100791,0.2,32
3615,0.45308676,0.2,103
3616,0.4230578,0.2,123
3617,0.9658401,0.2,94
3618,0.96910053,0.2,85
3619,0.96652615,0.2,87
3620,0.527889,0.2,68
3621,0.74845976,0.2,131
3622,0.97912335,0.2,14
3623,0.59421825,0.2,127
3624,0.82677287,0.2,142
3625,0.99664754,0.2,49
3626,0.92012656,0.2,158
3627,0.18797061,0.2,95
3628,0.28147605,0.2,137
3629,0.8179616,0.2,43
3630,0.9190581,0.2,108
3631,0.38129675,0.2,118
3632,0.45507303,0.2,128
3633,0.9290563,0.2,7
3634,0.72275126,0.2,88
3635,0.9587593,0.2,47
3636,0.6729955,0.2,45
3637,0.8036706,0.2,131
3638,0.74425566,0.2,15
3639,0.97405803,0.2,31
3640,0.27193937,0.2,123
3641,0.9351655,0.2,92
3642,0.99953675,0.2,113
3643,0.5359647,0.2,154
3644,0.25244975,0.2,24
3645,0.9278785,0.2,108
3646,0.9712044,0.2,144
3647,0.96290195,0.2,103
3648,0.3061307,0.2,33
3649,0.96544105,0.2,150
3650,0.9021148,0.2,69
3651,0.74788564,0.2,113
3652,0.48373973,0.2,2
3653,0.32524645,0.2,63
3654,0.32932422,0.2,96
3655,0.99500436,0.2,49
3656,0.99906105,0.2,47
3657,0.44986337,0.2,27
3658,0.10989894,0.2,32
3659,0.49376568,0.2,150
3660,0.91888976,0.2,156
3661,0.2293369,0.2,144
3662,0.8348808,0.2,73
3663,0.9949604,0.2,120
3664,0.7965387,0.2,58
3665,0.40593353,0.2,86
3666,0.93428797,0.2,72
3667,0.9242198,0.2,137
3668,0.98082167,0.2,152
3669,0.97212225,0.2,69
3670,0.9651006,0.2,131
3671,0.96855474,0.2,138
3672,0.98006856,0.2,131
3673,0.9908913,0.2,149
3674,0.3972717,0.2,34
3675,0.932755,0.2,8
3676,0.5665559,0.2,64
3677,0.747157,0.2,86
3678,0.99400073,0.2,41
3679,0.262992,0.2,157
3680,0.572999,0.2,153
3681,0.65186054,0.2,118
3682,0.5049911,0.2,151
3683,0.27812472,0.2,153
3684,0.7446843,0.2,99
3685,0.616329,0.2,37
3686,0.9673379,0.2,32
3687,0.9713288,0.2,32
3688,0.71599966,0.2,133
3689,0.97267973,0.2,86
3690,0.7340796,0.2,76
3691,0.8531014,0.2,53
3692,0.81554174,0.2,21
3693,0.9550215,0.2,76
3694,0.7869585,0.2,82
3695,0.18660231,0.2,159
3696,0.99088156,0.2,110
3697,0.8496505,0.2,68
3698,0.98182,0.2,31
3699,0.8221064,0.2,20
3700,0.54814243,0.2,81
3701,0.38554102,0.2,64
3702,0.9892386,0.2,8
3703,0.2660334,0.2,17
3704,0.55547124,0.2,123
3705,0.81957275,0.2,6
3706,0.7759187,0.2,83
3707,0.30324924,0.2,128
3708,0.630706,0.2,106
3709,0.8985566,0.2,102
3710,0.4741279,0.2,142
3711,0.13542572,0.2,55
3712,0.9573431,0.2,150
3713,0.34555486,0.2,69
3714,0.9976267,0.2,159
3715,0.448249,0.2,92
3716,0.7038654,0.2,3
3717,0.9866085,0.2,114
3718,0.7048604,0.2,114
3719,0.9030828,0.2,20
3720,0.97755015,0.2,108
3721,0.48234603,0.2,145
3722,0.76550615,0.2,153
3723,0.5928891,0.2,107
3724,0.37734348,0.2,110
3725,0.8031369,0.2,144
3726,0.27505264,0.2,118
3727,0.9816585,0.2,53
3728,0.9697906,0.2,90
3729,0.3159775,0.2,73
3730,0.8524985,0.2,75
3731,0.9919087,0.2,111
3732,0.96851224,0.2,150
3733,0.9120514,0.2,77
3734,0.9933743,0.2,149
3735,0.9121214,0.2,15
3736,0.40299624,0.2,155
3737,0.9952394,0.2,114
3738,0.21650963,0.2,131
3739,0.9729125,0.2,75
3740,0.47830594,0.2,14
3741,0.7545258,0.2,103
3742,0.5000677,0.2,46
3743,0.96794397,0.2,118
3744,0.9759797,0.2,153
3745,0.9918624,0.2,3
3746,0.39794528,0.2,85
3747,0.47844577,0.2,94
3748,0.9912907,0.2,111
3749,0.9175193,0.2,88
3750,0.11470706,0.2,17
3751,0.52663195,0.2,154
3752,0.766372,0.2,153
3753,0.99187917,0.2,134
3754,0.17960808,0.2,54
3755,0.92249453,0.2,133
3756,0.8090288,0.2,33
3757,0.99842703,0.2,23
3758,0.99684465,0.2,12
3759,0.9573136,0.2,54
3760,0.9213374,0.2,68
3761,0.9346856,0.2,96
3762,0.9200859,0.2,2
3763,0.97604316,0.2,23
3764,0.92740107,0.2,120
3765,0.99293315,0.2,3
3766,0.13532281,0.2,73
3767,0.7975487,0.2,29
3768,0.9132698,0.2,58
3769,0.19540907,0.2,62
3770,0.28850293,0.2,72
3771,0.5431077,0.2,75
3772,0.9797957,0.2,149
3773,0.87664497,0.2,71
3774,0.6409706,0.2,131
3775,0.44203138,0.2,75
3776,0.8127669,0.2,116
3777,0.8992475,0.2,56
3778,0.9985393,0.2,23
3779,0.9729066,0.2,53
3780,0.2565034,0.2,131
3781,0.9957377,0.2,101
3782,0.9907809,0.2,148
3783,0.8684117,0.2,150
3784,0.7763102,0.2,71
3785,0.97319174,0.2,51
3786,0.10005762,0.2,41
3787,0.53146714,0.2,131
3788,0.74382025,0.2,151
3789,0.15740564,0.2,9
3790,0.99015725,0.2,158
3791,0.98845553,0.2,69
3792,0.8059915,0.2,43
3793,0.5819521,0.2,10
3794,0.25460577,0.2,81
3795,0.7171518,0.2,49
3796,0.20440046,0.2,11
3797,0.9835021,0.2,136
3798,0.9517008,0.2,66
3799,0.76555353,0.2,29
3800,0.42833096,0.2,154
3801,0.9959266,0.2,64
3802,0.6150981,0.2,118
3803,0.18036716,0.2,142
3804,0.47706923,0.2,96
3805,0.6586431,0.2,87
3806,0.44699022,0.2,133
3807,0.4364626,0.2,159
3808,0.9476646,0.2,152
3809,0.9895928,0.2,152
3810,0.65436184,0.2,115
3811,0.94083214,0.2,12
3812,0.36144105,0.2,153
3813,0.9979352,0.2,82
3814,0.9002359,0.2,29
3815,0.19903482,0.2,131
3816,0.9945825,0.2,148
3817,0.82179815,0.2,159
3818,0.960604,0.2,152
3819,0.46949065,0.2,63
3820,0.9794038,0.2,111
3821,0.9596018,0.2,149
3822,0.95130897,0.2,11
3823,0.75495344,0.2,158
3824,0.95860153,0.2,98
3825,0.43070292,0.2,44
3826,0.5816269,0.2,80
3827,0.98119056,0.2,141
3828,0.4327306,0.2,67
3829,0.8351644,0.2,114
3830,0.62980807,0.2,38
3831,0.99905854,0.2,76
3832,0.83333355,0.2,125
3833,0.9940587,0.2,94
3834,0.99914193,0.2,9
3835,0.3430912,0.2,63
3836,0.60201,0.2,89
3837,0.102685675,0.2,87
3838,0.82497257,0.2,144
3839,0.29919553,0.2,101
3840,0.99864,0.2,113
3841,0.9973532,0.2,149
3842,0.9860238,0.2,37
3843,0.9926295,0.2,116
3844,0.4838598,0.2,43
3845,0.39009032,0.2,60
3846,0.77402776,0.2,137
3847,0.91113466,0.2,112
3848,0.28968912,0.2,144
3849,0.9829569,0.2,100
3850,0.51028085,0.2,6
3851,0.90317285,0.2,150
3852,0.9986382,0.2,139
3853,0.99083143,0.2,116
3854,0.99986684,0.2,95
3855,0.9730601,0.2,67
3856,0.87819433,0.2,32
3857,0.7067396,0.2,24
3858,0.18970267,0.2,123
3859,0.99931645,0.2,23
3860,0.84397477,0.2,3
3861,0.87787324,0.2,80
3862,0.95777816,0.2,70
3863,0.8369755,0.2,87
3864,0.9591674,0.2,155
3865,0.65734744,0.2,17
3866,0.92759544,0.2,68
3867,0.9940764,0.2,92
3868,0.22227208,0.2,31
3869,0.945921,0.2,21
3870,0.36942226,0.2,103
3871,0.99990165,0.2,66
3872,0.9896713,0.2,20
3873,0.98123014,0.2,33
3874,0.98156965,0.2,23
3875,0.96525437,0.2,131
3876,0.9898475,0.2,136
3877,0.9912175,0.2,131
3878,0.9122931,0.2,3
3879,0.99850804,0.2,117
3880,0.9999037,0.2,82
3881,0.9882753,0.2,135
3882,0.99396837,0.2,87
3883,0.96866626,0.2,58
3884,0.92581594,0.2,42
3885,0.3479655,0.2,155
3886,0.9640527,0.2,47
3887,0.6323079,0.2,115
3888,0.34920517,0.2,50
3889,0.846065,0.2,149
3890,0.5607457,0.2,53
3891,0.56866187,0.2,124
3892,0.26294062,0.2,22
3893,0.27160674,0.2,110
3894,0.45092052,0.2,39
3895,0.63587815,0.2,22
3896,0.24954188,0.2,70
3897,0.77381414,0.2,75
3898,0.37583497,0.2,137
3899,0.9852808,0.2,14
3900,0.90897346,0.2,108
3901,0.22783794,0.2,112
3902,0.92683333,0.2,125
3903,0.87053263,0.2,130
3904,0.57710534,0.2,74
3905,0.96986884,0.2,114
3906,0.36194468,0.2,14
3907,0.21118815,0.2,153
3908,0.94318,0.2,14
3909,0.9312151,0.2,95
3910,0.9871731,0.2,128
3911,0.44242248,0.2,151
3912,0.19807255,0.2,92
3913,0.6608557,0.2,30
3914,0.42683735,0.2,155
3915,0.8865674,0.2,118
3916,0.97030276,0.2,25
3917,0.77389646,0.2,55
3918,0.584995,0.2,53
3919,0.20458946,0.2,0
3920,0.9938704,0.2,98
3921,0.40302974,0.2,27
3922,0.94485223,0.2,62
3923,0.57171714,0.2,118
3924,0.8983468,0.2,15
3925,0.7057872,0.2,140
3926,0.99357456,0.2,73
3927,0.56500995,0.2,131
3928,0.37861708,0.2,39
3929,0.98454964,0.2,68
3930,0.62441474,0.2,117
3931,0.51889175,0.2,59
3932,0.2759059,0.2,66
3933,0.81106305,0.2,23
3934,0.11675753,0.2,38
3935,0.9590695,0.2,106
3936,0.9843078,0.2,87
3937,0.44347635,0.2,102
3938,0.20623806,0.2,53
3939,0.18510325,0.2,75
3940,0.98281497,0.2,103
3941,0.7308086,0.2,50
3942,0.42697528,0.2,90
3943,0.44718245,0.2,103
3944,0.48038852,0.2,4
3945,0.5678726,0.2,60
3946,0.9354981,0.2,125
3947,0.5661821,0.2,24
3948,0.9103147,0.2,31
3949,0.8313435,0.2,108
3950,0.9969994,0.2,91
3951,0.7278704,0.2,34
3952,0.7734858,0.2,137
3953,0.9804128,0.2,59
3954,0.6908277,0.2,78
3955,0.85366046,0.2,16
3956,0.6065439,0.2,151
3957,0.97224075,0.2,131
3958,0.6336989,0.2,114
3959,0.31491232,0.2,72
3960,0.98506236,0.2,98
3961,0.8178613,0.2,54
3962,0.9981292,0.2,147
3963,0.9201884,0.2,73
3964,0.2205138,0.2,90
3965,0.965193,0.2,150
3966,0.4356657,0.2,43
3967,0.7087987,0.2,86
3968,0.99989974,0.2,117
3969,0.17158085,0.2,19
3970,0.9295792,0.2,103
3971,0.98324436,0.2,105
3972,0.9894561,0.2,73
3973,0.38193506,0.2,70
3974,0.3557891,0.2,0
3975,0.13249752,0.2,29
3976,0.95236605,0.2,23
3977,0.23111254,0.2,102
3978,0.12192717,0.2,73
3979,0.08635375,0.2,96
3980,0.9505831,0.2,127
3981,0.9683229,0.2,36
3982,0.5485506,0.2,103
3983,0.6308639,0.2,152
3984,0.7481883,0.2,144
3985,0.9840136,0.2,72
3986,0.95082027,0.2,11
3987,0.60417575,0.2,41
3988,0.72332966,0.2,92
3989,0.62370056,0.2,17
3990,0.36674497,0.2,133
3991,0.9401702,0.2,134
3992,0.5432054,0.2,50
3993,0.619432,0.2,86
3994,0.9986228,0.2,140
3995,0.43748644,0.2,66
3996,0.6081815,0.2,61
3997,0.96004254,0.2,74
3998,0.30009112,0.2,149
3999,0.9936765,0.2,67
4000,0.1629688,0.2,66
4001,0.45677415,0.2,93
4002,0.24176791,0.2,61
4003,0.9607301,0.2,104
4004,0.998635,0.2,77
4005,0.21350354,0.2,14
4006,0.9081465,0.2,32
4007,0.75357205,0.2,7
4008,0.9808575,0.2,23
4009,0.82662094,0.2,42
4010,0.17684613,0.2,118
4011,0.24388772,0.2,27
4012,0.2446265,0.2,67
4013,0.429703,0.2,3
4014,0.9995553,0.2,122
4015,0.15457991,0.2,117
4016,0.9815485,0.2,86
4017,0.85531193,0.2,38
4018,0.26526248,0.2,73
4019,0.8276345,0.2,46
4020,0.989277,0.2,21
4021,0.9728642,0.2,107
4022,0.8712186,0.2,137
4023,0.8778957,0.2,147
4024,0.94377804,0.2,74
4025,0.5621002,0.2,127
4026,0.5310291,0.2,140
4027,0.9650715,0.2,14
4028,0.9124111,0.2,136
4029,0.97065586,0.2,33
4030,0.99752074,0.2,113
4031,0.98988485,0.2,7
4032,0.9181797,0.2,119
4033,0.9907189,0.2,114
4034,0.9968749,0.2,122
4035,0.9318761,0.2,92
4036,0.58159614,0.2,22
4037,0.9950589,0.2,140
4038,0.73409975,0.2,34
4039,0.9832548,0.2,87
4040,0.94269055,0.2,102
4041,0.27767316,0.2,24
4042,0.45148936,0.2,0
4043,0.4819593,0.2,158
4044,0.9709524,0.2,137
4045,0.4840142,0.2,92
4046,0.89814365,0.2,21
4047,0.9827544,0.2,8
4048,0.8005837,0.2,75
4049,0.9971143,0.2,107
4050,0.97817594,0.2,87
4051,0.9994831,0.2,116
4052,0.90868634,0.2,81
4053,0.8946861,0.2,47
4054,0.81241184,0.2,124
4055,0.21830505,0.2,3
4056,0.115659654,0.2,95
4057,0.13950625,0.2,34
4058,0.9130331,0.2,139
4059,0.9539419,0.2,32
4060,0.9971455,0.2,133
4061,0.57637453,0.2,89
4062,0.72325325,0.2,90
4063,0.6003095,0.2,70
4064,0.77826804,0.2,44
4065,0.7436219,0.2,78
4066,0.28681254,0.2,2
4067,0.39484403,0.2,138
4068,0.8761182,0.2,137
4069,0.50273746,0.2,71
4070,0.99598616,0.2,139
4071,0.75220335,0.2,40
4072,0.972259,0.2,69
4073,0.80415154,0.2,97
4074,0.949921,0.2,158
4075,0.22777265,0.2,53
4076,0.5178565,0.2,108
4077,0.8736129,0.2,105
4078,0.9510215,0.2,49
4079,0.9429983,0.2,29
4080,0.6326063,0.2,66
4081,0.5089137,0.2,7
4082,0.9921719,0.2,128
4083,0.18527724,0.2,43
4084,0.59685546,0.2,151
4085,0.70781744,0.2,2
4086,0.3007049,0.2,73
4087,0.9242931,0.2,37
4088,0.958231,0.2,86
4089,0.8448286,0.2,53
4090,0.6214151,0.2,50
4091,0.20631339,0.2,29
4092,0.2845307,0.2,16
4093,0.8068816,0.2,36
4094,0.19801779,0.2,76
4095,0.48019978,0.2,41
4096,0.57357806,0.2,94
4097,0.6364969,0.2,75
4098,0.94743365,0.2,37
4099,0.95612687,0.2,137
4100,0.67137355,0.2,136
4101,0.9985856,0.2,133
4102,0.41249025,0.2,20
4103,0.8590546,0.2,121
4104,0.22908904,0.2,3
4105,0.47906318,0.2,75
4106,0.63579226,0.2,60
4107,0.89612305,0.2,21
4108,0.99630153,0.2,76
4109,0.9998636,0.2,154
4110,0.22304058,0.2,63
4111,0.5970093,0.2,15
4112,0.99532133,0.2,94
4113,0.8361671,0.2,14
4114,0.37750363,0.2,47
4115,0.6307402,0.2,18
4116,0.8941221,0.2,115
4117,0.8300485,0.2,60
4118,0.08853928,0.2,143
4119,0.9586449,0.2,75
4120,0.68664765,0.2,83
4121,0.72781646,0.2,14
4122,0.98901725,0.2,53
4123,0.67787486,0.2,114
4124,0.8966989,0.2,69
4125,0.7535835,0.2,7
4126,0.9990326,0.2,127
4127,0.18548794,0.2,159
4128,0.9385053,0.2,14
4129,0.5010832,0.2,131
4130,0.9783434,0.2,89
4131,0.96321625,0.2,67
4132,0.66785353,0.2,5
4133,0.9649101,0.2,119
4134,0.5026364,0.2,114
4135,0.99762124,0.2,55
4136,0.54607326,0.2,150
4137,0.9526154,0.2,38
4138,0.9852057,0.2,2
4139,0.6622803,0.2,82
4140,0.884847,0.2,132
4141,0.35292485,0.2,21
4142,0.7512156,0.2,73
4143,0.87725025,0.2,85
4144,0.6811228,0.2,72
4145,0.71693504,0.2,48
4146,0.21152061,0.2,41
4147,0.92287326,0.2,30
4148,0.33870932,0.2,92
4149,0.82758355,0.2,71
4150,0.7477053,0.2,99
4151,0.92532694,0.2,108
4152,0.96553105,0.2,116
4153,0.9216701,0.2,21
4154,0.7871022,0.2,102
4155,0.44600153,0.2,17
4156,0.25483352,0.2,81
4157,0.9202635,0.2,36
4158,0.98799044,0.2,116
4159,0.3045227,0.2,94
4160,0.6642531,0.2,125
4161,0.9991449,0.2,109
4162,0.34291226,0.2,150
4163,0.43290246,0.2,153
4164,0.9376098,0.2,2
4165,0.9160447,0.2,75
4166,0.6634356,0.2,120
4167,0.9791877,0.2,131
4168,0.44512904,0.2,71
4169,0.9694514,0.2,47
4170,0.57777125,0.2,28
4171,0.7354006,0.2,98
4172,0.83009297,0.2,139
4173,0.9783635,0.2,102
4174,0.9890308,0.2,92
4175,0.988605,0.2,91
4176,0.55319554,0.2,112
4177,0.83278304,0.2,140
4178,0.9901495,0.2,93
4179,0.9742518,0.2,149
4180,0.9869235,0.2,114
4181,0.9509548,0.2,143
4182,0.817358,0.2,126
4183,0.6127418,0.2,89
4184,0.66297257,0.2,101
4185,0.9951414,0.2,91
4186,0.93132424,0.2,117
4187,0.9965108,0.2,28
4188,0.9041158,0.2,2
4189,0.6616109,0.2,36
4190,0.45410985,0.2,145
4191,0.9774984,0.2,108
4192,0.9993161,0.2,23
4193,0.50569934,0.2,117
4194,0.9899328,0.2,152
4195,0.8762953,0.2,17
4196,0.78284585,0.2,15
4197,0.9953067,0.2,33
4198,0.97487986,0.2,111
4199,0.9956968,0.2,55
4200,0.98167324,0.2,41
4201,0.5237638,0.2,125
4202,0.808253,0.2,150
4203,0.4001526,0.2,68
4204,0.53589493,0.2,53
4205,0.24781464,0.2,109
4206,0.7642423,0.2,75
4207,0.99943656,0.2,159
4208,0.6016414,0.2,119
4209,0.2064616,0.2,92
4210,0.9908885,0.2,8
4211,0.50411385,0.2,110
4212,0.231014,0.2,75
4213,0.9515746,0.2,153
4214,0.9349713,0.2,86
4215,0.8358568,0.2,113
4216,0.93734646,0.2,103
4217,0.67952895,0.2,71
4218,0.96877086,0.2,55
4219,0.7493773,0.2,23
4220,0.89767176,0.2,108
4221,0.7371274,0.2,156
4222,0.99409205,0.2,109
4223,0.69863975,0.2,20
4224,0.9316333,0.2,80
4225,0.99951005,0.2,93
4226,0.78980285,0.2,17
4227,0.94784284,0.2,136
4228,0.9134729,0.2,126
4229,0.99658585,0.2,57
4230,0.6688747,0.2,35
4231,0.8648817,0.2,38
4232,0.9446286,0.2,141
4233,0.95265114,0.2,144
4234,0.624582,0.2,19
4235,0.256628,0.2,137
4236,0.35679048,0.2,154
4237,0.6502465,0.2,129
4238,0.3951433,0.2,112
4239,0.993828,0.2,95
4240,0.99892956,0.2,44
4241,0.92456126,0.2,47
4242,0.3360925,0.2,84
4243,0.81345314,0.2,140
4244,0.93088955,0.2,86
4245,0.40355554,0.2,53
4246,0.987548,0.2,37
4247,0.529963,0.2,45
4248,0.38811544,0.2,123
4249,0.96159184,0.2,126
4250,0.93498886,0.2,50
4251,0.7765783,0.2,22
4252,0.4355043,0.2,2
4253,0.8656013,0.2,155
4254,0.9850767,0.2,70
4255,0.88593525,0.2,152
4256,0.9166516,0.2,95
4257,0.9329881,0.2,79
4258,0.958854,0.2,93
4259,0.9244797,0.2,29
4260,0.99774677,0.2,22
4261,0.95742047,0.2,154
4262,0.7804262,0.2,29
4263,0.31424585,0.2,35
4264,0.6575459,0.2,29
4265,0.9411202,0.2,107
4266,0.93962115,0.2,72
4267,0.74537796,0.2,63
4268,0.67948973,0.2,36
4269,0.99735045,0.2,35
4270,0.8516244,0.2,61
4271,0.99708897,0.2,82
4272,0.7774679,0.2,150
4273,0.85451216,0.2,117
4274,0.8674303,0.2,38
4275,0.9456202,0.2,58
4276,0.6613157,0.2,77
4277,0.45631498,0.2,4
4278,0.20067947,0.2,87
4279,0.984235,0.2,149
4280,0.29268888,0.2,11
4281,0.39270723,0.2,119
4282,0.2693062,0.2,143
4283,0.45900258,0.2,73
4284,0.75718164,0.2,23
4285,0.52772,0.2,76
4286,0.98078066,0.2,136
4287,0.9553131,0.2,61
4288,0.99392223,0.2,149
4289,0.85488814,0.2,29
4290,0.9762674,0.2,59
4291,0.9591341,0.2,137
4292,0.96148866,0.2,88
4293,0.4531182,0.2,75
4294,0.14071673,0.2,126
4295,0.9936579,0.2,77
4296,0.9610407,0.2,154
4297,0.9957705,0.2,116
4298,0.9997503,0.2,73
4299,0.20913102,0.2,114
4300,0.9987514,0.2,101
4301,0.89413047,0.2,144
4302,0.4298208,0.2,53
4303,0.8821878,0.2,152
4304,0.8282023,0.2,69
4305,0.28281656,0.2,152
4306,0.7700448,0.2,3
4307,0.3788788,0.2,43
4308,0.77645737,0.2,120
4309,0.95097226,0.2,1
4310,0.9955337,0.2,103
4311,0.9833829,0.2,37
4312,0.96498823,0.2,117
4313,0.2880355,0.2,127
4314,0.31776157,0.2,119
4315,0.6724199,0.2,46
4316,0.8890757,0.2,150
4317,0.56928676,0.2,103
4318,0.98937315,0.2,132
4319,0.98656565,0.2,122
4320,0.9917304,0.2,6
4321,0.99325526,0.2,75
4322,0.99724954,0.2,139
4323,0.3257558,0.2,159
4324,0.98831815,0.2,16
4325,0.23574069,0.2,83
4326,0.98393375,0.2,132
4327,0.96515733,0.2,11
4328,0.48150617,0.2,24
4329,0.27836534,0.2,79
4330,0.71241665,0.2,156
4331,0.09964165,0.2,86
4332,0.6058056,0.2,142
4333,0.51782936,0.2,47
4334,0.33661142,0.2,87
4335,0.9440437,0.2,94
4336,0.9049664,0.2,11
4337,0.5863992,0.2,106
4338,0.99326843,0.2,68
4339,0.9763174,0.2,154
4340,0.97821313,0.2,103
4341,0.6264815,0.2,58
4342,0.9619501,0.2,1
4343,0.9978607,0.2,124
4344,0.9754582,0.2,9
4345,0.99821043,0.2,134
4346,0.803535,0.2,83
4347,0.99784267,0.2,113
4348,0.46592513,0.2,112
4349,0.9770756,0.2,11
4350,0.9974661,0.2,143
4351,0.99546033,0.2,116
4352,0.40053472,0.2,23
4353,0.9976719,0.2,56
4354,0.49309123,0.2,61
4355,0.3788785,0.2,131
4356,0.34821656,0.2,156
4357,0.8350241,0.2,126
4358,0.8693086,0.2,138
4359,0.92347485,0.2,35
4360,0.2969109,0.2,40
4361,0.79626834,0.2,121
4362,0.81754935,0.2,51
4363,0.9849037,0.2,42
4364,0.2338482,0.2,60
4365,0.8617343,0.2,69
4366,0.7253519,0.2,78
4367,0.5598788,0.2,157
4368,0.9910783,0.2,1
4369,0.93433833,0.2,9
4370,0.8972977,0.2,155
4371,0.99653107,0.2,62
4372,0.39641377,0.2,55
4373,0.95420814,0.2,21
4374,0.20056096,0.2,122
4375,0.98967373,0.2,91
4376,0.98735374,0.2,124
4377,0.6483316,0.2,17
4378,0.5685935,0.2,110
4379,0.3783205,0.2,35
4380,0.19837055,0.2,96
4381,0.6490229,0.2,75
4382,0.985918,0.2,92
4383,0.28427553,0.2,24
4384,0.99849784,0.2,90
4385,0.90940017,0.2,93
4386,0.9959849,0.2,136
4387,0.82080287,0.2,3
4388,0.89830196,0.2,154
4389,0.08767361,0.2,149
4390,0.46078047,0.2,21
4391,0.99735236,0.2,139
4392,0.61148524,0.2,82
4393,0.43078792,0.2,60
4394,0.9782088,0.2,37
4395,0.34728044,0.2,81
4396,0.99519366,0.2,77
4397,0.70226836,0.2,146
4398,0.9701398,0.2,48
4399,0.649716,0.2,65
4400,0.9151834,0.2,53
4401,0.9501914,0.2,153
4402,0.6609276,0.2,19
4403,0.98983455,0.2,0
4404,0.941339,0.2,70
4405,0.41869843,0.2,153
4406,0.3212583,0.2,7
4407,0.6816748,0.2,50
4408,0.81854326,0.2,68
4409,0.5017553,0.2,37
4410,0.6977265,0.2,14
4411,0.9617627,0.2,38
4412,0.5612752,0.2,95
4413,0.51263344,0.2,151
4414,0.45653358,0.2,63
4415,0.77798235,0.2,43
4416,0.9393713,0.2,68
4417,0.93116444,0.2,133
4418,0.32350126,0.2,123
4419,0.9771313,0.2,45
4420,0.17653713,0.2,73
4421,0.91769534,0.2,52
4422,0.41269895,0.2,105
4423,0.6443979,0.2,129
4424,0.9554731,0.2,111
4425,0.5487103,0.2,45
4426,0.9894828,0.2,68
4427,0.910529,0.2,91
4428,0.38328326,0.2,36
4429,0.32295316,0.2,52
4430,0.77417254,0.2,12
4431,0.92501646,0.2,73
4432,0.33986568,0.2,79
4433,0.48521766,0.2,114
4434,0.22068092,0.2,59
4435,0.76064336,0.2,36
4436,0.28925174,0.2,60
4437,0.9950113,0.2,135
4438,0.836619,0.2,38
4439,0.8983087,0.2,53
4440,0.73336095,0.2,61
4441,0.80665284,0.2,68
4442,0.62473637,0.2,137
4443,0.6244315,0.2,121
4444,0.65190184,0.2,102
4445,0.6655861,0.2,8
4446,0.9014412,0.2,45
4447,0.9832408,0.2,52
4448,0.87350625,0.2,29
4449,0.91477054,0.2,158
4450,0.9919808,0.2,69
4451,0.3207264,0.2,153
4452,0.5322681,0.2,152
4453,0.9897217,0.2,25
4454,0.20050393,0.2,133
4455,0.99995553,0.2,134
4456,0.97989666,0.2,68
4457,0.55489224,0.2,52
4458,0.320329,0.2,15
4459,0.23088165,0.2,131
4460,0.25019142,0.2,105
4461,0.97697496,0.2,2
4462,0.9968059,0.2,111
4463,0.978686,0.2,156
4464,0.9939476,0.2,74
4465,0.80304545,0.2,139
4466,0.96049905,0.2,91
4467,0.89766437,0.2,53
4468,0.9621751,0.2,67
4469,0.7222722,0.2,153
4470,0.11559068,0.2,110
4471,0.9004801,0.2,154
4472,0.97200555,0.2,120
4473,0.41161022,0.2,60
4474,0.99577844,0.2,114
4475,0.9859585,0.2,84
4476,0.99996257,0.2,122
4477,0.8512367,0.2,112
4478,0.89134014,0.2,150
4479,0.8136419,0.2,149
4480,0.6027659,0.2,159
4481,0.17844446,0.2,34
4482,0.38751492,0.2,129
4483,0.98819613,0.2,89
4484,0.58422136,0.2,16
4485,0.92919755,0.2,131
4486,0.997336,0.2,90
4487,0.9994548,0.2,27
4488,0.5926448,0.2,60
4489,0.3065046,0.2,103
4490,0.40775123,0.2,74
4491,0.56574446,0.2,105
4492,0.3336021,0.2,17
4493,0.50279003,0.2,74
4494,0.22644341,0.2,123
4495,0.86942905,0.2,86
4496,0.38126054,0.2,92
4497,0.58641493,0.2,69
4498,0.96455747,0.2,59
4499,0.80934834,0.2,22
4500,0.9022958,0.2,85
4501,0.11290188,0.2,72
4502,0.9749477,0.2,49
4503,0.97625387,0.2,35
4504,0.6791986,0.2,104
4505,0.528415,0.2,18
4506,0.71997035,0.2,123
4507,0.98863935,0.2,149
4508,0.44738126,0.2,97
4509,0.1042713,0.2,16
4510,0.2945238,0.2,118
4511,0.9400374,0.2,88
4512,0.8871,0.2,27
4513,0.9690317,0.2,139
4514,0.5745938,0.2,118
4515,0.568166,0.2,25
4516,0.21743274,0.2,66
4517,0.9084239,0.2,123
4518,0.6440172,0.2,21
4519,0.9334423,0.2,2
4520,0.5014595,0.2,54
4521,0.22005753,0.2,105
4522,0.6309437,0.2,21
4523,0.9987482,0.2,9
4524,0.62845904,0.2,103
4525,0.9995776,0.2,142
4526,0.96084565,0.2,103
4527,0.2778619,0.2,19
4528,0.5721688,0.2,99
4529,0.38210374,0.2,159
4530,0.8053671,0.2,35
4531,0.40888447,0.2,4
4532,0.5663296,0.2,114
4533,0.13619299,0.2,118
4534,0.99053407,0.2,41
4535,0.38698095,0.2,126
4536,0.9376329,0.2,159
4537,0.20596336,0.2,3
4538,0.99242014,0.2,126
4539,0.9538361,0.2,9
4540,0.33362657,0.2,118
4541,0.9782306,0.2,152
4542,0.9706525,0.2,87
4543,0.40467778,0.2,38
4544,0.6527188,0.2,117
4545,0.92186296,0.2,29
4546,0.26433405,0.2,114
4547,0.97991,0.2,67
4548,0.962518,0.2,3
4549,0.90635234,0.2,106
4550,0.45116222,0.2,159
4551,0.8945964,0.2,88
4552,0.8597157,0.2,16
4553,0.98393863,0.2,139
4554,0.9824341,0.2,138
4555,0.96281475,0.2,34
4556,0.97904533,0.2,40
4557,0.98844945,0.2,156
4558,0.50183594,0.2,47
4559,0.79128176,0.2,42
4560,0.9726102,0.2,114
4561,0.3377818,0.2,112
4562,0.975687,0.2,93
4563,0.95663565,0.2,77
4564,0.98885953,0.2,77
4565,0.50958353,0.2,59
4566,0.89969057,0.2,150
4567,0.99238926,0.2,98
4568,0.99892265,0.2,98
4569,0.9732134,0.2,110
4570,0.45053014,0.2,153
4571,0.25742316,0.2,34
4572,0.507465,0.2,5
4573,0.9489175,0.2,154
4574,0.20595269,0.2,34
4575,0.89299285,0.2,25
4576,0.9713727,0.2,144
4577,0.9814523,0.2,64
4578,0.69005054,0.2,92
4579,0.19909653,0.2,78
4580,0.9226776,0.2,77
4581,0.48731583,0.2,154
4582,0.78534716,0.2,78
4583,0.517031,0.2,89
4584,0.9874551,0.2,14
4585,0.77012676,0.2,37
4586,0.4537124,0.2,75
4587,0.41151184,0.2,73
4588,0.9731144,0.2,90
4589,0.982842,0.2,82
4590,0.54194,0.2,138
4591,0.97251916,0.2,98
4592,0.993893,0.2,130
4593,0.92412,0.2,36
4594,0.6188442,0.2,14
4595,0.23718414,0.2,120
4596,0.8586382,0.2,150
4597,0.79482293,0.2,15
4598,0.56917256,0.2,13
4599,0.6532045,0.2,110
4600,0.99843055,0.2,52
4601,0.9242051,0.2,32
4602,0.99290174,0.2,66
4603,0.6983412,0.2,103
4604,0.6666217,0.2,131
4605,0.9919407,0.2,103
4606,0.7600458,0.2,129
4607,0.96748406,0.2,55
4608,0.98201513,0.2,43
4609,0.7959508,0.2,159
4610,0.14929472,0.2,73
4611,0.9883255,0.2,8
4612,0.95578545,0.2,37
4613,0.9936121,0.2,103
4614,0.19097954,0.2,38
4615,0.9935457,0.2,9
4616,0.12621056,0.2,68
4617,0.74469507,0.2,17
4618,0.9923361,0.2,45
4619,0.16782819,0.2,33
4620,0.9087258,0.2,14
4621,0.9520361,0.2,61
4622,0.8974823,0.2,3
4623,0.6127913,0.2,34
4624,0.41110593,0.2,153
4625,0.5684387,0.2,2
4626,0.9987411,0.2,74
4627,0.9679481,0.2,120
4628,0.915695,0.2,25
4629,0.52874035,0.2,150
4630,0.9067303,0.2,35
4631,0.91871816,0.2,14
4632,0.6931768,0.2,103
4633,0.5685175,0.2,2
4634,0.47647536,0.2,121
4635,0.4785193,0.2,68
4636,0.63093454,0.2,111
4637,0.25743508,0.2,111
4638,0.33109078,0.2,13
4639,0.331394,0.2,67
4640,0.96240085,0.2,111
4641,0.7344184,0.2,15
4642,0.87901074,0.2,93
4643,0.7638805,0.2,14
4644,0.9996816,0.2,113
4645,0.51086473,0.2,146
4646,0.88444316,0.2,110
4647,0.91676694,0.2,61
4648,0.98233426,0.2,2
4649,0.88234407,0.2,126
4650,0.36046597,0.2,154
4651,0.950879,0.2,137
4652,0.7401412,0.2,105
4653,0.36649236,0.2,35
4654,0.98156905,0.2,5
4655,0.83881783,0.2,85
4656,0.44716027,0.2,151
4657,0.99742067,0.2,22
4658,0.88410497,0.2,108
4659,0.6890885,0.2,37
4660,0.5832178,0.2,3
4661,0.9998311,0.2,66
4662,0.87075263,0.2,159
4663,0.9956872,0.2,1
4664,0.9491153,0.2,105
4665,0.9848631,0.2,92
4666,0.54815775,0.2,70
4667,0.10663081,0.2,49
4668,0.99159896,0.2,114
4669,0.443589,0.2,36
4670,0.8715667,0.2,114
4671,0.99861526,0.2,109
4672,0.43872488,0.2,137
4673,0.73489416,0.2,118
4674,0.9562076,0.2,75
4675,0.74234647,0.2,69
4676,0.9953231,0.2,95
4677,0.49383515,0.2,22
4678,0.5006309,0.2,110
4679,0.733507,0.2,79
4680,0.17578666,0.2,19
4681,0.987512,0.2,124
4682,0.9959032,0.2,23
4683,0.9718982,0.2,54
4684,0.50385964,0.2,37
4685,0.46680406,0.2,150
4686,0.18024737,0.2,17
4687,0.9530206,0.2,135
4688,0.9426155,0.2,82
4689,0.56220144,0.2,76
4690,0.48503804,0.2,103
4691,0.94913954,0.2,75
4692,0.8086955,0.2,134
4693,0.33495793,0.2,133
4694,0.69977695,0.2,2
4695,0.7648807,0.2,131
4696,0.94316703,0.2,64
4697,0.9759278,0.2,64
4698,0.35673955,0.2,129
4699,0.7113902,0.2,32
4700,0.61964196,0.2,60
4701,0.96756303,0.2,108
4702,0.6311739,0.2,153
4703,0.99748516,0.2,110
4704,0.9382187,0.2,2
4705,0.4094089,0.2,90
4706,0.99909353,0.2,85
4707,0.9505939,0.2,19
4708,0.8117918,0.2,30
4709,0.5197994,0.2,145
4710,0.7964804,0.2,90
4711,0.99679357,0.2,98
4712,0.2878557,0.2,38
4713,0.16975267,0.2,137
4714,0.9578675,0.2,88
4715,0.9367229,0.2,45
4716,0.57569957,0.2,151
4717,0.52544504,0.2,71
4718,0.63842237,0.2,22
4719,0.9857922,0.2,114
4720,0.99469286,0.2,127
4721,0.5545348,0.2,45
4722,0.97159857,0.2,18
4723,0.14959295,0.2,144
4724,0.41684803,0.2,15
4725,0.6699582,0.2,59
4726,0.82711065,0.2,37
4727,0.9594284,0.2,123
4728,0.6917522,0.2,144
4730,0.897774,0.2,95
4731,0.86450845,0.2,110
4732,0.9701375,0.2,45
4733,0.9787496,0.2,59
4734,0.48164827,0.2,72
4735,0.73198503,0.2,37
4736,0.98534364,0.2,82
4737,0.99960905,0.2,113
4738,0.9450827,0.2,130
4739,0.9091005,0.2,61
4740,0.99971145,0.2,116
4741,0.9906839,0.2,144
4742,0.83313745,0.2,7
4743,0.7736367,0.2,87
4744,0.88167435,0.2,50
4745,0.9055513,0.2,126
4746,0.5478952,0.2,44
4747,0.9877265,0.2,125
4748,0.88474005,0.2,14
4749,0.3963645,0.2,146
4750,0.5381261,0.2,92
4751,0.5015291,0.2,79
4752,0.9949404,0.2,16
4753,0.46554857,0.2,37
4754,0.99400455,0.2,34
4755,0.79794776,0.2,69
4756,0.5908367,0.2,29
4757,0.7991101,0.2,133
4758,0.9991454,0.2,109
4759,0.80682033,0.2,102
4760,0.22581176,0.2,70
4761,0.95827913,0.2,9
4762,0.98984236,0.2,157
4763,0.96074903,0.2,50
4764,0.665348,0.2,94
4766,0.11412655,0.2,94
4767,0.5759895,0.2,12
4768,0.8526982,0.2,40
4769,0.7603299,0.2,68
4770,0.480572,0.2,119
4771,0.80739003,0.2,156
4772,0.26040733,0.2,73
4773,0.33142787,0.2,21
4774,0.98144424,0.2,103
4775,0.99025446,0.2,111
4776,0.9406099,0.2,137
4777,0.9939668,0.2,137
4778,0.89925617,0.2,4
4780,0.2410852,0.2,75
4781,0.74182516,0.2,150
4782,0.2976284,0.2,81
4783,0.46226996,0.2,13
4785,0.9955909,0.2,136
4786,0.32572687,0.2,113
4787,0.86669827,0.2,22
4788,0.34404346,0.2,114
4789,0.97479576,0.2,20
4790,0.958616,0.2,64
4791,0.46231526,0.2,35
4792,0.54678416,0.2,135
4793,0.9891228,0.2,116
4794,0.9494689,0.2,101
4796,0.97871906,0.2,127
4797,0.29238325,0.2,103
4798,0.47212875,0.2,119
4799,0.9046985,0.2,62
4800,0.28715816,0.2,3
4801,0.7562733,0.2,17
4802,0.9727516,0.2,120
4804,0.96894103,0.2,131
4805,0.7623691,0.2,96
4808,0.6241027,0.2,128
4809,0.861133,0.2,78
4810,0.93040985,0.2,91
4811,0.7569843,0.2,14
4812,0.27721822,0.2,73
4813,0.99973184,0.2,122
4814,0.9531472,0.2,1
4815,0.13999808,0.2,118
4816,0.8424983,0.2,110
4817,0.90705705,0.2,17
4818,0.61509025,0.2,75
4819,0.81605005,0.2,49
4820,0.78984326,0.2,86
4821,0.75972563,0.2,19
4822,0.6783291,0.2,25
4823,0.9387093,0.2,64
4824,0.13988729,0.2,34
4825,0.9426168,0.2,89
4826,0.67586386,0.2,137
4827,0.49731016,0.2,73
4828,0.961237,0.2,14
4829,0.99995124,0.2,10
4830,0.49076357,0.2,24
4831,0.9974788,0.2,116
4832,0.35016385,0.2,11
4834,0.6169441,0.2,133
4835,0.8938829,0.2,128
4837,0.8838491,0.2,9
4838,0.18473841,0.2,31
4840,0.31242576,0.2,30
4841,0.7387102,0.2,1
4842,0.82237256,0.2,123
4843,0.981357,0.2,76
4844,0.85089415,0.2,98
4845,0.9985642,0.2,23
4846,0.93113655,0.2,143
4847,0.9955474,0.2,14
4848,0.18782972,0.2,83
4849,0.5912697,0.2,4
4850,0.91105986,0.2,34
4851,0.9972767,0.2,76
4852,0.10298297,0.2,68
4853,0.99569404,0.2,101
4854,0.8690285,0.2,38
4855,0.91047364,0.2,85
4857,0.8926601,0.2,133
4858,0.58091503,0.2,154
4860,0.6168385,0.2,7
4861,0.69414943,0.2,76
4862,0.89424795,0.2,73
4863,0.72706044,0.2,68
4864,0.7766961,0.2,52
4865,0.4386961,0.2,102
4866,0.99379504,0.2,57
4867,0.9996233,0.2,123
4868,0.42792103,0.2,69
4869,0.8477111,0.2,73
4870,0.30185044,0.2,87
4872,0.7450077,0.2,4
4873,0.95292646,0.2,99
4874,0.8738016,0.2,135
4875,0.20523323,0.2,127
4878,0.6199594,0.2,70
4879,0.15361542,0.2,39
4881,0.30378726,0.2,87
4882,0.48743543,0.2,154
4883,0.997359,0.2,33
4884,0.5524125,0.2,122
4885,0.98199075,0.2,107
4887,0.40389717,0.2,70
4888,0.118006766,0.2,47
4889,0.8972826,0.2,112
4890,0.9835994,0.2,133
4891,0.46047193,0.2,137
4892,0.9111558,0.2,79
4893,0.9782058,0.2,75
4894,0.8765751,0.2,159
4895,0.7737606,0.2,68
4896,0.354941,0.2,64
4897,0.3375404,0.2,106
4898,0.9609218,0.2,92
4899,0.54963446,0.2,137
4900,0.30622378,0.2,123
4901,0.5555259,0.2,2
4902,0.99979204,0.2,59
4903,0.7193894,0.2,38
4904,0.6726634,0.2,130
4905,0.3802815,0.2,17
4907,0.9949575,0.2,137
4908,0.9945471,0.2,8
4909,0.9736126,0.2,128
4910,0.32999066,0.2,24
4911,0.84382945,0.2,104
4912,0.9702223,0.2,35
4913,0.9659182,0.2,150
4914,0.96494573,0.2,51
4915,0.9502651,0.2,10
4916,0.95061404,0.2,22
4917,0.61662287,0.2,47
4918,0.7604392,0.2,144
4919,0.5387161,0.2,9
4920,0.42422786,0.2,43
4921,0.6837618,0.2,27
4922,0.55482453,0.2,97
4923,0.95604473,0.2,152
4924,0.99334705,0.2,86
4925,0.99787295,0.2,33
4926,0.92403686,0.2,66
4927,0.488502,0.2,26
4928,0.99989116,0.2,51
4929,0.17247953,0.2,156
4930,0.15951015,0.2,121
4931,0.9953726,0.2,31
4932,0.8341336,0.2,75
4934,0.96109486,0.2,32
4935,0.20423706,0.2,34
4936,0.30081663,0.2,76
4937,0.85161847,0.2,18
4938,0.77146626,0.2,50
4939,0.37961635,0.2,91
4940,0.12534569,0.2,16
4941,0.6837276,0.2,119
4942,0.48101333,0.2,105
4943,0.87677795,0.2,48
4944,0.4326196,0.2,16
4945,0.9550236,0.2,47
4946,0.4196172,0.2,49
4947,0.14773671,0.2,149
4948,0.903694,0.2,123
4949,0.38878575,0.2,127
4950,0.60565674,0.2,66
4951,0.9908345,0.2,37
4952,0.90331817,0.2,75
4953,0.8948574,0.2,76
4954,0.9839923,0.2,37
4955,0.261471,0.2,26
4957,0.3642916,0.2,28
4958,0.6296776,0.2,126
4959,0.9895756,0.2,10
4960,0.50339746,0.2,144
4961,0.9786227,0.2,14
4962,0.33162028,0.2,157
4963,0.92521757,0.2,11
4964,0.8977322,0.2,152
4965,0.7309261,0.2,106
4966,0.45755193,0.2,15
4967,0.67510283,0.2,54
4968,0.44488952,0.2,35
4969,0.37474984,0.2,149
4970,0.99993265,0.2,107
4972,0.95151657,0.2,65
4973,0.7239418,0.2,87
4974,0.9939091,0.2,9
4975,0.49681905,0.2,98
4976,0.47954947,0.2,153
4977,0.84051424,0.2,14
4978,0.6171786,0.2,5
4979,0.9970073,0.2,125
4980,0.3335198,0.2,34
4981,0.96052164,0.2,101
4982,0.8705851,0.2,25
4983,0.9974432,0.2,82
4984,0.9863523,0.2,95
4985,0.9696016,0.2,9
4986,0.99533087,0.2,26
4987,0.9645993,0.2,4
4988,0.84071493,0.2,94
4989,0.83699095,0.2,11
4990,0.18002778,0.2,39
4991,0.9642547,0.2,103
4992,0.93294173,0.2,53
4993,0.67337626,0.2,146
4994,0.8889045,0.2,28
4995,0.9011625,0.2,59
4996,0.7558496,0.2,70
4997,0.16606818,0.2,127
4998,0.27687532,0.2,44
4999,0.9910658,0.2,87
5000,0.35883328,0.2,52
5001,0.989674,0.2,147
5002,0.4074779,0.2,145
5003,0.8206034,0.2,11
5004,0.9047478,0.2,121
5005,0.98567677,0.2,75
5006,0.99477404,0.2,127
5007,0.55462635,0.2,144
5008,0.60040605,0.2,17
5009,0.29178432,0.2,39
5010,0.81735617,0.2,118
5011,0.68614286,0.2,88
5012,0.841226,0.2,153
5013,0.085073546,0.2,120
5014,0.85415554,0.2,137
5015,0.30058903,0.2,86
5016,0.95800984,0.2,154
5017,0.91284555,0.2,104
5018,0.20246157,0.2,39
5019,0.9822112,0.2,139
5021,0.48891363,0.2,141
5022,0.47462523,0.2,115
5023,0.9611733,0.2,58
5024,0.11505356,0.2,127
5025,0.94198245,0.2,126
5026,0.91119766,0.2,3
5027,0.87800795,0.2,152
5028,0.55743504,0.2,150
5029,0.975369,0.2,91
5031,0.9935796,0.2,77
5032,0.8345048,0.2,158
5033,0.93826365,0.2,56
5034,0.5416359,0.2,103
5035,0.9931283,0.2,47
5036,0.8920225,0.2,41
5037,0.4764876,0.2,17
5038,0.75989693,0.2,102
5039,0.37491426,0.2,149
5040,0.3028014,0.2,38
5041,0.26167038,0.2,66
5042,0.99604213,0.2,94
5043,0.98482496,0.2,150
5044,0.48115245,0.2,34
5045,0.98395836,0.2,149
5046,0.98224926,0.2,137
5047,0.7788656,0.2,148
5048,0.9306327,0.2,13
5049,0.6144138,0.2,38
5050,0.9796355,0.2,75
5051,0.11161965,0.2,144
5052,0.09650379,0.2,17
5053,0.5841572,0.2,150
5054,0.9493219,0.2,103
5055,0.9176864,0.2,150
5056,0.9944518,0.2,90
5057,0.7230022,0.2,104
5058,0.59923875,0.2,79
5059,0.5958651,0.2,156
5060,0.9992834,0.2,9
5062,0.2726181,0.2,96
5063,0.7444734,0.2,115
5064,0.8813068,0.2,34
5065,0.882726,0.2,2
5066,0.9694735,0.2,128
5067,0.9740675,0.2,27
5068,0.99487704,0.2,14
5069,0.89673615,0.2,16
5070,0.819796,0.2,148
5071,0.32143787,0.2,131
5072,0.9944871,0.2,81
5073,0.9694359,0.2,98
5074,0.85078645,0.2,137
5075,0.99590486,0.2,131
5076,0.86860657,0.2,158
5077,0.4850868,0.2,31
5078,0.71414375,0.2,14
5079,0.97108835,0.2,155
5081,0.501667,0.2,3
5082,0.9912025,0.2,94
5083,0.19464457,0.2,153
5084,0.9880272,0.2,116
5085,0.92313176,0.2,53
5086,0.6625329,0.2,158
5087,0.909029,0.2,23
5088,0.9779394,0.2,128
5089,0.81983715,0.2,116
5090,0.94353944,0.2,51
5091,0.42182714,0.2,130
5092,0.9719444,0.2,47
5093,0.9218304,0.2,132
5094,0.8150984,0.2,1
5095,0.98179674,0.2,127
5096,0.89283776,0.2,7
5097,0.9964898,0.2,139
5098,0.9301102,0.2,124
5099,0.7932227,0.2,68
5100,0.8680667,0.2,42
5101,0.102416165,0.2,98
5102,0.27045453,0.2,28
5103,0.98780614,0.2,98
5104,0.60558933,0.2,141
5105,0.88846797,0.2,126
5106,0.4661811,0.2,60
5107,0.968594,0.2,20
5108,0.8036169,0.2,156
5109,0.22023779,0.2,76
5110,0.9798507,0.2,117
5111,0.9251504,0.2,92
5113,0.9993278,0.2,134
5114,0.9741707,0.2,35
5116,0.2678834,0.2,61
5117,0.14980447,0.2,2
5118,0.92770845,0.2,156
5119,0.1701157,0.2,0
5120,0.3203583,0.2,121
5121,0.99112415,0.2,23
5122,0.56930524,0.2,82
5123,0.66478527,0.2,144
5124,0.27524865,0.2,21
5125,0.42356667,0.2,154
5127,0.8172591,0.2,34
5128,0.26852462,0.2,65
5130,0.97283113,0.2,154
5131,0.83980244,0.2,144
5132,0.4962938,0.2,140
5133,0.9244376,0.2,61
5134,0.6002008,0.2,97
5135,0.49838275,0.2,34
5136,0.97540796,0.2,47
5137,0.969703,0.2,112
5138,0.9570265,0.2,149
5139,0.20363452,0.2,131
5140,0.58541507,0.2,72
5141,0.9937901,0.2,149
5142,0.98270446,0.2,152
5143,0.7580585,0.2,101
5144,0.36600858,0.2,103
5145,0.9000536,0.2,116
5146,0.5944919,0.2,10
5147,0.85231876,0.2,49
5148,0.9805486,0.2,110
5149,0.8405823,0.2,154
5150,0.9837415,0.2,135
5151,0.844411,0.2,14
5152,0.8940455,0.2,29
5153,0.9407084,0.2,149
5154,0.86606485,0.2,151
5155,0.9218673,0.2,94
5156,0.69362754,0.2,11
5157,0.90524495,0.2,53
5158,0.9725299,0.2,136
5159,0.7675467,0.2,66
5160,0.8143903,0.2,39
5162,0.9935633,0.2,13
5163,0.7225202,0.2,62
5164,0.9895263,0.2,26
5165,0.55627745,0.2,133
5166,0.5442326,0.2,82
5167,0.8388244,0.2,96
5168,0.97810954,0.2,96
5169,0.96697813,0.2,11
5170,0.6772034,0.2,121
5171,0.9580749,0.2,81
5172,0.8768121,0.2,110
5173,0.94241995,0.2,152
5174,0.9822765,0.2,53
5175,0.827971,0.2,137
5176,0.91611475,0.2,9
5178,0.9152104,0.2,75
5179,0.9631853,0.2,49
5180,0.2853585,0.2,126
5181,0.9532274,0.2,153
5182,0.9036635,0.2,69
5183,0.93327093,0.2,136
5184,0.7164295,0.2,86
5185,0.97773314,0.2,23
5186,0.12063996,0.2,103
5187,0.9818887,0.2,137
5188,0.28137577,0.2,81
5189,0.88247585,0.2,21
5190,0.43448383,0.2,48
5191,0.72054535,0.2,104
5192,0.85980195,0.2,104
5193,0.9899154,0.2,77
5194,0.88303775,0.2,111
5195,0.99732286,0.2,119
5196,0.99715376,0.2,98
5197,0.9957694,0.2,51
5198,0.9649204,0.2,143
5199,0.34568214,0.2,60
5200,0.99952936,0.2,87
5201,0.4790431,0.2,19
5202,0.9057978,0.2,150
5203,0.899621,0.2,71
5205,0.85880744,0.2,53
5206,0.94485587,0.2,103
5207,0.24325405,0.2,13
5208,0.9192472,0.2,141
5209,0.6646888,0.2,6
5210,0.99993455,0.2,74
5211,0.91172516,0.2,61
5212,0.70648646,0.2,3
5213,0.46219376,0.2,67
5214,0.5398743,0.2,116
5215,0.8289815,0.2,89
5216,0.92074627,0.2,118
5217,0.7021067,0.2,153
5218,0.9278488,0.2,58
5219,0.44643927,0.2,17
5220,0.650931,0.2,87
5221,0.8591204,0.2,3
5223,0.33451462,0.2,154
5224,0.98684293,0.2,54
5225,0.9281968,0.2,45
5226,0.299859,0.2,95
5228,0.9741252,0.2,73
5229,0.84557474,0.2,14
5230,0.9830504,0.2,11
5231,0.9122199,0.2,135
5232,0.9939294,0.2,82
5233,0.96734214,0.2,80
5234,0.8740798,0.2,53
5235,0.89490694,0.2,132
5236,0.94776154,0.2,77
5237,0.25289437,0.2,76
5238,0.81564003,0.2,37
5239,0.99316674,0.2,127
5240,0.93255496,0.2,35
5241,0.6353739,0.2,118
5242,0.9903521,0.2,152
5243,0.7966304,0.2,59
5244,0.9868146,0.2,14
5245,0.98280406,0.2,53
5246,0.987578,0.2,129
5247,0.44017607,0.2,103
5248,0.9931405,0.2,31
5249,0.9465278,0.2,56
5250,0.19111995,0.2,129
5251,0.2850223,0.2,16
5253,0.9453361,0.2,120
5254,0.9641075,0.2,136
5255,0.5165846,0.2,17
5256,0.9931786,0.2,106
5257,0.9061433,0.2,9
5258,0.6418467,0.2,43
5259,0.3786078,0.2,43
5260,0.95488983,0.2,106
5261,0.8988112,0.2,50
5262,0.97345454,0.2,11
5263,0.9703129,0.2,7
5264,0.8058803,0.2,133
5266,0.565528,0.2,96
5267,0.7190888,0.2,40
5268,0.8202941,0.2,35
5269,0.8778363,0.2,29
5270,0.20867331,0.2,127
5271,0.9773054,0.2,34
5272,0.98779595,0.2,31
5273,0.9515589,0.2,144
5274,0.15638451,0.2,118
5275,0.9927148,0.2,98
5276,0.3664655,0.2,61
5277,0.8252402,0.2,9
5278,0.32462358,0.2,8
5279,0.44377255,0.2,39
5280,0.87187684,0.2,111
5281,0.9638963,0.2,105
5282,0.94688576,0.2,61
5283,0.6792962,0.2,104
5284,0.91477567,0.2,15
5285,0.47850418,0.2,120
5286,0.88604236,0.2,9
5287,0.6666112,0.2,149
5288,0.99809235,0.2,108
5289,0.998872,0.2,134
5290,0.9984517,0.2,116
5291,0.990379,0.2,93
5292,0.9825204,0.2,126
5293,0.9999567,0.2,51
5294,0.50504124,0.2,48
5296,0.21972018,0.2,156
5297,0.7955513,0.2,119
5298,0.58419466,0.2,20
5299,0.3723501,0.2,19
5300,0.33475083,0.2,18
5301,0.95654434,0.2,82
5302,0.998362,0.2,117
5303,0.9859811,0.2,12
5304,0.7836842,0.2,114
5305,0.9026364,0.2,158
5306,0.5562219,0.2,15
5308,0.2817696,0.2,34
5309,0.44046268,0.2,3
5310,0.7842859,0.2,41
5311,0.99254215,0.2,31
5312,0.78055793,0.2,78
5313,0.80252916,0.2,116
5315,0.46830264,0.2,31
5316,0.92596555,0.2,116
5317,0.31733227,0.2,156
5318,0.69571745,0.2,75
5319,0.76456064,0.2,118
5320,0.7535012,0.2,154
5322,0.8519326,0.2,29
5323,0.98431396,0.2,150
5324,0.99712986,0.2,23
5325,0.9873584,0.2,136
5326,0.9967265,0.2,131
5327,0.7782287,0.2,26
5328,0.32321665,0.2,75
5329,0.9932948,0.2,147
5330,0.9669377,0.2,109
5332,0.89888734,0.2,49
5333,0.82921815,0.2,68
5334,0.9863886,0.2,75
5336,0.97747415,0.2,137
5337,0.9840312,0.2,25
5338,0.13873523,0.2,47
5339,0.78284866,0.2,35
5340,0.99890876,0.2,73
5341,0.99312615,0.2,152
5342,0.41177097,0.2,69
5343,0.90032905,0.2,153
5344,0.7033754,0.2,21
5345,0.23660305,0.2,96
5346,0.44462335,0.2,43
5347,0.23671864,0.2,67
5348,0.9976368,0.2,131
5349,0.95954007,0.2,111
5350,0.97804636,0.2,70
5351,0.3594898,0.2,21
5352,0.91268426,0.2,14
5353,0.99148643,0.2,111
5354,0.9602836,0.2,23
5355,0.9767991,0.2,47
5356,0.16401495,0.2,89
5357,0.38134244,0.2,49
5358,0.99926513,0.2,23
5359,0.9686285,0.2,137
5360,0.66390306,0.2,53
5361,0.9783685,0.2,34
5362,0.9961761,0.2,33
5363,0.99608314,0.2,129
5364,0.6461185,0.2,125
5365,0.9313491,0.2,71
5366,0.3225046,0.2,75
5367,0.6367072,0.2,73
5368,0.86025244,0.2,63
5369,0.7384205,0.2,111
5370,0.68660635,0.2,102
5371,0.14288053,0.2,131
5372,0.87273896,0.2,103
5373,0.47583807,0.2,74
5374,0.9202073,0.2,148
5375,0.17347637,0.2,123
5376,0.69944793,0.2,32
5378,0.89076513,0.2,68
5379,0.7133688,0.2,112
5380,0.996858,0.2,152
5381,0.9441489,0.2,92
5382,0.99578434,0.2,55
5383,0.9988757,0.2,90
5384,0.51042175,0.2,131
5385,0.9997843,0.2,142
5386,0.9798054,0.2,23
5387,0.8034041,0.2,53
5389,0.95423084,0.2,81
5390,0.39905474,0.2,42
5391,0.9240617,0.2,67
5392,0.78008085,0.2,102
5393,0.15472807,0.2,158
5394,0.8656857,0.2,141
5395,0.9901023,0.2,38
5396,0.9924429,0.2,33
5397,0.82235444,0.2,153
5398,0.8787939,0.2,103
5399,0.44606385,0.2,24
5400,0.2099205,0.2,15
5401,0.99147594,0.2,35
5402,0.4631827,0.2,68
5403,0.9518411,0.2,154
5404,0.9995147,0.2,154
5405,0.983002,0.2,14
5406,0.73114777,0.2,19
5407,0.3098778,0.2,6
5408,0.43496022,0.2,119
5410,0.44167677,0.2,112
5411,0.746778,0.2,21
5412,0.6975151,0.2,18
5413,0.9702051,0.2,24
5414,0.9491006,0.2,131
5415,0.8986668,0.2,9
5416,0.6699279,0.2,53
5417,0.61634356,0.2,105
5418,0.97782534,0.2,77
5419,0.92841005,0.2,50
5420,0.9921227,0.2,54
5421,0.30404335,0.2,41
5422,0.33295527,0.2,3
5423,0.9997577,0.2,51
5424,0.6360319,0.2,133
5425,0.9694595,0.2,74
5426,0.79339474,0.2,37
5428,0.8816779,0.2,120
5429,0.3917906,0.2,23
5430,0.8887199,0.2,21
5432,0.99731666,0.2,116
5433,0.6287809,0.2,3
5434,0.65314746,0.2,111
5435,0.99782807,0.2,64
5436,0.9296617,0.2,58
5437,0.63980687,0.2,41
5438,0.8430603,0.2,47
5439,0.461898,0.2,9
5440,0.44654492,0.2,144
5441,0.7772412,0.2,150
5442,0.29477468,0.2,33
5443,0.95183474,0.2,83
5444,0.79834455,0.2,53
5445,0.994762,0.2,131
5446,0.9904571,0.2,42
5447,0.50318134,0.2,112
5448,0.9287612,0.2,124
5450,0.6258018,0.2,24
5451,0.90071064,0.2,64
5454,0.72739995,0.2,102
5455,0.71971714,0.2,159
5456,0.17224592,0.2,43
5457,0.28858602,0.2,43
5458,0.4820197,0.2,99
5459,0.3326311,0.2,154
5460,0.42121986,0.2,150
5461,0.23148392,0.2,34
5462,0.95675254,0.2,131
5463,0.9953393,0.2,77
5464,0.99992216,0.2,101
5465,0.4090088,0.2,4
5466,0.9833172,0.2,143
5467,0.7771292,0.2,144
5468,0.9754765,0.2,149
5469,0.89781666,0.2,139
5470,0.99272996,0.2,56
5471,0.78726494,0.2,137
5472,0.9999937,0.2,51
5473,0.99655956,0.2,47
5475,0.8069783,0.2,123
5476,0.41324124,0.2,38
5477,0.27485973,0.2,21
5478,0.9104259,0.2,149
5479,0.87782407,0.2,153
5481,0.93175095,0.2,63
5482,0.49765152,0.2,159
5483,0.531177,0.2,93
5484,0.95745957,0.2,137
5485,0.78586835,0.2,131
5486,0.85475516,0.2,123
5487,0.19764887,0.2,39
5488,0.92861104,0.2,33
5489,0.3644458,0.2,110
5490,0.9967661,0.2,54
5491,0.794662,0.2,35
5492,0.8665347,0.2,117
5493,0.9444561,0.2,38
5494,0.7447003,0.2,106
5496,0.95200044,0.2,74
5497,0.5617193,0.2,59
5498,0.41488007,0.2,153
5499,0.9130714,0.2,132
5500,0.5069437,0.2,83
5502,0.5593769,0.2,97
5503,0.3212101,0.2,3
5504,0.98034453,0.2,147
5505,0.9182241,0.2,99
5506,0.5211266,0.2,18
5507,0.90381783,0.2,43
5508,0.9824041,0.2,62
5509,0.9621999,0.2,123
5510,0.93561846,0.2,33
5511,0.9796274,0.2,63
5512,0.9593556,0.2,14
5513,0.99872166,0.2,51
5514,0.96494293,0.2,26
5515,0.9929322,0.2,142
5518,0.99676204,0.2,120
5520,0.9985896,0.2,113
5521,0.7703062,0.2,103
5522,0.49888027,0.2,33
5523,0.9090246,0.2,138
5524,0.930007,0.2,125
5525,0.97807765,0.2,91
5526,0.9832597,0.2,25
5528,0.22853619,0.2,61
5529,0.25008267,0.2,75
5530,0.8482837,0.2,54
5534,0.9509271,0.2,2
5535,0.2803831,0.2,150
5536,0.9989507,0.2,51
5537,0.8205993,0.2,4
5538,0.6887114,0.2,34
5539,0.55319023,0.2,118
5540,0.30454534,0.2,156
5541,0.8225219,0.2,40
5542,0.3937041,0.2,152
5543,0.36162302,0.2,19
5544,0.7988535,0.2,28
5545,0.996253,0.2,125
5546,0.9995363,0.2,140
5547,0.7545696,0.2,138
5548,0.9945656,0.2,125
5549,0.9602551,0.2,135
5550,0.9935782,0.2,9
5551,0.9695813,0.2,34
5553,0.9996668,0.2,117
5554,0.26513168,0.2,132
5555,0.45172617,0.2,77
5556,0.9552167,0.2,150
5557,0.68196875,0.2,68
5558,0.29934964,0.2,2
5560,0.98277813,0.2,87
5561,0.16202068,0.2,70
5562,0.94288284,0.2,32
5563,0.967545,0.2,95
5564,0.4326913,0.2,143
5566,0.5363688,0.2,134
5567,0.87900054,0.2,8
5568,0.62714976,0.2,29
5569,0.5020408,0.2,65
5570,0.9874872,0.2,110
5571,0.9882671,0.2,42
5572,0.8874565,0.2,128
5573,0.99948055,0.2,32
5574,0.94307494,0.2,29
5575,0.98110265,0.2,92
5576,0.42815566,0.2,94
5577,0.95489377,0.2,87
5578,0.8393075,0.2,157
5579,0.99602556,0.2,116
5580,0.6507387,0.2,103
5582,0.9958984,0.2,81
5583,0.99248415,0.2,14
5584,0.379401,0.2,22
5585,0.7099625,0.2,115
5586,0.915013,0.2,75
5587,0.860716,0.2,149
5588,0.98260176,0.2,144
5591,0.32929295,0.2,152
5592,0.99783367,0.2,12
5594,0.5546842,0.2,37
5595,0.46671465,0.2,24
5596,0.17074634,0.2,2
5597,0.7082791,0.2,26
5598,0.80749285,0.2,98
5599,0.45691755,0.2,38
5600,0.47800165,0.2,108
5601,0.7804924,0.2,38
5602,0.14344394,0.2,153
5603,0.5199868,0.2,60
5604,0.43310848,0.2,38
5605,0.82970583,0.2,73
5606,0.99398583,0.2,136
5607,0.89030236,0.2,21
5609,0.9968052,0.2,132
5610,0.99166167,0.2,140
5611,0.43534395,0.2,39
5612,0.6150267,0.2,110
5613,0.22548528,0.2,44
5614,0.9495919,0.2,129
5615,0.51953334,0.2,119
5617,0.9942222,0.2,105
5619,0.9376814,0.2,153
5621,0.9975495,0.2,126
5622,0.4721763,0.2,75
5623,0.47339368,0.2,102
5624,0.84546876,0.2,53
5625,0.98912513,0.2,34
5626,0.94115525,0.2,102
5627,0.9857405,0.2,43
5628,0.98010343,0.2,83
5629,0.96581185,0.2,58
5630,0.9495795,0.2,114
5631,0.5808338,0.2,67
5632,0.9150889,0.2,150
5633,0.3345746,0.2,76
5634,0.4302098,0.2,144
5635,0.99383646,0.2,52
5636,0.99591523,0.2,75
5637,0.73142153,0.2,127
5638,0.21226852,0.2,29
5639,0.8293972,0.2,77
5640,0.38590318,0.2,131
5641,0.11422807,0.2,153
5642,0.8568075,0.2,61
5643,0.91836846,0.2,77
5644,0.92312056,0.2,143
5645,0.95671225,0.2,86
5646,0.9032503,0.2,137
5647,0.98876536,0.2,86
5648,0.988398,0.2,11
5649,0.86789715,0.2,70
5650,0.97256064,0.2,139
5651,0.876231,0.2,88
5652,0.7980155,0.2,40
5653,0.9046818,0.2,111
5654,0.8006578,0.2,159
5655,0.2637689,0.2,45
5656,0.99288976,0.2,72
5657,0.64801437,0.2,34
5658,0.8534982,0.2,6
5659,0.6463042,0.2,11
5660,0.4433296,0.2,122
5661,0.11223101,0.2,53
5662,0.8846792,0.2,111
5663,0.9469729,0.2,47
5664,0.7098781,0.2,114
5665,0.9530695,0.2,80
5666,0.9814674,0.2,105
5667,0.57675576,0.2,87
5668,0.9642554,0.2,21
5669,0.2307602,0.2,53
5670,0.19596079,0.2,96
5671,0.8737159,0.2,28
5672,0.94472337,0.2,67
5673,0.9919001,0.2,122
5674,0.61693835,0.2,49
5675,0.48176026,0.2,24
5676,0.79924273,0.2,47
5677,0.9977877,0.2,155
5678,0.9761914,0.2,132
5679,0.89283293,0.2,124
5680,0.8621062,0.2,46
5681,0.54356307,0.2,85
5682,0.9072944,0.2,149
5683,0.8035315,0.2,98
5684,0.99851733,0.2,131
5685,0.1682675,0.2,83
5686,0.44668207,0.2,86
5687,0.86167485,0.2,157
5688,0.8244109,0.2,61
5689,0.92774594,0.2,56
5690,0.9656194,0.2,37
5691,0.77282923,0.2,14
5692,0.23024654,0.2,103
5693,0.6906454,0.2,122
5694,0.76678014,0.2,156
5695,0.92513275,0.2,126
5696,0.995799,0.2,47
5697,0.1498754,0.2,95
5699,0.20773076,0.2,111
5700,0.954981,0.2,103
5701,0.7747422,0.2,154
5702,0.96919435,0.2,21
5703,0.96764004,0.2,72
5704,0.85023147,0.2,53
5705,0.6493148,0.2,154
5707,0.90874726,0.2,114
5708,0.95486856,0.2,64
5709,0.9897424,0.2,98
5710,0.45874864,0.2,66
5711,0.38373703,0.2,144
5712,0.9940321,0.2,36
5713,0.8924078,0.2,57
5714,0.9180908,0.2,25
5715,0.19039989,0.2,143
5716,0.9707107,0.2,31
5717,0.84795994,0.2,122
5718,0.47662973,0.2,144
5719,0.978112,0.2,88
5720,0.27871403,0.2,84
5721,0.9810115,0.2,11
5722,0.9928738,0.2,152
5723,0.926205,0.2,145
5724,0.7157214,0.2,15
5725,0.71560764,0.2,23
5726,0.93997693,0.2,116
5728,0.98722935,0.2,58
5729,0.85364306,0.2,75
5730,0.7766913,0.2,97
5731,0.55936563,0.2,38
5732,0.4080818,0.2,71
5733,0.93688416,0.2,94
5734,0.9864433,0.2,125
5736,0.651947,0.2,103
5737,0.9145108,0.2,41
5738,0.9887494,0.2,130
5739,0.87342745,0.2,11
5740,0.21995293,0.2,32
5741,0.91034967,0.2,152
5742,0.83913946,0.2,29
5743,0.93767256,0.2,159
5744,0.12040932,0.2,94
5745,0.89214987,0.2,58
5746,0.7286867,0.2,70
5747,0.25295267,0.2,14
5748,0.87569,0.2,128
5749,0.80256283,0.2,141
5750,0.9935998,0.2,139
5751,0.998926,0.2,117
5752,0.35643002,0.2,154
5753,0.995488,0.2,101
5754,0.98888737,0.2,108
5755,0.49893174,0.2,70
5756,0.65882325,0.2,7
5758,0.7922309,0.2,70
5759,0.92971087,0.2,2
5761,0.9281486,0.2,111
5762,0.9980836,0.2,130
5763,0.9287867,0.2,67
5765,0.99492115,0.2,88
5766,0.38320053,0.2,71
5767,0.59356135,0.2,141
5768,0.19496654,0.2,16
5769,0.99836797,0.2,136
5770,0.23972037,0.2,133
5771,0.7024086,0.2,37
5772,0.9584684,0.2,114
5773,0.9806575,0.2,65
5774,0.6508359,0.2,150
5775,0.8311856,0.2,33
5776,0.14014785,0.2,11
5777,0.37364596,0.2,53
5778,0.99852645,0.2,38
5779,0.83524084,0.2,103
5780,0.992653,0.2,37
5781,0.2931195,0.2,156
5782,0.468311,0.2,141
5783,0.94961077,0.2,36
5784,0.9296962,0.2,0
5785,0.9919485,0.2,14
5786,0.78008384,0.2,110
5787,0.9771335,0.2,49
5788,0.9979826,0.2,131
5790,0.90187836,0.2,123
5791,0.5976986,0.2,118
5792,0.77233607,0.2,103
5793,0.6784038,0.2,103
5794,0.328618,0.2,66
5795,0.87093717,0.2,77
5796,0.9278317,0.2,156
5797,0.99017566,0.2,130
5799,0.61546254,0.2,131
5800,0.43541455,0.2,124
5801,0.71726155,0.2,131
5802,0.8781242,0.2,136
5803,0.9964933,0.2,116
5804,0.56176317,0.2,35
5805,0.32655045,0.2,45
5806,0.9926082,0.2,87
5807,0.9068129,0.2,13
5808,0.99522,0.2,44
5809,0.27450728,0.2,75
5810,0.8784935,0.2,140
5811,0.27338338,0.2,19
5812,0.9895643,0.2,42
5813,0.73140895,0.2,77
5814,0.96574336,0.2,75
5815,0.8463199,0.2,90
5816,0.34380183,0.2,117
5817,0.36784762,0.2,2
5818,0.37622935,0.2,157
5819,0.4594508,0.2,15
5820,0.9481875,0.2,37
5821,0.8166893,0.2,21
5822,0.8294351,0.2,133
5823,0.98845565,0.2,111
5824,0.9973442,0.2,76
5825,0.9796554,0.2,9
5826,0.8337309,0.2,30
5827,0.53690684,0.2,32
5828,0.9578953,0.2,62
5829,0.99531,0.2,158
5830,0.96497816,0.2,11
5831,0.47872028,0.2,30
5832,0.6830083,0.2,97
5834,0.8451471,0.2,53
5835,0.27815148,0.2,71
5836,0.9304056,0.2,111
5837,0.2390449,0.2,66
5838,0.21868639,0.2,120
5839,0.97432446,0.2,4
5840,0.9904169,0.2,131
5841,0.9751403,0.2,45
5842,0.6234603,0.2,70
5844,0.0892324,0.2,19
5845,0.47019362,0.2,94
5846,0.28126258,0.2,41
5847,0.5372301,0.2,24
5848,0.40378758,0.2,80
5849,0.95360404,0.2,53
5850,0.18076131,0.2,98
5851,0.7921628,0.2,150
5852,0.69393474,0.2,144
5853,0.9918216,0.2,148
5854,0.29005808,0.2,53
5855,0.7786433,0.2,34
5856,0.5210938,0.2,24
5858,0.3582927,0.2,41
5859,0.7836913,0.2,78
5860,0.054233663,0.2,77
5861,0.97245365,0.2,6
5862,0.16465254,0.2,22
5863,0.99597013,0.2,82
5864,0.99973994,0.2,23
5865,0.31102002,0.2,14
5866,0.9871547,0.2,11
5867,0.78060734,0.2,75
5868,0.9918873,0.2,98
5870,0.9088519,0.2,102
5871,0.24407123,0.2,131
5872,0.9159932,0.2,112
5873,0.99488753,0.2,149
5874,0.8390023,0.2,71
5875,0.2418993,0.2,126
5876,0.9963307,0.2,140
5877,0.9966815,0.2,133
5879,0.708935,0.2,137
5881,0.98400533,0.2,88
5882,0.55425394,0.2,145
5884,0.807545,0.2,137
5885,0.72186494,0.2,155
5886,0.9972741,0.2,91
5887,0.9415477,0.2,137
5888,0.9647607,0.2,47
5889,0.9993961,0.2,116
5891,0.8685162,0.2,108
5892,0.96883094,0.2,49
5893,0.8409662,0.2,87
5894,0.1649415,0.2,144
5895,0.4041481,0.2,75
5896,0.41657373,0.2,104
5897,0.9485567,0.2,154
5898,0.9583917,0.2,45
5899,0.96801746,0.2,128
5900,0.6280337,0.2,53
5901,0.80086076,0.2,128
5902,0.96685636,0.2,73
5905,0.9311505,0.2,3
5906,0.20645218,0.2,16
5910,0.68710595,0.2,124
5911,0.98485655,0.2,9
5912,0.8236956,0.2,73
5913,0.54562116,0.2,81
5914,0.21158953,0.2,105
5915,0.20674108,0.2,121
5916,0.5759572,0.2,18
5917,0.9726054,0.2,21
5918,0.20178936,0.2,133
5919,0.98914474,0.2,23
5920,0.98771244,0.2,144
5921,0.75888085,0.2,114
5922,0.9584879,0.2,58
5923,0.92845774,0.2,14
5924,0.97975016,0.2,53
5925,0.99192107,0.2,93
5926,0.42971033,0.2,105
5927,0.8508539,0.2,141
5928,0.9959002,0.2,131
5929,0.7840221,0.2,131
5930,0.20784225,0.2,134
5931,0.9938194,0.2,75
5932,0.9965844,0.2,75
5933,0.23053667,0.2,78
5934,0.9915999,0.2,61
5935,0.13541804,0.2,75
5936,0.8679166,0.2,120
5937,0.81552076,0.2,49
5938,0.4825701,0.2,29
5939,0.93195605,0.2,125
5941,0.99573505,0.2,74
5942,0.89390486,0.2,85
5943,0.9523106,0.2,76
5944,0.4767283,0.2,17
5945,0.78906447,0.2,38
5947,0.64063686,0.2,38
5948,0.99628985,0.2,126
5949,0.99053884,0.2,87
5951,0.9408234,0.2,74
5952,0.95601356,0.2,103
5953,0.8388219,0.2,120
5954,0.8394925,0.2,140
5955,0.98631394,0.2,29
5956,0.4483148,0.2,115
5957,0.9931677,0.2,94
5958,0.93608636,0.2,41
5959,0.98077184,0.2,23
5960,0.4716423,0.2,14
5961,0.24528782,0.2,65
5962,0.50176233,0.2,30
5963,0.29522142,0.2,152
5964,0.9821988,0.2,101
5965,0.9970325,0.2,31
5966,0.99192965,0.2,9
5967,0.9938705,0.2,90
5968,0.68128055,0.2,73
5969,0.63815993,0.2,150
5970,0.14627391,0.2,63
5972,0.5945624,0.2,68
5973,0.3107769,0.2,130
5974,0.9494941,0.2,50
5975,0.43863857,0.2,53
5976,0.9477161,0.2,95
5978,0.8985472,0.2,46
5979,0.99246526,0.2,49
5980,0.94145197,0.2,45
5981,0.51049155,0.2,94
5982,0.8157792,0.2,29
5983,0.9255071,0.2,88
5984,0.9941902,0.2,44
5985,0.924712,0.2,11
5986,0.65066874,0.2,37
5987,0.94227415,0.2,148
5988,0.8469912,0.2,150
5989,0.98977286,0.2,132
5990,0.77203315,0.2,117
5991,0.8872525,0.2,67
5992,0.47211036,0.2,5
5994,0.5714459,0.2,86
5995,0.90464854,0.2,115
5996,0.95468915,0.2,153
5997,0.9940745,0.2,119
5998,0.5169712,0.2,144
6000,0.99971694,0.2,33
6002,0.99832195,0.2,10
6003,0.9988493,0.2,121
6004,0.3753888,0.2,151
6005,0.38813862,0.2,127
6006,0.910306,0.2,114
6008,0.8000112,0.2,16
6009,0.73588634,0.2,73
6010,0.9969055,0.2,154
6011,0.19682796,0.2,131
6012,0.101151176,0.2,29
6013,0.52730685,0.2,38
6014,0.99344903,0.2,120
6015,0.99929833,0.2,91
6016,0.66812915,0.2,114
6017,0.98622805,0.2,117
6018,0.47215495,0.2,60
6019,0.9814218,0.2,36
6020,0.99214786,0.2,14
6021,0.90412956,0.2,11
6022,0.9659255,0.2,92
6023,0.8680986,0.2,37
6024,0.94676334,0.2,3
6025,0.37105024,0.2,143
6026,0.7800842,0.2,17
6028,0.93175894,0.2,110
6029,0.9789283,0.2,97
6030,0.6780157,0.2,138
6031,0.3713943,0.2,154
6032,0.9937715,0.2,129
6033,0.69760984,0.2,73
6034,0.98054445,0.2,55
6035,0.5870496,0.2,102
6036,0.98661023,0.2,14
6037,0.428155,0.2,89
6038,0.46916467,0.2,39
6039,0.12562948,0.2,62
6040,0.36966097,0.2,29
6041,0.9893762,0.2,106
6042,0.9665146,0.2,128
6043,0.98088205,0.2,92
6044,0.7757682,0.2,75
6045,0.3407836,0.2,84
6046,0.9787033,0.2,102
6047,0.99688184,0.2,7
6048,0.43134105,0.2,74
6049,0.9725069,0.2,108
6050,0.82944226,0.2,128
6051,0.4913135,0.2,92
6052,0.83438784,0.2,150
6053,0.57734114,0.2,102
6054,0.40992385,0.2,52
6055,0.93705875,0.2,80
6056,0.9617172,0.2,136
6057,0.96989304,0.2,152
6058,0.3951212,0.2,55
6059,0.9932852,0.2,10
6061,0.9620857,0.2,25
6062,0.9991779,0.2,116
6063,0.18302032,0.2,147
6064,0.97727126,0.2,28
6065,0.97607803,0.2,129
6066,0.49488467,0.2,124
6067,0.92513156,0.2,157
6068,0.9607284,0.2,159
6069,0.7636501,0.2,11
6070,0.9388476,0.2,49
6071,0.90851855,0.2,83
6072,0.9799902,0.2,155
6073,0.8778821,0.2,53
6074,0.7751851,0.2,103
6075,0.50728834,0.2,110
6076,0.9688099,0.2,114
6077,0.9682391,0.2,152
6078,0.53680396,0.2,105
6079,0.41133967,0.2,133
6081,0.5210654,0.2,45
6082,0.3036618,0.2,58
6083,0.9715517,0.2,143
6084,0.7941711,0.2,148
6085,0.6620442,0.2,137
6086,0.2022755,0.2,131
6087,0.81644917,0.2,36
6088,0.9041368,0.2,39
6089,0.6636994,0.2,108
6090,0.95159805,0.2,29
6091,0.63623005,0.2,23
6092,0.8742393,0.2,47
6093,0.825224,0.2,75
6094,0.97629356,0.2,110
6095,0.9807083,0.2,112
6096,0.66543216,0.2,81
6097,0.7822721,0.2,70
6098,0.8522096,0.2,39
6099,0.31986818,0.2,89
6100,0.9882869,0.2,96
6101,0.22380824,0.2,24
6102,0.7833941,0.2,90
6103,0.50640124,0.2,137
6104,0.6908844,0.2,71
6105,0.6790357,0.2,9
6106,0.46583813,0.2,103
6107,0.99670714,0.2,149
6108,0.5257488,0.2,32
6109,0.9983961,0.2,23
6110,0.9756152,0.2,75
6112,0.96514934,0.2,83
6113,0.39187175,0.2,43
6114,0.99145716,0.2,38
6115,0.5809119,0.2,98
6116,0.9876951,0.2,92
6117,0.9725939,0.2,159
6119,0.83333164,0.2,108
6120,0.9906268,0.2,31
6121,0.47292364,0.2,27
6122,0.2872613,0.2,41
6123,0.12943119,0.2,34
6125,0.6193587,0.2,15
6126,0.9935901,0.2,38
6127,0.63579416,0.2,21
6128,0.892158,0.2,152
6129,0.15063778,0.2,59
6130,0.26033616,0.2,129
6131,0.99819547,0.2,65
6132,0.9998165,0.2,90
6133,0.9932238,0.2,86
6134,0.9490694,0.2,64
6135,0.95977277,0.2,137
6136,0.8263441,0.2,142
6137,0.99718165,0.2,33
6138,0.25565886,0.2,69
6139,0.9712691,0.2,94
6140,0.50675833,0.2,18
6142,0.8947461,0.2,85
6144,0.85432404,0.2,93
6145,0.89366174,0.2,77
6146,0.82440764,0.2,60
6147,0.8993966,0.2,15
6148,0.9178859,0.2,11
6149,0.9053278,0.2,70
6150,0.47283828,0.2,103
6151,0.66667104,0.2,94
6152,0.3849988,0.2,123
6153,0.56002474,0.2,50
6154,0.9987863,0.2,113
6155,0.94118494,0.2,98
6156,0.13205813,0.2,68
6157,0.8501031,0.2,152
6158,0.8289047,0.2,61
6159,0.9767627,0.2,113
6160,0.9832365,0.2,106
6161,0.7997067,0.2,88
6162,0.8992827,0.2,44
6163,0.37644923,0.2,33
6164,0.9954205,0.2,55
6165,0.94703406,0.2,9
6166,0.75377727,0.2,49
6167,0.6440646,0.2,27
6171,0.93138343,0.2,42
6172,0.98647356,0.2,103
6173,0.999728,0.2,117
6174,0.600657,0.2,53
6175,0.14145419,0.2,39
6176,0.99851996,0.2,47
6177,0.94533616,0.2,41
6178,0.5394986,0.2,154
6179,0.9032831,0.2,132
6180,0.9968689,0.2,116
6181,0.5749506,0.2,18
6182,0.8881473,0.2,25
6183,0.41995183,0.2,121
6184,0.8660208,0.2,59
6185,0.9633823,0.2,137
6186,0.9878874,0.2,121
6187,0.98552763,0.2,73
6188,0.727199,0.2,9
6189,0.88789463,0.2,139
6190,0.89870423,0.2,54
6191,0.413531,0.2,13
6192,0.97502667,0.2,26
6193,0.6507008,0.2,24
6194,0.5836095,0.2,48
6195,0.9693058,0.2,153
6196,0.99948126,0.2,113
6197,0.97942036,0.2,86
6198,0.99824995,0.2,45
6199,0.8945724,0.2,131
6200,0.927329,0.2,147
6201,0.42998666,0.2,45
6202,0.8961014,0.2,123
6203,0.73678994,0.2,17
6204,0.06460357,0.2,17
6205,0.9985648,0.2,81
6206,0.8022256,0.2,21
6207,0.9757082,0.2,32
6208,0.70003563,0.2,71
6209,0.8988798,0.2,75
6210,0.62979895,0.2,23
6211,0.91713357,0.2,25
6212,0.9582656,0.2,136
6214,0.5029729,0.2,119
6215,0.15164126,0.2,103
6216,0.9852786,0.2,157
6217,0.63151395,0.2,14
6218,0.44904533,0.2,69
6219,0.5897086,0.2,41
6220,0.896671,0.2,154
6221,0.31518853,0.2,73
6222,0.9298185,0.2,103
6223,0.8329853,0.2,30
6224,0.6867919,0.2,73
6225,0.14031114,0.2,85
6226,0.94070363,0.2,53
6227,0.9893468,0.2,31
6228,0.9514928,0.2,108
6229,0.9955445,0.2,110
6230,0.09380158,0.2,69
6231,0.99389315,0.2,114
6232,0.5930523,0.2,72
6233,0.09783524,0.2,3
6234,0.74810904,0.2,122
6235,0.27605712,0.2,15
6236,0.3222605,0.2,39
6237,0.9377805,0.2,59
6238,0.29168615,0.2,61
6239,0.725125,0.2,73
6240,0.72712886,0.2,69
6241,0.9894805,0.2,45
6242,0.99686337,0.2,150
6243,0.39720902,0.2,60
6244,0.65743166,0.2,159
6245,0.19408628,0.2,6
6246,0.6942248,0.2,53
6247,0.9971269,0.2,54
6248,0.971632,0.2,33
6249,0.99579865,0.2,32
6250,0.9580991,0.2,103
6251,0.713495,0.2,2
6252,0.45711592,0.2,68
6253,0.7983517,0.2,137
6254,0.65918916,0.2,151
6255,0.45733213,0.2,78
6256,0.115480885,0.2,103
6257,0.99758697,0.2,33
6258,0.71855986,0.2,118
6259,0.79410505,0.2,35
6260,0.32667542,0.2,19
6261,0.29691058,0.2,150
6262,0.986723,0.2,155
6263,0.9971499,0.2,39
6265,0.9920724,0.2,64
6266,0.9913811,0.2,59
6267,0.108928405,0.2,142
6268,0.9177381,0.2,75
6269,0.6417795,0.2,38
6270,0.83480924,0.2,54
6271,0.38748524,0.2,69
6272,0.99808455,0.2,33
6273,0.403016,0.2,28
6274,0.6095976,0.2,35
6275,0.30729485,0.2,21
6276,0.99131244,0.2,31
6277,0.91302055,0.2,59
6278,0.59447205,0.2,83
6279,0.8155763,0.2,153
6280,0.49119768,0.2,131
6281,0.45975086,0.2,151
6282,0.116462454,0.2,67
6283,0.9996941,0.2,130
6284,0.48447064,0.2,84
6285,0.27415246,0.2,155
6286,0.9834223,0.2,66
6287,0.94743913,0.2,117
6288,0.8932875,0.2,154
6289,0.95090884,0.2,22
6290,0.42911142,0.2,79
6291,0.97857964,0.2,92
6293,0.97166675,0.2,123
6294,0.9634278,0.2,153
6295,0.17847511,0.2,103
6296,0.8883292,0.2,7
6297,0.79185534,0.2,73
6298,0.99125755,0.2,85
6299,0.7836865,0.2,7
6300,0.8845238,0.2,18
6302,0.96901613,0.2,110
6303,0.8195462,0.2,24
6304,0.95902926,0.2,3
6305,0.9045707,0.2,148
6306,0.93512064,0.2,108
6308,0.19645743,0.2,96
6309,0.8715645,0.2,17
6310,0.9167133,0.2,25
6311,0.9537742,0.2,32
6312,0.9232959,0.2,150
6313,0.57115096,0.2,30
6314,0.59112746,0.2,14
6315,0.70096487,0.2,153
6316,0.9683626,0.2,149
6317,0.9958978,0.2,27
6318,0.71691024,0.2,67
6319,0.46460763,0.2,75
6320,0.54568857,0.2,22
6321,0.89624435,0.2,29
6322,0.73496467,0.2,43
6323,0.97959214,0.2,14
6324,0.9107346,0.2,102
6325,0.40121746,0.2,96
6326,0.8328195,0.2,108
6327,0.94864225,0.2,52
6328,0.8659931,0.2,135
6329,0.90177125,0.2,125
6330,0.7719324,0.2,49
6331,0.99893814,0.2,9
6332,0.19584717,0.2,153
6333,0.95973295,0.2,149
6335,0.69651175,0.2,128
6336,0.811715,0.2,128
6337,0.77809584,0.2,131
6338,0.7006147,0.2,123
6339,0.9859518,0.2,99
6340,0.9899436,0.2,75
6341,0.9055723,0.2,147
6342,0.99030745,0.2,69
6343,0.5495945,0.2,87
6344,0.67905915,0.2,20
6345,0.99899393,0.2,116
6346,0.3634805,0.2,68
6347,0.8810818,0.2,138
6348,0.25314492,0.2,2
6349,0.9191286,0.2,20
6350,0.8231508,0.2,50
6351,0.15150857,0.2,32
6352,0.84112495,0.2,3
6353,0.29329902,0.2,131
6354,0.12927592,0.2,153
6355,0.7834321,0.2,141
6356,0.36003673,0.2,92
6357,0.59558874,0.2,45
6358,0.99990404,0.2,140
6359,0.98068947,0.2,32
6360,0.917188,0.2,61
6361,0.35561448,0.2,53
6362,0.9567632,0.2,150
6363,0.9966968,0.2,64
6364,0.8939415,0.2,102
6365,0.5797432,0.2,21
6366,0.7225383,0.2,27
6367,0.9512348,0.2,136
6368,0.8904103,0.2,25
6369,0.26063722,0.2,103
6370,0.9201442,0.2,56
6373,0.87771624,0.2,118
6374,0.18758565,0.2,106
6375,0.9916888,0.2,149
6376,0.49776226,0.2,16
6377,0.99192655,0.2,127
6378,0.1038495,0.2,149
6379,0.7246606,0.2,135
6380,0.88045007,0.2,123
6381,0.8381153,0.2,45
6382,0.15629248,0.2,144
6383,0.9115586,0.2,67
6384,0.8733289,0.2,153
6385,0.60791266,0.2,153
6386,0.74393046,0.2,55
6387,0.68608516,0.2,3
6388,0.8465464,0.2,81
6389,0.44622982,0.2,21
6391,0.7444031,0.2,38
6392,0.7775079,0.2,0
6393,0.48979625,0.2,71
6394,0.6396135,0.2,146
6395,0.6361778,0.2,34
6396,0.96327144,0.2,110
6397,0.94009584,0.2,32
6398,0.85984486,0.2,23
6399,0.9138061,0.2,68
6400,0.9556191,0.2,0
6401,0.87431806,0.2,77
6402,0.90545267,0.2,105
6403,0.99556255,0.2,77
6404,0.7711921,0.2,113
6405,0.7554849,0.2,78
6406,0.84602964,0.2,155
6407,0.9594042,0.2,12
6408,0.6574057,0.2,151
6409,0.6001496,0.2,48
6410,0.95765185,0.2,98
6411,0.55783796,0.2,7
6412,0.98588055,0.2,69
6413,0.96816313,0.2,154
6414,0.8020202,0.2,144
6415,0.22670071,0.2,81
6416,0.16610195,0.2,43
6417,0.559992,0.2,73
6418,0.38024047,0.2,79
6420,0.9792356,0.2,85
6421,0.9996289,0.2,65
6422,0.89288026,0.2,118
6423,0.938903,0.2,15
6424,0.09909731,0.2,144
6425,0.698289,0.2,94
6426,0.9316101,0.2,7
6427,0.94494057,0.2,19
6430,0.59241295,0.2,153
6431,0.7073961,0.2,123
6432,0.57626504,0.2,16
6433,0.90556616,0.2,159
6434,0.57963365,0.2,137
6435,0.8865534,0.2,144
6436,0.9510085,0.2,113
6437,0.94952136,0.2,29
6438,0.9967001,0.2,64
6439,0.92133653,0.2,50
6440,0.9449208,0.2,154
6441,0.8923766,0.2,11
6442,0.7012902,0.2,109
6443,0.9872312,0.2,47
6444,0.9598869,0.2,69
6445,0.5766903,0.2,27
6446,0.8400819,0.2,117
6447,0.44438097,0.2,152
6448,0.9333392,0.2,105
6449,0.8401837,0.2,116
6450,0.9977336,0.2,41
6451,0.9972982,0.2,64
6452,0.99992883,0.2,142
6453,0.9973665,0.2,109
6454,0.95302165,0.2,56
6455,0.5020061,0.2,89
6456,0.70907193,0.2,131
6457,0.9948159,0.2,10
6458,0.9936668,0.2,139
6459,0.9996462,0.2,59
6460,0.8535754,0.2,38
6461,0.8787689,0.2,34
6462,0.98080814,0.2,87
6463,0.6942815,0.2,61
6464,0.95066726,0.2,106
6465,0.6674129,0.2,32
6466,0.26773968,0.2,146
6467,0.96439815,0.2,2
6468,0.61876506,0.2,79
6469,0.67604244,0.2,27
6470,0.81089985,0.2,142
6471,0.40926203,0.2,142
6472,0.13749266,0.2,83
6473,0.99538773,0.2,149
6474,0.9531191,0.2,105
6475,0.64651334,0.2,53
6476,0.7286987,0.2,102
6477,0.9713103,0.2,103
6478,0.97557074,0.2,54
6479,0.2363664,0.2,75
6480,0.94551724,0.2,137
6481,0.35823253,0.2,63
6482,0.3070012,0.2,39
6483,0.8773816,0.2,68
6484,0.96018815,0.2,27
6485,0.4026328,0.2,47
6486,0.26806444,0.2,27
6487,0.9120762,0.2,67
6488,0.9964439,0.2,47
6489,0.9739579,0.2,91
6490,0.7304617,0.2,36
6491,0.83238477,0.2,133
6494,0.2963754,0.2,96
6496,0.873945,0.2,92
6497,0.9975452,0.2,3
6500,0.51651937,0.2,7
6501,0.91916424,0.2,159
6502,0.9535631,0.2,140
6504,0.93592525,0.2,152
6505,0.8080129,0.2,104
6506,0.18584152,0.2,71
6507,0.9239132,0.2,92
6508,0.42923653,0.2,150
6510,0.9353365,0.2,59
6511,0.994118,0.2,117
6512,0.99087256,0.2,82
6513,0.9316179,0.2,76
6514,0.5519338,0.2,111
6515,0.5852621,0.2,117
6516,0.5014157,0.2,145
6517,0.6183454,0.2,19
6518,0.6687156,0.2,155
6519,0.45785996,0.2,102
6520,0.9565341,0.2,11
6521,0.93705595,0.2,1
6522,0.90538204,0.2,120
6523,0.2112974,0.2,63
6524,0.8716205,0.2,23
6525,0.18728611,0.2,68
6526,0.33352524,0.2,112
6527,0.50712645,0.2,60
6528,0.9783321,0.2,86
6529,0.86432165,0.2,159
6530,0.85843617,0.2,89
6531,0.9158729,0.2,144
6532,0.9980509,0.2,87
6533,0.9821437,0.2,77
6534,0.9746695,0.2,156
6535,0.99008745,0.2,33
6536,0.9903672,0.2,86
6537,0.9988727,0.2,23
6538,0.7187004,0.2,141
6539,0.97701675,0.2,77
6540,0.9966325,0.2,14
6542,0.46159646,0.2,121
6543,0.9838706,0.2,37
6544,0.8371886,0.2,39
6545,0.9800617,0.2,2
6546,0.92016107,0.2,41
6547,0.17343237,0.2,43
6548,0.866672,0.2,73
6549,0.9628651,0.2,133
6550,0.97542167,0.2,53
6551,0.70252407,0.2,114
6552,0.41696265,0.2,156
6553,0.4984806,0.2,71
6554,0.9996055,0.2,143
6555,0.9966702,0.2,123
6556,0.9982674,0.2,39
6557,0.9994216,0.2,159
6558,0.83130765,0.2,14
6559,0.94927603,0.2,98
6561,0.3360619,0.2,78
6563,0.93981624,0.2,49
6564,0.07025224,0.2,92
6565,0.47320426,0.2,158
6566,0.41707024,0.2,29
6567,0.93367535,0.2,68
6568,0.7512892,0.2,153
6569,0.99171937,0.2,77
6570,0.44905856,0.2,1
6571,0.98387766,0.2,64
6572,0.93249124,0.2,62
6573,0.47994074,0.2,139
6574,0.9707756,0.2,135
6575,0.9949174,0.2,85
6576,0.9974179,0.2,82
6578,0.23253193,0.2,60
6579,0.24412842,0.2,35
6580,0.9078472,0.2,66
6581,0.6938931,0.2,69
6582,0.47503582,0.2,58
6583,0.52650374,0.2,3
6584,0.96653414,0.2,51
6585,0.9966449,0.2,91
6586,0.2648829,0.2,35
6587,0.94332975,0.2,81
6588,0.9876439,0.2,140
6589,0.97130495,0.2,119
6590,0.8644788,0.2,25
6592,0.5355299,0.2,127
6593,0.45172006,0.2,60
6594,0.6909128,0.2,60
6595,0.3704389,0.2,102
6596,0.9937949,0.2,33
6597,0.9720571,0.2,52
6598,0.98170596,0.2,127
6599,0.6912049,0.2,26
6600,0.48019493,0.2,86
6601,0.9947929,0.2,21
6602,0.3315914,0.2,123
6604,0.22046696,0.2,10
6605,0.80058074,0.2,153
6606,0.9607553,0.2,108
6607,0.13033141,0.2,10
6608,0.60687745,0.2,153
6609,0.915383,0.2,0
6610,0.6046772,0.2,111
6611,0.9345366,0.2,29
6612,0.37250057,0.2,153
6613,0.25328714,0.2,81
6614,0.84420425,0.2,53
6615,0.66842276,0.2,109
6616,0.9002788,0.2,12
6617,0.57792526,0.2,24
6618,0.97888434,0.2,154
6619,0.9177931,0.2,112
6620,0.89938146,0.2,87
6622,0.97769403,0.2,41
6623,0.7236769,0.2,35
6624,0.8973522,0.2,83
6625,0.9722973,0.2,25
6626,0.90024936,0.2,15
6627,0.9956896,0.2,131
6628,0.99133915,0.2,87
6629,0.9884575,0.2,95
6630,0.9684268,0.2,94
6632,0.87478006,0.2,27
6633,0.14769302,0.2,104
6634,0.964214,0.2,137
6635,0.63036704,0.2,153
6636,0.7153428,0.2,152
6637,0.26331747,0.2,29
6638,0.98650646,0.2,44
6639,0.9322939,0.2,38
6640,0.802658,0.2,106
6641,0.30238882,0.2,31
6642,0.52813613,0.2,93
6643,0.7004303,0.2,21
6644,0.6793029,0.2,49
6645,0.9983399,0.2,116
6647,0.95771265,0.2,2
6648,0.60787433,0.2,17
6649,0.9762817,0.2,112
6650,0.8920956,0.2,41
6651,0.597881,0.2,150
6652,0.5130019,0.2,145
6653,0.995832,0.2,74
6654,0.28384402,0.2,75
6655,0.7615937,0.2,137
6656,0.4700739,0.2,78
6657,0.9795329,0.2,7
6658,0.3244941,0.2,39
6659,0.377176,0.2,2
6660,0.79171574,0.2,2
6661,0.68692863,0.2,4
6662,0.89987355,0.2,88
6663,0.7285691,0.2,53
6664,0.78714323,0.2,111
6665,0.78358966,0.2,36
6666,0.2844261,0.2,121
6667,0.5353179,0.2,21
6668,0.96370935,0.2,73
6670,0.9006348,0.2,137
6671,0.43176004,0.2,15
6672,0.9824437,0.2,92
6673,0.97421545,0.2,16
6674,0.8175448,0.2,116
6675,0.6291971,0.2,71
6676,0.23647052,0.2,27
6677,0.9588057,0.2,23
6678,0.43198043,0.2,89
6679,0.19829397,0.2,103
6680,0.8962371,0.2,35
6682,0.39830017,0.2,17
6683,0.41484943,0.2,88
6684,0.9092206,0.2,43
6685,0.91921157,0.2,29
6686,0.95630705,0.2,34
6687,0.8801569,0.2,103
6688,0.9798164,0.2,99
6689,0.20294146,0.2,134
6690,0.992757,0.2,59
6691,0.96710926,0.2,37
6693,0.65221846,0.2,76
6694,0.9991066,0.2,122
6696,0.9966439,0.2,113
6697,0.48117915,0.2,100
6698,0.30898592,0.2,114
6699,0.44034424,0.2,131
6700,0.998588,0.2,156
6701,0.9410447,0.2,39
6702,0.8609479,0.2,22
6705,0.18541941,0.2,45
6706,0.961576,0.2,103
6707,0.99924845,0.2,23
6708,0.7688479,0.2,24
6709,0.20321232,0.2,21
6710,0.97149616,0.2,57
6712,0.8527167,0.2,141
6713,0.22815032,0.2,103
6714,0.99859434,0.2,107
6715,0.6405937,0.2,72
6716,0.65301514,0.2,46
6717,0.23948917,0.2,19
6718,0.9960955,0.2,135
6719,0.14028251,0.2,157
6720,0.22414503,0.2,94
6721,0.9570018,0.2,1
6722,0.5388451,0.2,12
6723,0.9727949,0.2,47
6724,0.6026266,0.2,125
6725,0.4141385,0.2,37
6726,0.31388247,0.2,105
6728,0.94537956,0.2,126
6729,0.9642128,0.2,29
6730,0.992645,0.2,59
6731,0.6449748,0.2,13
6732,0.7270999,0.2,150
6733,0.9829994,0.2,98
6734,0.8395622,0.2,75
6735,0.5112402,0.2,34
6736,0.9180413,0.2,37
6737,0.95129544,0.2,95
6738,0.121409394,0.2,159
6739,0.3020164,0.2,103
6740,0.96798486,0.2,73
6741,0.8518556,0.2,122
6742,0.94024277,0.2,91
6744,0.9974718,0.2,134
6745,0.58124447,0.2,68
6746,0.7576315,0.2,68
6747,0.71542203,0.2,67
6749,0.81800663,0.2,123
6750,0.9579632,0.2,45
6752,0.91759884,0.2,150
6753,0.9884709,0.2,123
6754,0.78420866,0.2,88
6755,0.6749679,0.2,4
6757,0.99780446,0.2,140
6758,0.8001277,0.2,29
6759,0.9765158,0.2,154
6760,0.9900483,0.2,136
6761,0.89189076,0.2,71
6762,0.18425213,0.2,146
6763,0.39561412,0.2,106
6764,0.95754176,0.2,152
6765,0.96251625,0.2,73
6766,0.92471504,0.2,55
6767,0.5476753,0.2,133
6768,0.46485773,0.2,104
6769,0.9871423,0.2,117
6770,0.86858344,0.2,61
6771,0.9442431,0.2,83
6772,0.929952,0.2,110
6773,0.34699622,0.2,60
6774,0.9634311,0.2,14
6775,0.9315697,0.2,15
6776,0.72521377,0.2,133
6777,0.9502401,0.2,86
6778,0.14811793,0.2,75
6779,0.23960468,0.2,52
6780,0.51944953,0.2,64
6781,0.7010173,0.2,59
6782,0.9426419,0.2,95
6783,0.41917276,0.2,61
6784,0.99247885,0.2,149
6785,0.9367869,0.2,36
6786,0.29574007,0.2,68
6787,0.40749732,0.2,53
6788,0.96295696,0.2,111
6789,0.9974788,0.2,140
6790,0.99839383,0.2,120
6791,0.73818904,0.2,58
6792,0.82721794,0.2,29
6795,0.5859092,0.2,35
6796,0.3993425,0.2,138
6797,0.49300012,0.2,75
6798,0.9928939,0.2,62
6799,0.7957143,0.2,116
6800,0.30898878,0.2,8
6801,0.9905094,0.2,32
6802,0.9962451,0.2,4
6803,0.88095,0.2,89
6804,0.30380967,0.2,67
6805,0.19667776,0.2,123
6806,0.9972209,0.2,149
6807,0.21427055,0.2,88
6809,0.7539363,0.2,29
6810,0.65669596,0.2,139
6811,0.9058717,0.2,27
6812,0.99929035,0.2,23
6813,0.40546873,0.2,89
6814,0.19416623,0.2,39
6815,0.29072806,0.2,16
6816,0.32041848,0.2,144
6817,0.57697546,0.2,84
6818,0.21900351,0.2,69
6819,0.5822225,0.2,131
6820,0.89465046,0.2,68
6821,0.6303249,0.2,2
6822,0.87868583,0.2,93
6824,0.83555204,0.2,143
6825,0.3607901,0.2,103
6826,0.35063604,0.2,23
6827,0.8872167,0.2,95
6828,0.87318873,0.2,46
6829,0.95578164,0.2,53
6830,0.42481858,0.2,119
6831,0.5994082,0.2,150
6832,0.9937901,0.2,149
6833,0.96757597,0.2,59
6835,0.9912649,0.2,103
6836,0.9613169,0.2,125
6837,0.14382118,0.2,67
6838,0.6732936,0.2,123
6840,0.6908422,0.2,17
6841,0.9928676,0.2,115
6842,0.206615,0.2,111
6843,0.9960492,0.2,139
6844,0.56144613,0.2,17
6845,0.39173183,0.2,53
6846,0.69236666,0.2,38
6847,0.86960363,0.2,6
6848,0.9846288,0.2,111
6849,0.8958329,0.2,148
6850,0.9239416,0.2,74
6851,0.9138951,0.2,92
6852,0.5516883,0.2,153
6853,0.9694914,0.2,114
6854,0.7577624,0.2,22
6856,0.57399714,0.2,8
6857,0.99789244,0.2,122
6858,0.54094297,0.2,59
6859,0.97457945,0.2,38
6860,0.98238474,0.2,75
6861,0.71416086,0.2,7
6862,0.567852,0.2,108
6863,0.9996958,0.2,109
6865,0.6815289,0.2,71
6866,0.4830665,0.2,3
6867,0.9995995,0.2,158
6868,0.2750191,0.2,144
6869,0.47202268,0.2,27
6870,0.29812464,0.2,131
6871,0.16031401,0.2,86
6872,0.22872464,0.2,66
6873,0.78772235,0.2,88
6874,0.9981439,0.2,152
6875,0.9412327,0.2,49
6876,0.82590955,0.2,70
6877,0.6198863,0.2,86
6878,0.59113646,0.2,42
6879,0.53214437,0.2,9
6880,0.47501332,0.2,23
6881,0.9049569,0.2,38
6882,0.6374601,0.2,120
6883,0.4945399,0.2,144
6884,0.97654,0.2,11
6885,0.99707675,0.2,136
6886,0.7830525,0.2,65
6887,0.8229177,0.2,0
6889,0.9184111,0.2,153
6890,0.7057777,0.2,43
6891,0.9978532,0.2,33
6892,0.63386685,0.2,119
6893,0.18919104,0.2,50
6894,0.98791724,0.2,117
6895,0.9773471,0.2,153
6896,0.18534394,0.2,123
6897,0.599127,0.2,138
6898,0.947576,0.2,61
6901,0.8827418,0.2,57
6902,0.7021551,0.2,37
6903,0.9460653,0.2,20
6904,0.9927509,0.2,73
6906,0.8644602,0.2,108
6907,0.4929172,0.2,104
6908,0.99830365,0.2,139
6909,0.65655667,0.2,18
6910,0.5402795,0.2,70
6911,0.1793215,0.2,49
6912,0.9903576,0.2,123
6913,0.80815506,0.2,131
6914,0.9936832,0.2,93
6915,0.5449448,0.2,16
6916,0.8618525,0.2,67
6917,0.52003795,0.2,151
6918,0.9493193,0.2,136
6919,0.9897083,0.2,77
6920,0.869054,0.2,125
6921,0.40335238,0.2,149
6922,0.9985141,0.2,3
6923,0.18219756,0.2,103
6924,0.9711689,0.2,153
6927,0.96837026,0.2,73
6928,0.5612067,0.2,69
6929,0.6575816,0.2,6
6930,0.41575274,0.2,71
6931,0.98798954,0.2,116
6932,0.99370664,0.2,103
6933,0.19580406,0.2,90
6934,0.9799254,0.2,14
6935,0.9881194,0.2,114
6936,0.15886848,0.2,142
6937,0.9545628,0.2,139
6938,0.2916684,0.2,12
6939,0.4590416,0.2,11
6941,0.7868369,0.2,150
6942,0.881358,0.2,95
6943,0.17550014,0.2,40
6945,0.42733416,0.2,151
6946,0.79459435,0.2,37
6947,0.2643246,0.2,9
6948,0.9562275,0.2,36
6949,0.8693204,0.2,9
6952,0.8383525,0.2,108
6953,0.49739367,0.2,49
6954,0.5210473,0.2,50
6956,0.44756716,0.2,69
6957,0.66744417,0.2,4
6958,0.7305704,0.2,14
6959,0.9962747,0.2,45
6960,0.91990197,0.2,94
6961,0.9670123,0.2,157
6962,0.98482496,0.2,150
6963,0.9247413,0.2,8
6964,0.9835203,0.2,55
6965,0.75900733,0.2,11
6967,0.9973464,0.2,116
6968,0.9921428,0.2,120
6969,0.95266294,0.2,144
6970,0.99215347,0.2,82
6971,0.5161334,0.2,96
6972,0.9661688,0.2,154
6975,0.9932498,0.2,52
6976,0.99963117,0.2,154
6977,0.33736026,0.2,3
6978,0.35629135,0.2,103
6979,0.7841804,0.2,68
6980,0.32167953,0.2,123
6981,0.9982973,0.2,23
6982,0.99379385,0.2,91
6983,0.9475848,0.2,15
6984,0.9242978,0.2,154
6985,0.9604057,0.2,59
6986,0.35991856,0.2,32
6987,0.9738715,0.2,114
6988,0.39917487,0.2,8
6989,0.9552774,0.2,29
6990,0.5559313,0.2,97
6991,0.9532747,0.2,87
6992,0.7013736,0.2,150
6993,0.9993968,0.2,33
6994,0.83547497,0.2,100
6995,0.9922989,0.2,101
6996,0.17010169,0.2,34
6997,0.74206674,0.2,151
6998,0.7585802,0.2,15
6999,0.7048132,0.2,71
7000,0.79197156,0.2,158
7001,0.82912344,0.2,28
7002,0.93634677,0.2,65
7003,0.779576,0.2,150
7004,0.9976915,0.2,127
7005,0.94951683,0.2,77
7006,0.68711853,0.2,67
7008,0.2463398,0.2,24
7009,0.95985526,0.2,150
7010,0.9892157,0.2,26
7011,0.33678234,0.2,30
7012,0.99524,0.2,90
7013,0.9852378,0.2,157
7014,0.3301822,0.2,3
7015,0.44917712,0.2,134
7016,0.97320235,0.2,140
7017,0.3385378,0.2,116
7018,0.10726278,0.2,28
7019,0.9714407,0.2,32
7020,0.83995163,0.2,36
7021,0.5526265,0.2,50
7022,0.9227403,0.2,111
7023,0.89554244,0.2,61
7024,0.167853,0.2,9
7025,0.4268574,0.2,21
7027,0.99395096,0.2,139
7030,0.9858993,0.2,150
7031,0.9858084,0.2,38
7033,0.26235417,0.2,131
7034,0.30227548,0.2,43
7035,0.6832389,0.2,45
7036,0.9754742,0.2,34
7037,0.5103432,0.2,119
7039,0.967004,0.2,114
7040,0.96748847,0.2,21
7041,0.49054167,0.2,79
7042,0.9438734,0.2,42
7043,0.65864176,0.2,11
7044,0.90745133,0.2,56
7045,0.92832094,0.2,64
7046,0.38646194,0.2,122
7048,0.87144375,0.2,150
7050,0.49034652,0.2,119
7051,0.8657975,0.2,2
7052,0.64714515,0.2,156
7053,0.9549149,0.2,94
7054,0.2726131,0.2,29
7055,0.96585244,0.2,131
7056,0.64742357,0.2,110
7057,0.47816455,0.2,44
7059,0.6169134,0.2,33
7060,0.819758,0.2,110
7061,0.7906963,0.2,158
7062,0.7652407,0.2,23
7063,0.33127868,0.2,159
7064,0.9888594,0.2,114
7065,0.5785252,0.2,93
7066,0.9717049,0.2,3
7067,0.48450258,0.2,141
7068,0.9752573,0.2,87
7069,0.9149394,0.2,156
7070,0.98852426,0.2,87
7071,0.5896617,0.2,89
7072,0.6678851,0.2,155
7074,0.9663304,0.2,95
7075,0.9937989,0.2,34
7076,0.9406855,0.2,75
7077,0.9687635,0.2,87
7078,0.99992645,0.2,23
7079,0.99767965,0.2,23
7080,0.9761204,0.2,41
7081,0.854934,0.2,63
7082,0.86517566,0.2,114
7083,0.97196454,0.2,74
7084,0.97921616,0.2,103
7085,0.55052644,0.2,137
7086,0.9958585,0.2,84
7087,0.3473577,0.2,82
7088,0.96989757,0.2,36
7090,0.96311873,0.2,81
7091,0.7533367,0.2,2
7092,0.9963882,0.2,2
7093,0.10358609,0.2,153
7094,0.6640628,0.2,118
7095,0.547397,0.2,153
7097,0.75626063,0.2,147
7098,0.9999156,0.2,83
7099,0.7598177,0.2,137
7100,0.9847435,0.2,137
7101,0.7986378,0.2,25
7102,0.9878841,0.2,26
7103,0.99178046,0.2,119
7104,0.6050619,0.2,17
7105,0.8955842,0.2,16
7106,0.1298243,0.2,95
7107,0.9994185,0.2,139
7108,0.86384094,0.2,22
7110,0.9317128,0.2,112
7111,0.56246185,0.2,9
7112,0.88425714,0.2,98
7113,0.8833203,0.2,14
7114,0.87796867,0.2,107
7115,0.87809163,0.2,105
7117,0.99783593,0.2,31
7118,0.98641264,0.2,116
7119,0.8806101,0.2,23
7120,0.9423179,0.2,35
7121,0.19754234,0.2,50
7122,0.9751409,0.2,19
7123,0.816686,0.2,21
7124,0.37158468,0.2,103
7125,0.6990615,0.2,56
7126,0.5991164,0.2,96
7127,0.2964752,0.2,38
7128,0.81807697,0.2,19
7129,0.9895648,0.2,90
7130,0.8569971,0.2,68
7131,0.71291065,0.2,32
7132,0.7232545,0.2,68
7133,0.9681589,0.2,49
7135,0.92013806,0.2,110
7136,0.7225611,0.2,103
7137,0.9617627,0.2,38
7138,0.34697688,0.2,97
7139,0.392346,0.2,137
7140,0.19931404,0.2,4
7141,0.35682303,0.2,8
7142,0.99889046,0.2,59
7143,0.47923356,0.2,80
7144,0.29501835,0.2,115
7145,0.18631183,0.2,39
7146,0.33200786,0.2,19
7147,0.09939682,0.2,39
7148,0.18859993,0.2,127
7149,0.973665,0.2,117
7150,0.6800575,0.2,117
7151,0.8487099,0.2,32
7152,0.92747605,0.2,103
7153,0.84031117,0.2,87
7154,0.99463934,0.2,23
7155,0.82343185,0.2,102
7156,0.9916916,0.2,73
7157,0.42175207,0.2,148
7158,0.27095994,0.2,41
7159,0.938271,0.2,56
7160,0.7462831,0.2,47
7161,0.9624251,0.2,153
7162,0.8207235,0.2,98
7163,0.86244303,0.2,99
7164,0.9188338,0.2,132
7165,0.9972199,0.2,23
7166,0.5843863,0.2,70
7167,0.998874,0.2,73
7168,0.97609484,0.2,66
7169,0.648427,0.2,122
7170,0.99867284,0.2,113
7172,0.8650937,0.2,41
7173,0.7098136,0.2,27
7174,0.48357973,0.2,39
7175,0.99118817,0.2,98
7177,0.9701292,0.2,155
7179,0.4005567,0.2,61
7180,0.9984919,0.2,33
7181,0.96625674,0.2,99
7182,0.9486433,0.2,67
7184,0.91762483,0.2,92
7185,0.90407544,0.2,128
7186,0.9739908,0.2,11
7187,0.82059723,0.2,123
7188,0.9849375,0.2,110
7190,0.9466303,0.2,12
7191,0.7675364,0.2,84
7192,0.91771543,0.2,126
7194,0.25875914,0.2,53
7195,0.37625444,0.2,152
7196,0.36817768,0.2,144
7197,0.89290136,0.2,103
7198,0.75266904,0.2,87
7199,0.9000383,0.2,124
7200,0.84487665,0.2,141
7201,0.38717747,0.2,100
7202,0.13556357,0.2,150
7203,0.96300066,0.2,138
7204,0.81542206,0.2,16
7205,0.7147159,0.2,94
7206,0.74008924,0.2,66
7207,0.7925406,0.2,46
7208,0.07491406,0.2,127
7209,0.99905735,0.2,127
7210,0.99991333,0.2,117
7212,0.6365631,0.2,38
7213,0.9377491,0.2,108
7214,0.92846,0.2,142
7215,0.4908811,0.2,85
7216,0.9188974,0.2,29
7217,0.82344234,0.2,108
7218,0.97421074,0.2,12
7219,0.97228855,0.2,126
7220,0.19030222,0.2,44
7221,0.3624344,0.2,154
7222,0.53961074,0.2,75
7223,0.30175325,0.2,94
7224,0.40103608,0.2,159
7225,0.1844808,0.2,82
7227,0.87158626,0.2,71
7228,0.99356174,0.2,47
7229,0.38957804,0.2,114
7230,0.64874214,0.2,68
7231,0.16373183,0.2,28
7232,0.7049772,0.2,79
7233,0.9858752,0.2,36
7234,0.65382737,0.2,0
7235,0.9994305,0.2,113
7236,0.46046877,0.2,97
7237,0.53624153,0.2,22
7238,0.13857761,0.2,32
7239,0.98668796,0.2,33
7240,0.8843507,0.2,154
7241,0.30421698,0.2,118
7242,0.8314629,0.2,118
7243,0.99120516,0.2,23
7244,0.99619424,0.2,77
7245,0.9434192,0.2,17
7246,0.6922412,0.2,123
7247,0.105955824,0.2,144
7248,0.40944868,0.2,103
7249,0.09124267,0.2,103
7250,0.99087757,0.2,128
7251,0.9475183,0.2,19
7252,0.99509525,0.2,87
7253,0.934748,0.2,3
7254,0.9957313,0.2,98
7255,0.29919565,0.2,110
7256,0.8584054,0.2,108
7257,0.7069456,0.2,70
7259,0.996879,0.2,77
7260,0.99826247,0.2,16
7261,0.4688807,0.2,123
7262,0.8422318,0.2,120
7263,0.86902004,0.2,143
7264,0.6683885,0.2,1
7265,0.9885882,0.2,66
7266,0.2669903,0.2,87
7267,0.7185514,0.2,106
7268,0.69273293,0.2,149
7269,0.59535503,0.2,47
7270,0.44200444,0.2,94
7271,0.9976743,0.2,116
7272,0.690208,0.2,114
7273,0.624799,0.2,68
7274,0.65875244,0.2,92
7275,0.98263043,0.2,132
7276,0.9562661,0.2,32
7277,0.98351234,0.2,116
7278,0.88312143,0.2,101
7279,0.9992126,0.2,63
7280,0.97311157,0.2,152
7281,0.9610407,0.2,35
7282,0.9929074,0.2,14
7283,0.46874166,0.2,8
7284,0.47548565,0.2,60
7285,0.9559908,0.2,133
7286,0.9168598,0.2,75
7287,0.21570428,0.2,154
7288,0.7638607,0.2,31
7289,0.3321645,0.2,105
7290,0.6453341,0.2,158
7291,0.29828757,0.2,21
7292,0.5934054,0.2,69
7293,0.7431543,0.2,71
7294,0.90795124,0.2,146
7295,0.983642,0.2,152
7296,0.99140877,0.2,2
7297,0.9490008,0.2,139
7298,0.5837668,0.2,27
7299,0.7169422,0.2,151
7300,0.10774464,0.2,39
7301,0.7737606,0.2,151
7302,0.9507181,0.2,147
7303,0.3969994,0.2,153
7304,0.9904379,0.2,9
7305,0.996307,0.2,90
7306,0.65240085,0.2,95
7307,0.99811894,0.2,140
7308,0.8798884,0.2,131
7309,0.9124035,0.2,37
7310,0.9549691,0.2,35
7311,0.27724704,0.2,63
7312,0.3675312,0.2,78
7313,0.9978915,0.2,56
7314,0.50746477,0.2,24
7315,0.9100621,0.2,137
7316,0.31618756,0.2,118
7317,0.8712498,0.2,3
7318,0.96598125,0.2,121
7321,0.97905225,0.2,115
7322,0.9840624,0.2,56
7323,0.5214557,0.2,146
7324,0.98433685,0.2,9
7325,0.6917389,0.2,115
7326,0.8482941,0.2,21
7327,0.7707151,0.2,123
7329,0.980354,0.2,156
7330,0.9708171,0.2,128
7331,0.9981798,0.2,54
7332,0.9862612,0.2,11
7333,0.9799345,0.2,37
7334,0.95938706,0.2,51
7335,0.9999776,0.2,109
7336,0.6902704,0.2,153
7337,0.85922575,0.2,114
7338,0.80630696,0.2,132
7339,0.98533994,0.2,105
7340,0.9312101,0.2,144
7341,0.9952726,0.2,22
7342,0.345671,0.2,3
7343,0.56224275,0.2,22
7344,0.3196952,0.2,12
7345,0.99456006,0.2,47
7346,0.99737716,0.2,42
7347,0.80423456,0.2,69
7348,0.7942509,0.2,134
7349,0.8983455,0.2,25
7350,0.7765784,0.2,7
7351,0.9990221,0.2,12
7352,0.7416121,0.2,150
7353,0.82385784,0.2,126
7355,0.76890546,0.2,67
7356,0.44578305,0.2,1
7357,0.67615294,0.2,141
7358,0.39111537,0.2,76
7359,0.51256347,0.2,148
7360,0.9306423,0.2,25
7361,0.6572321,0.2,27
7362,0.97514457,0.2,33
7363,0.986912,0.2,2
7364,0.9442241,0.2,60
7365,0.92713326,0.2,17
7366,0.33593035,0.2,40
7368,0.97358954,0.2,99
7369,0.71099037,0.2,79
7370,0.7050557,0.2,68
7371,0.26458076,0.2,151
7372,0.32879514,0.2,79
7373,0.5340999,0.2,24
7374,0.6884938,0.2,123
7375,0.37533543,0.2,156
7376,0.8889986,0.2,114
7377,0.86341923,0.2,149
7378,0.801406,0.2,23
7380,0.99989104,0.2,113
7381,0.18568116,0.2,29
7382,0.73491454,0.2,104
7383,0.9546757,0.2,98
7384,0.9935742,0.2,23
7385,0.97939163,0.2,100
7386,0.9819357,0.2,73
7387,0.27150506,0.2,137
7388,0.38328862,0.2,67
7389,0.75021726,0.2,118
7390,0.34667206,0.2,20
7391,0.38860688,0.2,79
7392,0.9851871,0.2,82
7393,0.86024415,0.2,103
7394,0.9885886,0.2,144
7395,0.6281666,0.2,155
7396,0.993403,0.2,77
7397,0.1865785,0.2,127
7398,0.7676772,0.2,133
7399,0.5816986,0.2,103
7400,0.9310794,0.2,5
7401,0.96015036,0.2,130
7402,0.86910605,0.2,11
7404,0.3138656,0.2,18
7405,0.40544003,0.2,24
7406,0.99941385,0.2,113
7407,0.98600787,0.2,98
7408,0.9856792,0.2,125
7409,0.80025727,0.2,7
7410,0.34915,0.2,153
7412,0.9965418,0.2,54
7413,0.99423754,0.2,75
7414,0.8906924,0.2,63
7415,0.36302435,0.2,106
7416,0.95848006,0.2,74
7417,0.76685375,0.2,75
7418,0.943048,0.2,119
7419,0.79583794,0.2,103
7420,0.99625576,0.2,136
7421,0.56917256,0.2,4
7422,0.77659696,0.2,118
7423,0.3481516,0.2,118
7424,0.17544492,0.2,20
7425,0.8986334,0.2,41
7426,0.93515575,0.2,139
7427,0.36303166,0.2,96
7428,0.8560882,0.2,34
7429,0.14014648,0.2,44
7430,0.78302675,0.2,1
7431,0.8764611,0.2,137
7432,0.42997158,0.2,105
7433,0.89411163,0.2,42
7434,0.875648,0.2,48
7436,0.30204895,0.2,23
7437,0.9030786,0.2,144
7438,0.39681527,0.2,2
7439,0.6946381,0.2,154
7440,0.28830376,0.2,88
7441,0.97869724,0.2,80
7442,0.42514887,0.2,102
7443,0.99958926,0.2,117
7444,0.7881655,0.2,121
7445,0.99514115,0.2,47
7446,0.9997222,0.2,156
7447,0.9685716,0.2,74
7448,0.98981744,0.2,38
7449,0.20455366,0.2,107
7450,0.97969913,0.2,76
7451,0.9961414,0.2,74
7452,0.93893164,0.2,104
7453,0.9832955,0.2,36
7454,0.9826706,0.2,53
7455,0.3993774,0.2,153
7456,0.8673129,0.2,8
7457,0.9672762,0.2,131
7459,0.48629645,0.2,47
7460,0.9849675,0.2,71
7461,0.42624357,0.2,21
7462,0.9679689,0.2,14
7463,0.9989023,0.2,41
7464,0.98568624,0.2,137
7465,0.46092144,0.2,105
7466,0.50682646,0.2,147
7468,0.36786938,0.2,141
7469,0.8222546,0.2,153
7470,0.9939791,0.2,116
7471,0.9196104,0.2,27
7472,0.12524922,0.2,19
7473,0.9960891,0.2,109
7474,0.9824671,0.2,47
7475,0.98620725,0.2,86
7476,0.9789331,0.2,54
7477,0.8221453,0.2,0
7478,0.98812056,0.2,144
7479,0.977444,0.2,35
7480,0.9692839,0.2,77
7481,0.64384246,0.2,53
7482,0.69524074,0.2,3
7483,0.63581693,0.2,108
7484,0.651497,0.2,3
7485,0.9888602,0.2,98
7486,0.98893064,0.2,103
7487,0.8490636,0.2,154
7488,0.98610467,0.2,32
7489,0.8646878,0.2,82
7490,0.56109667,0.2,87
7491,0.8956984,0.2,31
7492,0.42799932,0.2,21
7493,0.2932812,0.2,8
7494,0.99699736,0.2,34
7495,0.44166788,0.2,27
7496,0.92842454,0.2,115
7497,0.98069555,0.2,23
7498,0.88512045,0.2,29
7499,0.9878115,0.2,38
7500,0.13353242,0.2,24
7501,0.9990626,0.2,92
7502,0.25379625,0.2,75
7503,0.93479675,0.2,56
7504,0.9166884,0.2,103
7506,0.2637954,0.2,26
7507,0.97625524,0.2,136
7508,0.9968131,0.2,59
7509,0.30529532,0.2,83
7510,0.35019642,0.2,76
7511,0.3804328,0.2,150
7512,0.453323,0.2,126
7513,0.8750528,0.2,49
7514,0.96106094,0.2,123
7515,0.92237777,0.2,61
7517,0.9996582,0.2,113
7518,0.20752521,0.2,94
7519,0.91287804,0.2,11
7520,0.90498817,0.2,122
7521,0.9889731,0.2,137
7522,0.9803725,0.2,82
7523,0.5010643,0.2,97
7524,0.9226591,0.2,70
7525,0.7618778,0.2,32
7527,0.86734545,0.2,110
7528,0.97543496,0.2,137
7529,0.80672646,0.2,77
7530,0.98447984,0.2,139
7532,0.78104484,0.2,112
7533,0.20248748,0.2,133
7534,0.9978003,0.2,155
7535,0.82968175,0.2,141
7536,0.39718294,0.2,107
7537,0.9652398,0.2,61
7538,0.8233315,0.2,116
7539,0.4910939,0.2,151
7540,0.5094307,0.2,62
7541,0.97805744,0.2,87
7542,0.36783555,0.2,5
7543,0.14628038,0.2,68
7545,0.95266986,0.2,57
7546,0.25767267,0.2,20
7547,0.738689,0.2,73
7548,0.9965958,0.2,31
7549,0.95263255,0.2,11
7550,0.99647,0.2,56
7551,0.9562606,0.2,92
7552,0.93113464,0.2,25
7553,0.4036031,0.2,83
7554,0.39535618,0.2,82
7555,0.8695948,0.2,53
7556,0.6228357,0.2,61
7557,0.9955747,0.2,111
7558,0.3217632,0.2,131
7559,0.9789715,0.2,47
7560,0.6037593,0.2,74
7561,0.8549904,0.2,53
7562,0.29505157,0.2,96
7563,0.14551356,0.2,35
7564,0.3713951,0.2,156
7565,0.9989944,0.2,86
7566,0.8862054,0.2,127
7567,0.8002604,0.2,80
7568,0.2914551,0.2,153
7569,0.159025,0.2,3
7570,0.9998468,0.2,95
7572,0.98429424,0.2,47
7573,0.6065385,0.2,71
7574,0.99020875,0.2,39
7575,0.6314858,0.2,29
7576,0.23418425,0.2,79
7577,0.9669803,0.2,95
7578,0.9612191,0.2,53
7579,0.8042077,0.2,114
7580,0.15710716,0.2,123
7581,0.0994187,0.2,65
7582,0.99441046,0.2,77
7583,0.3032569,0.2,72
7584,0.18902707,0.2,22
7585,0.93821454,0.2,66
7587,0.9982753,0.2,59
7588,0.1404001,0.2,48
7589,0.93126035,0.2,158
7590,0.4448849,0.2,39
7591,0.15619732,0.2,50
7592,0.35364512,0.2,64
7593,0.098428555,0.2,143
7594,0.7607236,0.2,103
7595,0.43929732,0.2,67
7596,0.26825672,0.2,145
7597,0.6283681,0.2,153
7598,0.8636528,0.2,8
7599,0.60884,0.2,16
7600,0.36684552,0.2,16
7601,0.41951776,0.2,17
7602,0.35515943,0.2,58
7603,0.8281244,0.2,68
7604,0.99811554,0.2,129
7605,0.6096257,0.2,144
7606,0.9935335,0.2,126
7607,0.95961314,0.2,81
7608,0.6452145,0.2,118
7609,0.36173838,0.2,103
7610,0.3459235,0.2,8
7612,0.9956254,0.2,23
7613,0.47323397,0.2,146
7614,0.23843347,0.2,158
7615,0.32875076,0.2,155
7616,0.93798476,0.2,124
7617,0.97716856,0.2,47
7618,0.82890046,0.2,14
7619,0.91565704,0.2,128
7620,0.4679164,0.2,17
7621,0.9405109,0.2,31
7622,0.9454847,0.2,61
7623,0.23188129,0.2,119
7624,0.7554323,0.2,41
7625,0.26928875,0.2,81
7626,0.78078246,0.2,7
7627,0.43274197,0.2,75
7628,0.9160444,0.2,136
7629,0.2529089,0.2,75
7630,0.6747368,0.2,41
7631,0.3743526,0.2,0
7632,0.9759129,0.2,155
7633,0.1659531,0.2,131
7634,0.9275832,0.2,153
7635,0.9395694,0.2,70
7636,0.23998965,0.2,46
7637,0.93603176,0.2,152
7638,0.99378103,0.2,59
7639,0.88445085,0.2,80
7640,0.72031885,0.2,36
7641,0.66912764,0.2,25
7642,0.858229,0.2,32
7643,0.9891495,0.2,32
7645,0.45780298,0.2,118
7646,0.18525161,0.2,67
7648,0.7287695,0.2,12
7649,0.91477364,0.2,33
7650,0.98520917,0.2,94
7651,0.9950197,0.2,123
7652,0.9939516,0.2,95
7653,0.891542,0.2,126
7655,0.96035206,0.2,81
7656,0.77735627,0.2,101
7657,0.3062722,0.2,92
7658,0.73335034,0.2,44
7659,0.99843854,0.2,42
7660,0.76749563,0.2,32
7661,0.42322776,0.2,38
7662,0.96801066,0.2,53
7663,0.88065296,0.2,2
7664,0.8896761,0.2,9
7665,0.49823278,0.2,61
7666,0.99507797,0.2,154
7667,0.92037904,0.2,66
7668,0.86901027,0.2,156
7669,0.9998771,0.2,56
7670,0.9948211,0.2,64
7671,0.8784611,0.2,76
7672,0.4054076,0.2,17
7673,0.97487324,0.2,148
7674,0.21061976,0.2,107
7676,0.9097343,0.2,63
7677,0.99779886,0.2,33
7678,0.7760805,0.2,29
7679,0.19390798,0.2,43
7680,0.9947337,0.2,82
7681,0.20306002,0.2,76
7682,0.9905427,0.2,88
7683,0.7890895,0.2,89
7684,0.8143314,0.2,133
7685,0.94694746,0.2,75
7686,0.7114704,0.2,35
7687,0.498169,0.2,150
7688,0.944169,0.2,147
7689,0.9636405,0.2,45
7690,0.9943779,0.2,1
7691,0.968222,0.2,127
7692,0.9646023,0.2,152
7694,0.6873965,0.2,19
7695,0.9957741,0.2,154
7696,0.85856944,0.2,41
7697,0.9646297,0.2,110
7698,0.90104616,0.2,9
7699,0.99728644,0.2,152
7700,0.9747883,0.2,125
7701,0.39071885,0.2,57
7702,0.99144757,0.2,117
7705,0.4254183,0.2,3
7707,0.94810283,0.2,131
7709,0.9760559,0.2,144
7710,0.44682816,0.2,121
7711,0.88725984,0.2,130
7712,0.99749964,0.2,64
7713,0.9187713,0.2,157
7714,0.93315643,0.2,129
7715,0.885403,0.2,31
7716,0.9648183,0.2,2
7717,0.605141,0.2,118
7718,0.9835365,0.2,77
7719,0.94628197,0.2,68
7720,0.990325,0.2,99
7721,0.9933028,0.2,81
7722,0.41209868,0.2,89
7723,0.3354299,0.2,72
7724,0.83274174,0.2,149
7725,0.98603743,0.2,45
7726,0.9980001,0.2,105
7727,0.75256085,0.2,14
7728,0.44618726,0.2,27
7730,0.9985044,0.2,132
7731,0.71622545,0.2,22
7733,0.35982946,0.2,8
7734,0.9884205,0.2,41
7735,0.9988159,0.2,13
7736,0.97447544,0.2,103
7737,0.6588543,0.2,23
7738,0.4956457,0.2,3
7739,0.91093546,0.2,18
7740,0.4460656,0.2,133
7741,0.762534,0.2,99
7742,0.39225504,0.2,151
7743,0.9179512,0.2,131
7744,0.3951014,0.2,138
7745,0.5351477,0.2,110
7746,0.4315585,0.2,35
7747,0.64022875,0.2,115
7748,0.99701935,0.2,42
7749,0.9956833,0.2,156
7750,0.550503,0.2,14
7751,0.1296062,0.2,134
7752,0.9725045,0.2,149
7753,0.9627735,0.2,63
7754,0.7200396,0.2,123
7756,0.9979475,0.2,1
7757,0.63047105,0.2,114
7758,0.40403655,0.2,89
7759,0.99048716,0.2,87
7760,0.29334068,0.2,154
7761,0.7906365,0.2,27
7762,0.7613004,0.2,40
7763,0.8126507,0.2,71
7764,0.9896348,0.2,32
7765,0.99979395,0.2,156
7766,0.83638775,0.2,118
7767,0.9928402,0.2,28
7768,0.99837804,0.2,33
7769,0.9415928,0.2,85
7770,0.70280206,0.2,115
7771,0.542177,0.2,2
7772,0.95924014,0.2,144
7773,0.9780822,0.2,37
7774,0.4636668,0.2,123
7775,0.9489614,0.2,64
7776,0.5739975,0.2,71
7777,0.20160383,0.2,99
7778,0.11331767,0.2,75
7779,0.65974617,0.2,3
7780,0.94755715,0.2,103
7781,0.97141224,0.2,78
7782,0.9988642,0.2,59
7783,0.14080727,0.2,17
7784,0.8009503,0.2,116
7785,0.7888192,0.2,21
7786,0.96347094,0.2,0
7787,0.9997961,0.2,55
7788,0.6055568,0.2,24
7789,0.8327191,0.2,149
7790,0.23151551,0.2,21
7791,0.40363812,0.2,103
7792,0.99847287,0.2,54
7793,0.34403476,0.2,89
7794,0.34833118,0.2,34
7795,0.44964835,0.2,83
7796,0.2841326,0.2,155
7797,0.32154694,0.2,34
7798,0.97773975,0.2,46
7799,0.6280567,0.2,138
7800,0.96949255,0.2,25
7801,0.7974343,0.2,129
7802,0.13582006,0.2,126
7803,0.3823529,0.2,2
7804,0.531149,0.2,66
7805,0.9370311,0.2,152
7806,0.8651354,0.2,80
7807,0.4748165,0.2,21
7808,0.8030007,0.2,75
7809,0.7245718,0.2,54
7810,0.22151867,0.2,27
7811,0.8254967,0.2,118
7812,0.37622476,0.2,79
7813,0.7059287,0.2,77
7814,0.91742545,0.2,52
7815,0.20967184,0.2,103
7816,0.5268862,0.2,11
7817,0.46849644,0.2,153
7818,0.67973286,0.2,18
7819,0.99126095,0.2,9
7820,0.9106474,0.2,131
7821,0.972934,0.2,64
7822,0.91301566,0.2,141
7823,0.70198053,0.2,99
7824,0.6083693,0.2,17
7825,0.73043555,0.2,111
7826,0.7855968,0.2,127
7829,0.9770253,0.2,32
7830,0.62466407,0.2,2
7831,0.998533,0.2,91
7832,0.8230534,0.2,69
7833,0.4479082,0.2,105
7834,0.9961343,0.2,100
7835,0.23604155,0.2,102
7836,0.6805475,0.2,77
7837,0.991869,0.2,5
7838,0.75586426,0.2,78
7839,0.3959464,0.2,34
7840,0.39417967,0.2,53
7841,0.239719,0.2,3
7842,0.39540303,0.2,95
7843,0.99006784,0.2,86
7844,0.3670964,0.2,131
7846,0.4099053,0.2,96
7847,0.48745435,0.2,102
7848,0.44384363,0.2,44
7849,0.33616507,0.2,123
7850,0.99462515,0.2,125
7851,0.7051994,0.2,154
7852,0.911804,0.2,154
7853,0.9994,0.2,82
7854,0.9377846,0.2,16
7855,0.9341711,0.2,126
7856,0.9812515,0.2,67
7857,0.3075129,0.2,60
7858,0.2796573,0.2,86
7859,0.48808554,0.2,35
7860,0.9678305,0.2,122
7861,0.5645183,0.2,45
7862,0.2260975,0.2,92
7864,0.9879991,0.2,144
7865,0.9344943,0.2,23
7866,0.9320787,0.2,94
7867,0.9478574,0.2,32
7868,0.8378669,0.2,7
7869,0.7202137,0.2,32
7870,0.4742772,0.2,79
7871,0.96124387,0.2,53
7872,0.960103,0.2,70
7874,0.76194364,0.2,40
7875,0.95165646,0.2,92
7876,0.997827,0.2,8
7878,0.8912848,0.2,54
7879,0.41790926,0.2,158
7880,0.8990051,0.2,73
7881,0.6933221,0.2,75
7882,0.7086847,0.2,38
7883,0.96608555,0.2,7
7884,0.51686865,0.2,22
7885,0.44630605,0.2,150
7886,0.9455123,0.2,14
7887,0.86895233,0.2,26
7888,0.99977106,0.2,59
7889,0.64557207,0.2,157
7890,0.9880454,0.2,11
7891,0.5713417,0.2,96
7892,0.9842599,0.2,111
7893,0.47105744,0.2,92
7894,0.42914325,0.2,59
7895,0.9643265,0.2,110
7896,0.97344184,0.2,126
7897,0.7165971,0.2,52
7898,0.47096294,0.2,127
7899,0.97818655,0.2,103
7900,0.39104715,0.2,153
7901,0.97030133,0.2,53
7903,0.5881134,0.2,109
7904,0.29025787,0.2,115
7905,0.68237346,0.2,75
7906,0.9970958,0.2,16
7907,0.7456832,0.2,61
7908,0.7771779,0.2,129
7909,0.39136505,0.2,93
7910,0.22414798,0.2,93
7911,0.995729,0.2,59
7912,0.98280865,0.2,2
7913,0.8421075,0.2,78
7914,0.29207233,0.2,103
7915,0.99111193,0.2,8
7916,0.45518687,0.2,68
7917,0.37593898,0.2,67
7918,0.99856585,0.2,139
7919,0.18157409,0.2,54
7920,0.9953655,0.2,110
7921,0.47196928,0.2,68
7922,0.8322413,0.2,147
7923,0.44996622,0.2,0
7924,0.99915206,0.2,27
7925,0.26390317,0.2,2
7926,0.49822095,0.2,53
7927,0.25148103,0.2,29
7928,0.9179785,0.2,75
7930,0.8986612,0.2,62
7931,0.9304471,0.2,26
7932,0.93634385,0.2,16
7933,0.99728453,0.2,113
7934,0.9414993,0.2,9
7935,0.89660895,0.2,131
7936,0.3859501,0.2,44
7938,0.70471674,0.2,28
7939,0.15157044,0.2,34
7940,0.7245327,0.2,153
7941,0.63518417,0.2,93
7942,0.38817796,0.2,158
7944,0.5553665,0.2,3
7945,0.9641814,0.2,23
7946,0.92005634,0.2,20
7947,0.6844797,0.2,94
7948,0.8330046,0.2,113
7950,0.9853317,0.2,12
7951,0.32088137,0.2,70
7952,0.9479285,0.2,38
7953,0.9549554,0.2,137
7954,0.9332572,0.2,127
7955,0.4018275,0.2,15
7956,0.639854,0.2,110
7957,0.4256243,0.2,40
7958,0.2813363,0.2,72
7959,0.49049115,0.2,60
7960,0.82237613,0.2,103
7961,0.30518404,0.2,131
7962,0.97765565,0.2,31
7964,0.16082095,0.2,96
7965,0.20118909,0.2,128
7966,0.9080861,0.2,75
7967,0.84652644,0.2,126
7968,0.93545246,0.2,124
7969,0.33956844,0.2,150
7970,0.9734221,0.2,132
7971,0.9945529,0.2,9
7972,0.9204471,0.2,21
7973,0.98655915,0.2,47
7975,0.3528431,0.2,122
7976,0.9940076,0.2,72
7978,0.9106234,0.2,64
7979,0.9380514,0.2,53
7980,0.9965113,0.2,149
7981,0.90977275,0.2,138
7983,0.947442,0.2,98
7985,0.41289747,0.2,94
7986,0.48947135,0.2,74
7987,0.4539347,0.2,96
7988,0.99505556,0.2,109
7989,0.9895936,0.2,112
7990,0.77057874,0.2,159
7991,0.9910204,0.2,73
7992,0.9830752,0.2,153
7993,0.9570522,0.2,11
7994,0.9970145,0.2,38
7995,0.434532,0.2,38
7996,0.89900696,0.2,43
7998,0.9441432,0.2,53
7999,0.7191899,0.2,25
8000,0.38581547,0.2,30
8001,0.9854091,0.2,148
8002,0.9912198,0.2,52
8003,0.9657227,0.2,149
8005,0.9875187,0.2,132
8006,0.11468688,0.2,88
8007,0.9979436,0.2,36
8008,0.5008436,0.2,64
8009,0.9500517,0.2,43
8010,0.7628085,0.2,137
8011,0.9740704,0.2,106
8012,0.9981968,0.2,54
8013,0.20330791,0.2,127
8014,0.9117907,0.2,148
8015,0.94573575,0.2,114
8017,0.98735285,0.2,144
8019,0.29481065,0.2,78
8020,0.9565,0.2,75
8021,0.6205736,0.2,90
8022,0.99561226,0.2,111
8023,0.99470264,0.2,117
8024,0.2825349,0.2,81
8025,0.515895,0.2,16
8026,0.96355194,0.2,13
8027,0.9903324,0.2,53
8028,0.98575276,0.2,113
8029,0.9452712,0.2,23
8030,0.610752,0.2,140
8031,0.9746201,0.2,23
8032,0.9276443,0.2,92
8033,0.94415003,0.2,154
8034,0.82018983,0.2,36
8035,0.88834107,0.2,11
8036,0.9718384,0.2,23
8037,0.9970855,0.2,113
8038,0.9488776,0.2,154
8039,0.49612513,0.2,28
8040,0.38997528,0.2,19
8041,0.99591064,0.2,129
8042,0.83539116,0.2,153
8043,0.58081245,0.2,114
8044,0.97201115,0.2,14
8046,0.65477645,0.2,81
8047,0.79221565,0.2,60
8048,0.90478194,0.2,53
8049,0.9639871,0.2,73
8050,0.22014397,0.2,107
8051,0.22575289,0.2,71
8052,0.9328842,0.2,21
8053,0.8989499,0.2,11
8055,0.96303934,0.2,110
8056,0.98127043,0.2,99
8057,0.1867321,0.2,36
8058,0.9989931,0.2,82
8060,0.975627,0.2,127
8061,0.59239036,0.2,152
8062,0.99817395,0.2,33
8063,0.96802795,0.2,58
8064,0.9495693,0.2,146
8065,0.980247,0.2,25
8066,0.9719937,0.2,125
8067,0.43395272,0.2,150
8068,0.17869605,0.2,72
8069,0.61856586,0.2,3
8070,0.9702969,0.2,53
8071,0.7222141,0.2,131
8072,0.31690484,0.2,114
8073,0.7365771,0.2,77
8074,0.66012424,0.2,50
8075,0.8513327,0.2,61
8076,0.36676985,0.2,150
8077,0.9998684,0.2,109
8078,0.3954122,0.2,50
8079,0.984937,0.2,135
8080,0.961586,0.2,32
8081,0.97558516,0.2,102
8082,0.49334595,0.2,131
8083,0.9851516,0.2,129
8084,0.4129845,0.2,8
8085,0.43110502,0.2,93
8086,0.97481877,0.2,2
8087,0.34895197,0.2,94
8088,0.9670177,0.2,126
8089,0.2560901,0.2,148
8090,0.13224532,0.2,27
8091,0.9981048,0.2,130
8092,0.9992853,0.2,73
8093,0.98991114,0.2,149
8094,0.68075484,0.2,98
8095,0.99646735,0.2,10
8099,0.40041736,0.2,58
8100,0.991034,0.2,136
8101,0.9731121,0.2,103
8102,0.9441562,0.2,108
8103,0.90696734,0.2,101
8104,0.5823907,0.2,68
8105,0.51927274,0.2,42
8106,0.5982588,0.2,32
8107,0.95578355,0.2,94
8108,0.27652135,0.2,56
8109,0.79471344,0.2,61
8110,0.3908808,0.2,32
8111,0.99891675,0.2,86
8112,0.8995015,0.2,42
8113,0.80405974,0.2,89
8114,0.95448524,0.2,127
8115,0.9933206,0.2,23
8116,0.93748486,0.2,42
8117,0.18744443,0.2,67
8118,0.94887197,0.2,85
8119,0.9976618,0.2,8
8120,0.33028558,0.2,27
8121,0.52227503,0.2,149
8122,0.9778725,0.2,11
8123,0.93110156,0.2,153
8124,0.13416296,0.2,86
8125,0.78807676,0.2,27
8126,0.454307,0.2,105
8127,0.87055594,0.2,16
8129,0.9822025,0.2,47
8131,0.9718223,0.2,32
8132,0.9733053,0.2,30
8133,0.9098209,0.2,14
8135,0.9451821,0.2,37
8136,0.86303884,0.2,30
8137,0.26252395,0.2,75
8138,0.92749184,0.2,124
8139,0.48524967,0.2,20
8140,0.09690741,0.2,19
8141,0.9994868,0.2,64
8143,0.98945016,0.2,121
8144,0.97361666,0.2,8
8145,0.9862729,0.2,152
8146,0.2629398,0.2,83
8147,0.24039675,0.2,74
8148,0.9764115,0.2,98
8149,0.9169051,0.2,49
8150,0.8784767,0.2,112
8151,0.17000587,0.2,94
8152,0.22953427,0.2,51
8153,0.3154632,0.2,34
8154,0.86962575,0.2,69
8155,0.5228764,0.2,60
8156,0.6049185,0.2,141
8157,0.9981147,0.2,28
8158,0.1570661,0.2,49
8159,0.14417219,0.2,34
8160,0.9279715,0.2,95
8161,0.99987864,0.2,55
8162,0.93960494,0.2,63
8163,0.5091583,0.2,60
8164,0.9835451,0.2,81
8165,0.9152158,0.2,111
8167,0.95185655,0.2,75
8168,0.3494399,0.2,150
8169,0.99443555,0.2,33
8170,0.30827442,0.2,128
8171,0.4946241,0.2,114
8172,0.18178083,0.2,79
8173,0.9402709,0.2,50
8175,0.99496776,0.2,105
8176,0.9929778,0.2,126
8177,0.3780842,0.2,23
8178,0.97587717,0.2,98
8179,0.8377324,0.2,54
8180,0.558068,0.2,123
8181,0.67830074,0.2,95
8182,0.77608013,0.2,42
8183,0.93781435,0.2,42
8184,0.951684,0.2,74
8185,0.9283039,0.2,25
8186,0.21573016,0.2,83
8187,0.98791224,0.2,98
8188,0.9884847,0.2,153
8189,0.9976216,0.2,75
8191,0.9479951,0.2,144
8192,0.9883741,0.2,141
8193,0.9484263,0.2,36
8195,0.7172076,0.2,111
8196,0.7467873,0.2,78
8197,0.6036877,0.2,120
8198,0.88202435,0.2,53
8199,0.46546704,0.2,5
8200,0.9980198,0.2,105
8201,0.87905246,0.2,61
8202,0.9917311,0.2,144
8203,0.3403129,0.2,106
8204,0.55987483,0.2,7
8205,0.70593035,0.2,118
8206,0.9987349,0.2,93
8207,0.9698452,0.2,4
8208,0.7894349,0.2,95
8209,0.48008594,0.2,86
8210,0.5371072,0.2,47
8213,0.14547744,0.2,3
8214,0.9685181,0.2,15
8215,0.94251955,0.2,53
8216,0.8800491,0.2,133
8217,0.9955373,0.2,86
8218,0.95354545,0.2,152
8219,0.63664204,0.2,150
8220,0.99993885,0.2,66
8222,0.8054516,0.2,141
8223,0.19037096,0.2,123
8224,0.07872807,0.2,144
8225,0.5733826,0.2,101
8226,0.9950228,0.2,123
8227,0.882228,0.2,38
8228,0.6082713,0.2,70
8229,0.9574341,0.2,31
8230,0.67495507,0.2,150
8231,0.8133213,0.2,150
8233,0.24666145,0.2,47
8234,0.6889126,0.2,78
8235,0.9331031,0.2,43
8236,0.99926835,0.2,101
8237,0.97501105,0.2,47
8238,0.5312556,0.2,76
8239,0.71273893,0.2,18
8240,0.6119807,0.2,39
8241,0.20005006,0.2,34
8242,0.72687876,0.2,97
8243,0.65314686,0.2,115
8244,0.90266234,0.2,114
8245,0.9327795,0.2,114
8246,0.8967122,0.2,102
8247,0.88809663,0.2,158
8248,0.9679433,0.2,82
8249,0.22976361,0.2,94
8250,0.88597697,0.2,69
8251,0.8754691,0.2,103
8252,0.99292505,0.2,125
8253,0.9902442,0.2,129
8254,0.42151976,0.2,102
8255,0.9832213,0.2,152
8256,0.8841141,0.2,158
8257,0.9859321,0.2,82
8258,0.29498848,0.2,114
8259,0.9866823,0.2,154
8260,0.26401854,0.2,34
8261,0.6653668,0.2,15
8262,0.18325101,0.2,66
8263,0.5765893,0.2,144
8264,0.96139526,0.2,156
8265,0.9739646,0.2,0
8266,0.9954999,0.2,62
8267,0.8607227,0.2,41
8268,0.6580848,0.2,89
8269,0.9894772,0.2,111
8270,0.6138776,0.2,159
8272,0.7092069,0.2,158
8273,0.9703307,0.2,30
8274,0.91586506,0.2,33
8275,0.9724619,0.2,150
8276,0.20774297,0.2,127
8277,0.14374934,0.2,27
8278,0.68335956,0.2,130
8279,0.9404872,0.2,17
8280,0.9930831,0.2,90
8281,0.9953434,0.2,87
8282,0.7997126,0.2,36
8283,0.99395365,0.2,109
8284,0.811605,0.2,74
8285,0.38579112,0.2,111
8286,0.78271097,0.2,23
8287,0.8653724,0.2,7
8288,0.24978602,0.2,148
8289,0.9483432,0.2,131
8290,0.44196385,0.2,92
8291,0.8628549,0.2,15
8292,0.52734464,0.2,70
8293,0.29271236,0.2,50
8294,0.9915087,0.2,139
8295,0.97710264,0.2,116
8296,0.7512501,0.2,40
8297,0.7475417,0.2,83
8298,0.8645593,0.2,135
8299,0.9964573,0.2,134
8300,0.94767,0.2,47
8301,0.33223212,0.2,152
8302,0.6128923,0.2,110
8303,0.55564094,0.2,126
8304,0.87234324,0.2,153
8305,0.602533,0.2,94
8306,0.24302183,0.2,109
8307,0.96821827,0.2,117
8308,0.5557049,0.2,3
8309,0.09848926,0.2,76
8310,0.8982183,0.2,153
8311,0.942106,0.2,52
8312,0.9999442,0.2,51
8313,0.98754555,0.2,125
8314,0.9736076,0.2,136
8315,0.793507,0.2,120
8317,0.9897166,0.2,23
8318,0.98482496,0.2,150
8319,0.9671098,0.2,93
8320,0.93996346,0.2,87
8321,0.9530763,0.2,30
8322,0.73216456,0.2,67
8323,0.19741829,0.2,52
8324,0.9130866,0.2,92
8325,0.13055664,0.2,123
8326,0.9661113,0.2,45
8327,0.91098225,0.2,75
8328,0.9982925,0.2,54
8329,0.8183519,0.2,14
8330,0.98904943,0.2,41
8331,0.48051557,0.2,69
8332,0.44633132,0.2,89
8333,0.99689937,0.2,103
8334,0.8925599,0.2,91
8335,0.9933697,0.2,37
8336,0.9941222,0.2,47
8337,0.99027807,0.2,32
8338,0.5086667,0.2,15
8339,0.9994023,0.2,35
8340,0.99278,0.2,55
8341,0.9810234,0.2,47
8342,0.17397483,0.2,70
8343,0.5837212,0.2,67
8344,0.30595452,0.2,50
8345,0.93070644,0.2,49
8346,0.90873426,0.2,24
8347,0.18413277,0.2,20
8349,0.29141277,0.2,75
8350,0.8485324,0.2,135
8351,0.7363421,0.2,35
8352,0.8882023,0.2,93
8353,0.91916704,0.2,115
8354,0.902992,0.2,11
8355,0.91665936,0.2,93
8356,0.39136997,0.2,34
8357,0.8657915,0.2,36
8358,0.8795501,0.2,150
8359,0.3378269,0.2,38
8360,0.92785746,0.2,108
8361,0.9735334,0.2,32
8362,0.98239744,0.2,120
8363,0.7537866,0.2,64
8364,0.99980134,0.2,66
8365,0.16982566,0.2,34
8366,0.9646369,0.2,90
8367,0.8312946,0.2,46
8368,0.19987492,0.2,18
8369,0.18882646,0.2,16
8370,0.5596275,0.2,8
8371,0.9164038,0.2,93
8372,0.45552397,0.2,8
8373,0.8878136,0.2,19
8374,0.96871364,0.2,143
8375,0.31429267,0.2,66
8376,0.86847836,0.2,150
8377,0.7115632,0.2,49
8378,0.60787094,0.2,29
8379,0.67172056,0.2,134
8380,0.75489277,0.2,143
8381,0.4897156,0.2,121
8382,0.45074233,0.2,151
8383,0.25128877,0.2,34
8385,0.7712039,0.2,56
8386,0.45207837,0.2,69
8387,0.99563605,0.2,9
8388,0.555866,0.2,126
8389,0.38679633,0.2,120
8390,0.9749175,0.2,86
8391,0.6642565,0.2,108
8392,0.7813794,0.2,36
8393,0.9889492,0.2,81
8394,0.5234412,0.2,159
8395,0.40043756,0.2,131
8396,0.25678623,0.2,103
8397,0.6853893,0.2,21
8398,0.9199196,0.2,24
8399,0.9823929,0.2,77
8400,0.9993789,0.2,113
8401,0.97953266,0.2,57
8402,0.9989127,0.2,154
8403,0.9978802,0.2,131
8404,0.27982837,0.2,15
8405,0.33333677,0.2,69
8407,0.7298374,0.2,67
8409,0.79453534,0.2,61
8410,0.7680596,0.2,108
8411,0.9833846,0.2,32
8412,0.5255136,0.2,41
8413,0.92334515,0.2,117
8414,0.9000461,0.2,89
8415,0.9573596,0.2,29
8416,0.8565502,0.2,156
8417,0.99010485,0.2,111
8418,0.95989865,0.2,92
8419,0.84235847,0.2,36
8420,0.968309,0.2,86
8421,0.9917291,0.2,103
8422,0.9880233,0.2,41
8423,0.82897234,0.2,45
8424,0.17299809,0.2,50
8425,0.44043666,0.2,3
8427,0.9990484,0.2,6
8428,0.8042726,0.2,126
8429,0.89681315,0.2,81
8430,0.7442239,0.2,43
8431,0.44056255,0.2,110
8432,0.8659103,0.2,53
8433,0.9930896,0.2,48
8434,0.95890176,0.2,61
8435,0.6383301,0.2,63
8436,0.46607387,0.2,61
8438,0.9475086,0.2,68
8439,0.96586156,0.2,156
8440,0.8185064,0.2,93
8442,0.9961622,0.2,91
8443,0.9993801,0.2,129
8444,0.84658647,0.2,73
8445,0.25094986,0.2,34
8446,0.5843948,0.2,142
8447,0.33707032,0.2,94
8448,0.94729054,0.2,136
8449,0.8527223,0.2,136
8450,0.8609177,0.2,25
8451,0.2215096,0.2,136
8453,0.55265266,0.2,37
8454,0.6217944,0.2,60
8455,0.87962157,0.2,15
8456,0.7713582,0.2,94
8457,0.9890226,0.2,149
8458,0.44879976,0.2,47
8459,0.98774326,0.2,23
8460,0.96686256,0.2,110
8461,0.7850227,0.2,85
8462,0.6491073,0.2,41
8463,0.6789729,0.2,135
8464,0.8262877,0.2,14
8465,0.24576637,0.2,150
8466,0.20919856,0.2,37
8467,0.6625909,0.2,96
8468,0.99978167,0.2,95
8469,0.47049072,0.2,78
8470,0.99736565,0.2,132
8471,0.8051421,0.2,11
8472,0.13543384,0.2,52
8474,0.8652305,0.2,68
8475,0.253579,0.2,65
8476,0.19942257,0.2,153
8477,0.45148385,0.2,71
8478,0.88736194,0.2,149
8479,0.40340254,0.2,15
8480,0.59113705,0.2,78
8481,0.9934442,0.2,98
8482,0.15932482,0.2,159
8483,0.996225,0.2,125
8484,0.9813545,0.2,110
8485,0.9887093,0.2,94
8486,0.9724922,0.2,150
8488,0.97988933,0.2,116
8489,0.62622285,0.2,68
8490,0.49302498,0.2,116
8491,0.98903847,0.2,148
8492,0.98287636,0.2,116
8493,0.9861703,0.2,110
8494,0.9988016,0.2,86
8495,0.99033713,0.2,77
8496,0.36946163,0.2,63
8497,0.3372386,0.2,0
8498,0.830727,0.2,54
8499,0.31347626,0.2,105
8500,0.91712767,0.2,38
8501,0.9680056,0.2,36
8502,0.9795975,0.2,72
8503,0.85141534,0.2,137
8504,0.9996954,0.2,140
8505,0.83215207,0.2,54
8506,0.9320043,0.2,52
8507,0.8999509,0.2,86
8508,0.98643076,0.2,31
8509,0.5270401,0.2,35
8510,0.95736104,0.2,133
8511,0.9271511,0.2,25
8512,0.62476164,0.2,150
8514,0.27157426,0.2,128
8515,0.9464249,0.2,14
8516,0.929241,0.2,21
8517,0.97642356,0.2,75
8518,0.23111828,0.2,43
8519,0.1539545,0.2,123
8520,0.9971878,0.2,47
8521,0.99640745,0.2,64
8522,0.22930236,0.2,70
8524,0.8069667,0.2,3
8525,0.9565138,0.2,120
8526,0.4057835,0.2,34
8527,0.96549946,0.2,141
8528,0.9966214,0.2,31
8530,0.92168975,0.2,135
8531,0.9690186,0.2,92
8532,0.6739026,0.2,110
8533,0.46746713,0.2,118
8534,0.8611222,0.2,124
8535,0.49084753,0.2,137
8536,0.60812175,0.2,44
8537,0.99403363,0.2,140
8538,0.16086207,0.2,134
8539,0.9677269,0.2,158
8540,0.9549677,0.2,14
8541,0.21742158,0.2,24
8542,0.85626525,0.2,7
8543,0.8469399,0.2,103
8545,0.3729851,0.2,70
8546,0.7487865,0.2,150
8547,0.9874973,0.2,23
8548,0.9959413,0.2,95
8549,0.96392936,0.2,130
8550,0.74008924,0.2,87
8551,0.91802424,0.2,103
8552,0.52504236,0.2,62
8555,0.956261,0.2,115
8556,0.98898345,0.2,74
8559,0.40853676,0.2,96
8560,0.45210806,0.2,83
8561,0.24528478,0.2,16
8562,0.93667537,0.2,10
8563,0.69451654,0.2,79
8564,0.9062504,0.2,87
8565,0.48093507,0.2,40
8566,0.6192308,0.2,111
8567,0.60429186,0.2,154
8568,0.6144046,0.2,98
8569,0.99971896,0.2,130
8570,0.2470096,0.2,54
8572,0.21468751,0.2,105
8573,0.96366084,0.2,46
8574,0.6300569,0.2,88
8575,0.39365003,0.2,8
8576,0.7153253,0.2,21
8577,0.7411537,0.2,70
8578,0.8739561,0.2,21
8579,0.28445414,0.2,159
8580,0.82719016,0.2,88
8581,0.999225,0.2,55
8582,0.9886469,0.2,116
8583,0.9982157,0.2,134
8584,0.7158879,0.2,131
8586,0.90942895,0.2,119
8587,0.60237384,0.2,68
8588,0.5181993,0.2,61
8589,0.8437231,0.2,125
8590,0.6837851,0.2,153
8591,0.9644567,0.2,7
8592,0.8971722,0.2,53
8593,0.9982323,0.2,125
8594,0.9923495,0.2,23
8595,0.5864521,0.2,81
8596,0.61593837,0.2,34
8597,0.9949956,0.2,47
8598,0.38550502,0.2,142
8600,0.80665755,0.2,159
8601,0.95952415,0.2,37
8602,0.8758938,0.2,35
8604,0.9772372,0.2,47
8605,0.99694866,0.2,139
8606,0.4981018,0.2,15
8607,0.9850263,0.2,68
8608,0.43145365,0.2,141
8609,0.9895471,0.2,55
8610,0.990157,0.2,54
8611,0.95768136,0.2,145
8612,0.9402654,0.2,123
8613,0.71846384,0.2,111
8614,0.98224854,0.2,52
8616,0.10913205,0.2,152
8617,0.8857732,0.2,61
8618,0.7992606,0.2,31
8619,0.9813856,0.2,122
8620,0.5587048,0.2,142
8621,0.35603857,0.2,119
8622,0.9921441,0.2,117
8623,0.9667632,0.2,137
8624,0.9977139,0.2,1
8625,0.3512517,0.2,76
8626,0.5902263,0.2,156
8627,0.986227,0.2,127
8628,0.98532885,0.2,149
8629,0.86060935,0.2,29
8630,0.6768558,0.2,111
8631,0.9924055,0.2,2
8632,0.87382865,0.2,139
8633,0.98888344,0.2,153
8634,0.13365588,0.2,71
8635,0.7878125,0.2,123
8636,0.95739466,0.2,89
8637,0.9993291,0.2,113
8638,0.78338575,0.2,13
8639,0.11789552,0.2,134
8640,0.6546955,0.2,8
8641,0.9879562,0.2,98
8642,0.6994269,0.2,92
8643,0.07722935,0.2,137
8644,0.999818,0.2,35
8645,0.62010914,0.2,108
8646,0.47138822,0.2,73
8647,0.9307019,0.2,139
8648,0.5362893,0.2,78
8649,0.21717674,0.2,8
8650,0.57785213,0.2,154
8651,0.9958156,0.2,57
8652,0.98697984,0.2,53
8653,0.9110247,0.2,68
8654,0.9962289,0.2,149
8656,0.6702471,0.2,143
8657,0.91384727,0.2,108
8659,0.71660477,0.2,30
8660,0.99048156,0.2,104
8661,0.9713495,0.2,111
8663,0.9955253,0.2,106
8664,0.99511236,0.2,136
8665,0.9856113,0.2,145
8666,0.85864264,0.2,19
8667,0.66496545,0.2,21
8668,0.68844616,0.2,38
8669,0.98901665,0.2,157
8670,0.14461951,0.2,24
8671,0.9851563,0.2,23
8672,0.8342546,0.2,89
8673,0.20910974,0.2,92
8674,0.97615504,0.2,68
8675,0.71355754,0.2,79
8676,0.9666881,0.2,45
8677,0.90291613,0.2,137
8678,0.5480894,0.2,106
8679,0.5909587,0.2,14
8680,0.7754425,0.2,6
8681,0.9986696,0.2,145
8683,0.96443117,0.2,144
8684,0.5409211,0.2,54
8685,0.7406351,0.2,149
8686,0.99695694,0.2,117
8687,0.6667868,0.2,151
8688,0.8897642,0.2,26
8689,0.21322794,0.2,115
8690,0.89026636,0.2,71
8691,0.72087026,0.2,103
8693,0.8322065,0.2,29
8694,0.48726952,0.2,134
8695,0.9948009,0.2,77
8696,0.069386356,0.2,156
8697,0.9963343,0.2,149
8698,0.8722403,0.2,128
8699,0.98977494,0.2,2
8700,0.15725814,0.2,103
8701,0.993594,0.2,131
8702,0.9271642,0.2,33
8703,0.63052946,0.2,60
8704,0.41403523,0.2,83
8705,0.96818215,0.2,74
8706,0.88738376,0.2,61
8708,0.99716455,0.2,86
8710,0.9772511,0.2,124
8712,0.46147212,0.2,61
8713,0.99733526,0.2,90
8714,0.46580118,0.2,144
8717,0.97637856,0.2,11
8718,0.62334055,0.2,43
8719,0.91304815,0.2,140
8720,0.6668657,0.2,151
8721,0.96280575,0.2,56
8722,0.69146055,0.2,86
8723,0.9400904,0.2,36
8724,0.829162,0.2,32
8725,0.64398754,0.2,46
8726,0.91665965,0.2,35
8728,0.99602133,0.2,69
8729,0.9917653,0.2,87
8731,0.5840864,0.2,111
8733,0.4067198,0.2,92
8734,0.14654464,0.2,105
8735,0.75114757,0.2,117
8736,0.73780876,0.2,17
8737,0.9842502,0.2,107
8738,0.9560236,0.2,44
8739,0.72271234,0.2,62
8741,0.9263977,0.2,23
8742,0.9872077,0.2,131
8744,0.9710183,0.2,124
8745,0.8165443,0.2,154
8746,0.9793236,0.2,53
8747,0.84859455,0.2,73
8748,0.98936087,0.2,137
8749,0.869163,0.2,39
8750,0.9921246,0.2,140
8751,0.8420526,0.2,99
8753,0.56033957,0.2,96
8755,0.8578532,0.2,14
8756,0.732214,0.2,37
8757,0.98511326,0.2,136
8758,0.060024366,0.2,65
8759,0.9942767,0.2,100
8760,0.94357336,0.2,75
8761,0.9962781,0.2,37
8762,0.98055214,0.2,69
8763,0.98375964,0.2,87
8764,0.9967416,0.2,98
8765,0.3886929,0.2,70
8766,0.987588,0.2,130
8767,0.9962548,0.2,23
8768,0.49189845,0.2,88
8770,0.9761889,0.2,45
8771,0.92386323,0.2,153
8772,0.99779034,0.2,111
8773,0.68668395,0.2,96
8774,0.92803854,0.2,47
8775,0.9722457,0.2,154
8776,0.91455084,0.2,44
8777,0.7448422,0.2,68
8778,0.8718434,0.2,131
8779,0.27437115,0.2,13
8780,0.70309436,0.2,29
8781,0.93150306,0.2,89
8782,0.39771894,0.2,49
8783,0.99529296,0.2,32
8784,0.97862935,0.2,12
8785,0.8615564,0.2,22
8786,0.8463931,0.2,46
8787,0.24803185,0.2,68
8788,0.8051229,0.2,79
8789,0.96372527,0.2,116
8790,0.422107,0.2,45
8791,0.69418395,0.2,79
8793,0.94614536,0.2,75
8794,0.31167486,0.2,135
8795,0.65782243,0.2,61
8796,0.9912977,0.2,91
8797,0.99192715,0.2,76
8798,0.62738943,0.2,112
8799,0.92941314,0.2,6
8800,0.9911863,0.2,139
8801,0.9855186,0.2,115
8802,0.9923993,0.2,136
8803,0.62330025,0.2,159
8804,0.9849027,0.2,155
8805,0.9927341,0.2,119
8806,0.9904255,0.2,96
8807,0.19150625,0.2,123
8808,0.4836632,0.2,144
8809,0.9089138,0.2,59
8810,0.5053901,0.2,104
8811,0.7648624,0.2,69
8812,0.79026914,0.2,41
8813,0.8781606,0.2,61
8814,0.7421059,0.2,31
8815,0.56946236,0.2,0
8816,0.96170175,0.2,45
8817,0.15744789,0.2,43
8818,0.99214935,0.2,52
8819,0.314403,0.2,103
8820,0.6703519,0.2,46
8821,0.9887765,0.2,40
8822,0.94661677,0.2,106
8823,0.5273321,0.2,93
8824,0.9814198,0.2,116
8825,0.81561816,0.2,114
8826,0.9770483,0.2,72
8827,0.99761224,0.2,2
8828,0.71976185,0.2,138
8829,0.94020796,0.2,111
8830,0.13337485,0.2,34
8831,0.9961003,0.2,62
8832,0.9930299,0.2,93
8833,0.35433635,0.2,17
8834,0.4688609,0.2,154
8835,0.99160856,0.2,133
8836,0.10507167,0.2,115
8837,0.9991478,0.2,154
8839,0.7061256,0.2,68
8840,0.7169979,0.2,35
8841,0.97950214,0.2,123
8842,0.8428262,0.2,156
8843,0.97481495,0.2,67
8844,0.74404216,0.2,154
8845,0.99988496,0.2,158
8846,0.3780015,0.2,156
8847,0.92597055,0.2,144
8848,0.30144244,0.2,34
8849,0.3280986,0.2,22
8850,0.9313269,0.2,86
8851,0.987025,0.2,80
8852,0.15328199,0.2,47
8853,0.39433593,0.2,69
8855,0.45653358,0.2,72
8856,0.8963651,0.2,34
8858,0.9886712,0.2,58
8859,0.98863274,0.2,152
8860,0.9280573,0.2,60
8861,0.39703515,0.2,4
8862,0.9988336,0.2,23
8863,0.9981025,0.2,125
8864,0.2733778,0.2,76
8865,0.7264424,0.2,136
8867,0.9980233,0.2,3
8868,0.94901067,0.2,108
8869,0.9675854,0.2,149
8871,0.27795184,0.2,153
8872,0.90823936,0.2,146
8873,0.8939655,0.2,37
8874,0.9953739,0.2,35
8875,0.96760076,0.2,116
8876,0.25614986,0.2,16
8878,0.96265185,0.2,58
8879,0.29523754,0.2,22
8880,0.86477757,0.2,68
8881,0.86020744,0.2,119
8882,0.9544645,0.2,98
8883,0.1970201,0.2,107
8884,0.9617299,0.2,124
8885,0.3094096,0.2,144
8887,0.91136825,0.2,138
8888,0.8653292,0.2,61
8889,0.99110705,0.2,36
8890,0.96014357,0.2,120
8891,0.45583075,0.2,100
8892,0.9745806,0.2,92
8893,0.9679108,0.2,110
8896,0.8634475,0.2,57
8897,0.63200307,0.2,73
8899,0.8762994,0.2,122
8900,0.63299173,0.2,93
8901,0.654597,0.2,143
8902,0.9994179,0.2,142
8903,0.98707485,0.2,23
8904,0.398551,0.2,72
8905,0.8173149,0.2,8
8906,0.92172307,0.2,13
8907,0.93398577,0.2,95
8908,0.98269063,0.2,154
8909,0.27840534,0.2,153
8910,0.9711439,0.2,73
8911,0.55510193,0.2,134
8912,0.66301847,0.2,84
8913,0.9566556,0.2,102
8915,0.77061874,0.2,3
8916,0.09836656,0.2,73
8917,0.9848897,0.2,50
8918,0.9894672,0.2,47
8919,0.9700262,0.2,9
8921,0.98967534,0.2,14
8922,0.609834,0.2,106
8923,0.48302966,0.2,4
8924,0.79567164,0.2,112
8925,0.8123035,0.2,146
8926,0.26200393,0.2,159
8927,0.99685967,0.2,8
8928,0.15683219,0.2,144
8929,0.72906667,0.2,93
8930,0.9940017,0.2,14
8931,0.27462843,0.2,52
8932,0.4987531,0.2,94
8933,0.7872485,0.2,150
8934,0.7300031,0.2,155
8935,0.17524159,0.2,98
8936,0.9673528,0.2,38
8937,0.29133424,0.2,34
8938,0.9645336,0.2,130
8941,0.90970343,0.2,35
8942,0.9168082,0.2,138
8943,0.8225275,0.2,95
8944,0.99618536,0.2,75
8945,0.95293397,0.2,150
8946,0.71341604,0.2,155
8947,0.28344244,0.2,149
8948,0.4484962,0.2,39
8949,0.17629209,0.2,43
8950,0.175041,0.2,55
8951,0.9750396,0.2,15
8952,0.6019286,0.2,128
8954,0.7253891,0.2,35
8955,0.54326683,0.2,138
8956,0.8535061,0.2,98
8957,0.90597516,0.2,37
8958,0.65289557,0.2,66
8959,0.38315764,0.2,96
8961,0.73045546,0.2,2
8962,0.31663457,0.2,24
8963,0.70323944,0.2,139
8964,0.9940268,0.2,75
8965,0.18051541,0.2,53
8966,0.9973864,0.2,9
8967,0.9616108,0.2,39
8968,0.5510412,0.2,107
8969,0.320985,0.2,107
8970,0.9617786,0.2,47
8971,0.9966276,0.2,113
8972,0.98132366,0.2,101
8973,0.9206957,0.2,140
8974,0.9966966,0.2,23
8975,0.97787595,0.2,41
8976,0.9628065,0.2,34
8977,0.9339471,0.2,142
8978,0.67572683,0.2,117
8979,0.9947496,0.2,149
8980,0.8885283,0.2,114
8981,0.2009671,0.2,34
8982,0.986678,0.2,36
8984,0.3230904,0.2,43
8985,0.9599348,0.2,36
8986,0.9280864,0.2,150
8987,0.39327878,0.2,5
8989,0.17130102,0.2,107
8990,0.89181954,0.2,108
8991,0.8352682,0.2,29
8992,0.27474558,0.2,117
8993,0.29893833,0.2,8
8994,0.7694967,0.2,29
8995,0.9644413,0.2,152
8996,0.66572016,0.2,86
8997,0.99610054,0.2,117
8998,0.19862187,0.2,16
8999,0.3458709,0.2,41
9000,0.99989235,0.2,95
9001,0.93211603,0.2,75
9002,0.44759113,0.2,114
9003,0.19904138,0.2,38
9004,0.99710697,0.2,28
9005,0.9788219,0.2,51
9006,0.9865009,0.2,33
9007,0.49485436,0.2,151
9008,0.18469365,0.2,92
9009,0.99970883,0.2,86
9010,0.8345467,0.2,68
9012,0.99604106,0.2,114
9013,0.9667554,0.2,128
9014,0.8127124,0.2,89
9015,0.99359953,0.2,87
9016,0.890282,0.2,86
9017,0.99610233,0.2,102
9018,0.37646383,0.2,114
9019,0.9859972,0.2,14
9020,0.21133403,0.2,28
9021,0.7022581,0.2,25
9022,0.9295734,0.2,123
9024,0.99519545,0.2,3
9025,0.9616969,0.2,82
9026,0.47385597,0.2,86
9027,0.91427803,0.2,17
9028,0.76564276,0.2,53
9029,0.82368004,0.2,12
9030,0.43755764,0.2,63
9031,0.8813422,0.2,90
9032,0.9733599,0.2,19
9033,0.99660337,0.2,16
9034,0.75273633,0.2,53
9035,0.26393506,0.2,103
9036,0.95171905,0.2,101
9037,0.25428382,0.2,93
9038,0.97819257,0.2,23
9039,0.98819846,0.2,70
9040,0.73752785,0.2,53
9041,0.8092204,0.2,25
9042,0.9997042,0.2,113
9043,0.98207045,0.2,82
9044,0.3393319,0.2,24
9045,0.9857019,0.2,25
9046,0.99109757,0.2,82
9047,0.1562469,0.2,53
9048,0.7893775,0.2,132
9049,0.9925045,0.2,42
9050,0.58566666,0.2,154
9051,0.62707406,0.2,145
9052,0.99461055,0.2,19
9053,0.38644984,0.2,47
9054,0.87995857,0.2,29
9055,0.99252254,0.2,15
9056,0.99677426,0.2,154
9057,0.8115909,0.2,130
9058,0.60342133,0.2,103
9059,0.16198552,0.2,29
9060,0.9985507,0.2,42
9061,0.9312136,0.2,87
9062,0.9855634,0.2,157
9063,0.93363816,0.2,35
9064,0.40036476,0.2,73
9065,0.42590103,0.2,53
9066,0.9919145,0.2,108
9069,0.52704376,0.2,150
9070,0.3755772,0.2,53
9071,0.37557513,0.2,16
9072,0.9139532,0.2,13
9073,0.95540196,0.2,26
9074,0.6121762,0.2,150
9076,0.45409766,0.2,61
9077,0.98579156,0.2,27
9078,0.9850293,0.2,58
9079,0.95221907,0.2,60
9080,0.9461765,0.2,49
9081,0.118229926,0.2,96
9082,0.7214294,0.2,129
9083,0.21484004,0.2,105
9084,0.9948872,0.2,31
9085,0.99761045,0.2,147
9086,0.98635614,0.2,103
9087,0.5490397,0.2,93
9088,0.9761814,0.2,105
9089,0.95584965,0.2,47
9090,0.9965994,0.2,155
9091,0.9830494,0.2,86
9092,0.9864515,0.2,149
9093,0.94328386,0.2,17
9094,0.37774724,0.2,96
9095,0.8957733,0.2,92
9096,0.8083763,0.2,137
9097,0.93645996,0.2,33
9099,0.38928008,0.2,103
9100,0.65983856,0.2,150
9101,0.9981305,0.2,59
9102,0.9868988,0.2,98
9103,0.97963506,0.2,23
9104,0.9878957,0.2,150
9106,0.95843273,0.2,117
9107,0.9329804,0.2,75
9108,0.76176834,0.2,53
9109,0.16566825,0.2,105
9110,0.3142513,0.2,144
9111,0.9423452,0.2,101
9112,0.8260644,0.2,159
9113,0.96256524,0.2,3
9114,0.9844549,0.2,152
9115,0.4500532,0.2,143
9116,0.9997733,0.2,23
9117,0.3208178,0.2,103
9118,0.41158655,0.2,56
9119,0.5637394,0.2,25
9120,0.9949319,0.2,56
9121,0.9843739,0.2,27
9122,0.18242034,0.2,153
9123,0.9484845,0.2,135
9124,0.9971885,0.2,139
9125,0.70088303,0.2,87
9126,0.99902165,0.2,116
9127,0.8505116,0.2,114
9130,0.295816,0.2,157
9131,0.95962477,0.2,64
9132,0.9920025,0.2,135
9133,0.63683456,0.2,143
9134,0.6724158,0.2,64
9135,0.8498859,0.2,46
9138,0.9490033,0.2,77
9139,0.909724,0.2,73
9140,0.86484987,0.2,92
9142,0.9946951,0.2,1
9143,0.16361183,0.2,35
9144,0.16576046,0.2,85
9145,0.4439188,0.2,83
9146,0.9990219,0.2,127
9148,0.7192968,0.2,46
9149,0.9993931,0.2,95
9150,0.81517524,0.2,141
9151,0.997092,0.2,127
9152,0.4822863,0.2,153
9153,0.57376707,0.2,25
9154,0.5527405,0.2,60
9155,0.8850082,0.2,69
9156,0.47469443,0.2,126
9157,0.43880376,0.2,86
9158,0.9934295,0.2,136
9159,0.11577246,0.2,87
9160,0.5027995,0.2,155
9161,0.5755213,0.2,159
9162,0.8903933,0.2,110
9163,0.94467103,0.2,150
9164,0.92853963,0.2,25
9165,0.5437817,0.2,159
9166,0.3730822,0.2,20
9167,0.34389478,0.2,100
9168,0.60647106,0.2,16
9169,0.932342,0.2,71
9170,0.9955005,0.2,20
9171,0.86493415,0.2,42
9172,0.99055743,0.2,47
9173,0.48791406,0.2,118
9174,0.92551136,0.2,151
9175,0.5005463,0.2,68
9176,0.61908096,0.2,135
9178,0.95703983,0.2,88
9179,0.65792346,0.2,5
9180,0.58660084,0.2,78
9181,0.48986202,0.2,118
9182,0.9993482,0.2,139
9183,0.9779939,0.2,52
9184,0.71153927,0.2,50
9185,0.69936,0.2,1
9186,0.9998903,0.2,66
9187,0.32968825,0.2,67
9188,0.9985323,0.2,45
9189,0.91740686,0.2,76
9190,0.9386561,0.2,21
9192,0.51820844,0.2,5
9193,0.9939926,0.2,105
9194,0.4470237,0.2,96
9195,0.9536133,0.2,114
9196,0.103960186,0.2,159
9197,0.88373464,0.2,36
9198,0.23776236,0.2,104
9199,0.15205891,0.2,4
9200,0.87906724,0.2,39
9201,0.9803303,0.2,153
9203,0.9974758,0.2,113
9204,0.6602843,0.2,154
9205,0.8922373,0.2,157
9206,0.96150345,0.2,77
9208,0.93428546,0.2,137
9209,0.7969034,0.2,144
9210,0.486799,0.2,114
9211,0.7227192,0.2,144
9213,0.49159053,0.2,118
9214,0.9618632,0.2,126
9215,0.4971526,0.2,131
9216,0.9992867,0.2,86
9217,0.9345275,0.2,87
9218,0.8107902,0.2,23
9219,0.3967196,0.2,119
9220,0.99649197,0.2,113
9221,0.97425044,0.2,76
9222,0.5499655,0.2,126
9223,0.4735493,0.2,60
9224,0.9031031,0.2,156
9226,0.7778689,0.2,29
9227,0.276269,0.2,153
9228,0.24087656,0.2,24
9229,0.99722123,0.2,23
9230,0.8880703,0.2,88
9231,0.9820255,0.2,112
9232,0.93886334,0.2,141
9233,0.78558546,0.2,154
9234,0.9988412,0.2,23
9235,0.4713415,0.2,118
9236,0.99770576,0.2,103
9238,0.77709603,0.2,69
9239,0.62619126,0.2,17
9240,0.98281693,0.2,21
9241,0.99800867,0.2,23
9242,0.9941758,0.2,9
9243,0.99830425,0.2,131
9244,0.1709489,0.2,73
9245,0.25275996,0.2,11
9246,0.9656704,0.2,3
9247,0.99089664,0.2,10
9248,0.99098796,0.2,120
9249,0.9951062,0.2,116
9250,0.93722606,0.2,35
9251,0.8730736,0.2,55
9253,0.5661946,0.2,96
9254,0.9790811,0.2,69
9255,0.69399,0.2,103
9256,0.5271076,0.2,118
9257,0.44223273,0.2,94
9258,0.51544803,0.2,149
9259,0.98135114,0.2,69
9260,0.7579273,0.2,96
9261,0.91315776,0.2,73
9262,0.94113696,0.2,80
9263,0.2886567,0.2,68
9264,0.9180566,0.2,40
9265,0.42629194,0.2,143
9266,0.9970336,0.2,101
9267,0.5137662,0.2,112
9268,0.5385837,0.2,104
9270,0.92517513,0.2,11
9271,0.9953602,0.2,76
9272,0.9013673,0.2,14
9273,0.5953582,0.2,10
9274,0.6176631,0.2,17
9275,0.5195153,0.2,17
9277,0.9976029,0.2,59
9278,0.2202096,0.2,131
9279,0.7838604,0.2,89
9280,0.509102,0.2,23
9281,0.91031814,0.2,25
9282,0.6023756,0.2,83
9283,0.9374748,0.2,54
9285,0.9891656,0.2,125
9286,0.30985287,0.2,87
9287,0.9559113,0.2,23
9288,0.46061358,0.2,100
9289,0.97673166,0.2,131
9290,0.6226506,0.2,118
9291,0.98434424,0.2,135
9292,0.9930524,0.2,8
9293,0.96795815,0.2,40
9294,0.66089725,0.2,74
9295,0.25183687,0.2,8
9296,0.52272916,0.2,77
9297,0.1806148,0.2,133
9298,0.970457,0.2,154
9299,0.99851435,0.2,117
9300,0.3008558,0.2,131
9301,0.9646667,0.2,110
9302,0.32773745,0.2,133
9303,0.9364254,0.2,68
9304,0.9824155,0.2,9
9306,0.21702483,0.2,159
9307,0.8713267,0.2,125
9308,0.9494588,0.2,53
9309,0.5644451,0.2,100
9310,0.9880827,0.2,37
9311,0.9567594,0.2,94
9312,0.49263415,0.2,141
9313,0.30977893,0.2,78
9314,0.9648649,0.2,68
9315,0.44823018,0.2,79
9316,0.6780961,0.2,75
9317,0.89150107,0.2,105
9318,0.80548596,0.2,139
9319,0.9771224,0.2,74
9320,0.9800529,0.2,139
9321,0.94112176,0.2,137
9322,0.98024327,0.2,154
9323,0.11887398,0.2,144
9324,0.98512876,0.2,13
9325,0.97661066,0.2,87
9326,0.7174076,0.2,152
9327,0.9857788,0.2,125
9328,0.3925086,0.2,110
9329,0.9670457,0.2,69
9330,0.5754301,0.2,110
9331,0.8131285,0.2,37
9332,0.99874085,0.2,116
9333,0.43127823,0.2,47
9334,0.18277913,0.2,119
9335,0.9952232,0.2,130
9336,0.86550164,0.2,129
9337,0.87726563,0.2,102
9338,0.9892413,0.2,77
9339,0.2703446,0.2,85
9340,0.9811095,0.2,125
9341,0.5610939,0.2,34
9342,0.43072605,0.2,61
9343,0.24698292,0.2,126
9344,0.98443615,0.2,14
9345,0.42242268,0.2,134
9346,0.98933244,0.2,25
9347,0.27794692,0.2,118
9348,0.99897194,0.2,123
9349,0.983373,0.2,103
9350,0.23408854,0.2,62
9351,0.3991058,0.2,53
9352,0.72287345,0.2,40
9353,0.32404038,0.2,21
9354,0.96611774,0.2,152
9355,0.7096373,0.2,29
9356,0.48974848,0.2,66
9357,0.8229621,0.2,69
9358,0.34396267,0.2,105
9359,0.5472286,0.2,144
9360,0.6674752,0.2,114
9361,0.80015194,0.2,73
9362,0.94202465,0.2,59
9363,0.99777395,0.2,77
9364,0.30837616,0.2,86
9365,0.5442822,0.2,71
9366,0.84062123,0.2,61
9368,0.3923088,0.2,53
9369,0.3778892,0.2,15
9370,0.4059453,0.2,39
9371,0.881082,0.2,116
9372,0.3251878,0.2,92
9373,0.9987956,0.2,109
9374,0.52974296,0.2,61
9375,0.88547814,0.2,15
9376,0.63723934,0.2,133
9377,0.44161627,0.2,105
9378,0.99418974,0.2,149
9379,0.8539011,0.2,98
9380,0.9941644,0.2,129
9381,0.99466175,0.2,137
9382,0.70928574,0.2,39
9383,0.99029434,0.2,103
9384,0.6768438,0.2,142
9386,0.7606876,0.2,0
9387,0.36964387,0.2,59
9388,0.39415616,0.2,24
9389,0.9686543,0.2,94
9390,0.724821,0.2,105
9391,0.97968537,0.2,153
9393,0.93135166,0.2,38
9394,0.9388243,0.2,23
9395,0.96245396,0.2,7
9396,0.47339746,0.2,24
9397,0.99119055,0.2,6
9398,0.9217949,0.2,62
9399,0.99825066,0.2,98
9400,0.47076502,0.2,144
9401,0.992477,0.2,91
9402,0.48400778,0.2,53
9403,0.9981998,0.2,108
9404,0.90533656,0.2,15
9405,0.97666216,0.2,155
9406,0.97871953,0.2,114
9407,0.9121891,0.2,69
9408,0.68072724,0.2,159
9409,0.5741178,0.2,79
9410,0.54442936,0.2,146
9411,0.9166573,0.2,70
9413,0.8153646,0.2,21
9414,0.9944218,0.2,144
9415,0.37631372,0.2,84
9416,0.90774417,0.2,105
9417,0.870152,0.2,47
9418,0.21011107,0.2,119
9419,0.98090005,0.2,137
9420,0.9932355,0.2,91
9422,0.91165996,0.2,68
9423,0.9836241,0.2,16
9424,0.49405283,0.2,93
9425,0.11015967,0.2,35
9426,0.8329354,0.2,11
9427,0.9621348,0.2,84
9428,0.13778028,0.2,34
9429,0.9921685,0.2,125
9430,0.34674194,0.2,93
9431,0.6402538,0.2,46
9432,0.9160943,0.2,152
9433,0.960297,0.2,132
9434,0.53642565,0.2,21
9436,0.19208425,0.2,156
9437,0.9243896,0.2,49
9438,0.9985567,0.2,74
9439,0.5028395,0.2,37
9440,0.960682,0.2,14
9441,0.9121837,0.2,87
9442,0.9646832,0.2,96
9443,0.889847,0.2,136
9444,0.713297,0.2,65
9446,0.6786294,0.2,114
9447,0.90365666,0.2,115
9448,0.91132224,0.2,94
9449,0.8476709,0.2,5
9450,0.99328846,0.2,91
9451,0.5507232,0.2,76
9452,0.97094643,0.2,6
9453,0.76944256,0.2,92
9454,0.8547865,0.2,146
9456,0.99867296,0.2,122
9457,0.9910739,0.2,103
9458,0.33922884,0.2,58
9459,0.4577111,0.2,78
9460,0.99873096,0.2,57
9461,0.2672773,0.2,50
9462,0.120756954,0.2,156
9464,0.9956117,0.2,81
9465,0.4864272,0.2,137
9466,0.94626117,0.2,108
9467,0.9198256,0.2,27
9468,0.9518693,0.2,7
9469,0.7521463,0.2,118
9470,0.78802127,0.2,143
9471,0.96727365,0.2,152
9472,0.9858942,0.2,23
9473,0.9947948,0.2,95
9474,0.49843588,0.2,0
9475,0.4587266,0.2,92
9476,0.93105227,0.2,121
9477,0.99008536,0.2,117
9478,0.5293571,0.2,102
9479,0.81492263,0.2,135
9480,0.6077796,0.2,110
9481,0.94330025,0.2,94
9482,0.4081537,0.2,29
9483,0.9972728,0.2,126
9484,0.9720134,0.2,73
9485,0.9779664,0.2,149
9486,0.14695373,0.2,60
9487,0.61300546,0.2,9
9488,0.96564394,0.2,23
9489,0.9714305,0.2,23
9490,0.708909,0.2,123
9491,0.9522841,0.2,73
9492,0.8395941,0.2,24
9493,0.85481954,0.2,15
9495,0.093214534,0.2,121
9496,0.6614422,0.2,7
9497,0.86417615,0.2,128
9498,0.4555412,0.2,30
9499,0.10948776,0.2,114
9500,0.25963968,0.2,5
9501,0.9744949,0.2,128
9504,0.899795,0.2,152
9505,0.5855216,0.2,126
9506,0.9703003,0.2,120
9507,0.5663606,0.2,121
9508,0.1824505,0.2,146
9509,0.41850314,0.2,105
9510,0.9991296,0.2,113
9511,0.90660465,0.2,78
9512,0.20304981,0.2,75
9513,0.7280881,0.2,60
9514,0.938442,0.2,127
9516,0.8744288,0.2,153
9517,0.945441,0.2,37
9519,0.92748773,0.2,95
9521,0.9767816,0.2,11
9522,0.13469663,0.2,2
9523,0.85985804,0.2,55
9525,0.22887054,0.2,153
9526,0.94063115,0.2,34
9527,0.820769,0.2,128
9528,0.8324973,0.2,73
9529,0.99601585,0.2,14
9530,0.607126,0.2,92
9531,0.14906436,0.2,114
9533,0.2546931,0.2,27
9534,0.9951184,0.2,91
9535,0.8348161,0.2,59
9536,0.97971445,0.2,92
9537,0.9768386,0.2,77
9538,0.44593033,0.2,118
9539,0.9596069,0.2,119
9540,0.98908734,0.2,158
9541,0.79022217,0.2,70
9542,0.99669385,0.2,2
9543,0.9867632,0.2,135
9544,0.9895772,0.2,75
9545,0.982038,0.2,104
9546,0.87038964,0.2,149
9547,0.19697587,0.2,155
9548,0.9748218,0.2,45
9549,0.5442547,0.2,98
9551,0.9529821,0.2,7
9552,0.99933356,0.2,95
9553,0.9917943,0.2,57
9554,0.84336877,0.2,75
9555,0.19972993,0.2,126
9556,0.91923887,0.2,7
9557,0.8122242,0.2,96
9558,0.48934075,0.2,93
9559,0.6471476,0.2,154
9560,0.88208956,0.2,36
9562,0.9953551,0.2,49
9563,0.9826466,0.2,156
9564,0.6678404,0.2,70
9565,0.21758553,0.2,78
9566,0.83269596,0.2,48
9567,0.4294147,0.2,79
9568,0.99307394,0.2,103
9569,0.97296685,0.2,122
9570,0.943242,0.2,144
9572,0.54801303,0.2,71
9573,0.98131895,0.2,122
9574,0.99985695,0.2,107
9575,0.41738513,0.2,149
9576,0.6870733,0.2,29
9577,0.47450086,0.2,103
9578,0.99046385,0.2,132
9579,0.973004,0.2,59
9580,0.99308175,0.2,73
9581,0.63543516,0.2,68
9582,0.82444286,0.2,66
9583,0.40591082,0.2,152
9584,0.8631616,0.2,146
9585,0.2204977,0.2,83
9586,0.97111815,0.2,55
9587,0.442955,0.2,53
9588,0.95578593,0.2,115
9589,0.9778536,0.2,75
9590,0.96078676,0.2,53
9591,0.5063834,0.2,144
9592,0.56708,0.2,49
9593,0.65963,0.2,118
9594,0.34858328,0.2,106
9595,0.9783066,0.2,1
9596,0.97692937,0.2,81
9597,0.9933076,0.2,39
9598,0.9719963,0.2,77
9599,0.9063617,0.2,35
9601,0.47109702,0.2,66
9602,0.2634051,0.2,5
9603,0.81864005,0.2,53
9604,0.9808313,0.2,152
9605,0.2738635,0.2,19
9606,0.73320067,0.2,26
9607,0.25782195,0.2,70
9608,0.43303758,0.2,158
9610,0.671236,0.2,108
9611,0.7577889,0.2,152
9612,0.9851312,0.2,66
9614,0.7858554,0.2,98
9615,0.30475965,0.2,159
9616,0.74574697,0.2,47
9617,0.9471842,0.2,47
9619,0.80640763,0.2,118
9621,0.61635584,0.2,121
9622,0.94944525,0.2,107
9623,0.49247208,0.2,108
9624,0.9592889,0.2,135
9625,0.5070933,0.2,68
9626,0.93070716,0.2,47
9627,0.7906279,0.2,11
9628,0.94806844,0.2,48
9631,0.3075287,0.2,50
9632,0.74061465,0.2,75
9633,0.94826293,0.2,89
9634,0.96236265,0.2,108
9636,0.3806733,0.2,54
9637,0.77333146,0.2,9
9638,0.49438325,0.2,21
9639,0.9993722,0.2,23
9640,0.940519,0.2,108
9641,0.98229074,0.2,49
9642,0.8757291,0.2,144
9643,0.26782706,0.2,16
9644,0.90030277,0.2,26
9645,0.95311207,0.2,92
9646,0.2858908,0.2,84
9647,0.98942894,0.2,36
9648,0.97672755,0.2,87
9649,0.9992963,0.2,90
9650,0.98331004,0.2,12
9651,0.30873895,0.2,131
9652,0.2094886,0.2,53
9653,0.9803311,0.2,19
9654,0.88765424,0.2,152
9655,0.5598958,0.2,53
9656,0.38082877,0.2,98
9657,0.32910895,0.2,139
9658,0.9313923,0.2,87
9659,0.5312982,0.2,29
9660,0.5796532,0.2,78
9662,0.92000353,0.2,2
9663,0.97071946,0.2,75
9664,0.994896,0.2,116
9665,0.57957786,0.2,94
9666,0.94446373,0.2,19
9667,0.9821498,0.2,119
9668,0.4837625,0.2,145
9669,0.99241453,0.2,33
9670,0.85163426,0.2,25
9671,0.28409877,0.2,98
9672,0.9829213,0.2,116
9673,0.7000599,0.2,123
9674,0.12609218,0.2,86
9676,0.99580705,0.2,2
9677,0.55043507,0.2,103
9678,0.98821425,0.2,69
9679,0.8981063,0.2,77
9680,0.5492781,0.2,42
9681,0.9960828,0.2,9
9682,0.98178124,0.2,42
9683,0.96936363,0.2,75
9684,0.97667307,0.2,154
9685,0.323854,0.2,82
9686,0.97973925,0.2,47
9687,0.48695454,0.2,75
9688,0.8825821,0.2,80
9689,0.9875716,0.2,87
9690,0.92808247,0.2,28
9691,0.96872944,0.2,153
9692,0.84800774,0.2,27
9693,0.8950138,0.2,4
9694,0.50897634,0.2,87
9695,0.12471267,0.2,87
9696,0.4843337,0.2,121
9697,0.9986247,0.2,67
9698,0.9999877,0.2,51
9699,0.12433049,0.2,69
9700,0.9971213,0.2,116
9701,0.538655,0.2,18
9702,0.8923135,0.2,66
9703,0.6019744,0.2,149
9704,0.08519801,0.2,27
9705,0.16816416,0.2,75
9706,0.8740539,0.2,47
9707,0.87762517,0.2,47
9708,0.96811163,0.2,36
9709,0.9991617,0.2,86
9710,0.1226873,0.2,50
9711,0.50979555,0.2,3
9712,0.999106,0.2,81
9713,0.64246434,0.2,64
9714,0.9987509,0.2,134
9715,0.47764218,0.2,34
9716,0.98512113,0.2,37
9717,0.33515668,0.2,134
9718,0.8692062,0.2,9
9719,0.6502765,0.2,127
9720,0.75911826,0.2,119
9721,0.2400807,0.2,53
9722,0.99835736,0.2,131
9723,0.4028072,0.2,61
9724,0.30611676,0.2,58
9725,0.40960872,0.2,20
9726,0.23657124,0.2,19
9727,0.12334229,0.2,144
9728,0.99950373,0.2,113
9729,0.979066,0.2,117
9730,0.9897161,0.2,26
9731,0.99152243,0.2,92
9732,0.29687503,0.2,53
9733,0.60667765,0.2,136
9734,0.86722064,0.2,129
9735,0.91172665,0.2,30
9736,0.9227963,0.2,48
9739,0.66244936,0.2,156
9740,0.96867204,0.2,10
9741,0.968347,0.2,76
9742,0.9775784,0.2,37
9743,0.99714154,0.2,131
9744,0.9175055,0.2,152
9746,0.45781848,0.2,103
9747,0.28742114,0.2,86
9748,0.9965004,0.2,119
9750,0.66766727,0.2,14
9751,0.95628023,0.2,94
9752,0.99527055,0.2,149
9753,0.9998518,0.2,113
9755,0.3250694,0.2,131
9756,0.4446907,0.2,3
9757,0.5265493,0.2,68
9759,0.18441166,0.2,16
9760,0.9239116,0.2,61
9761,0.97076786,0.2,110
9762,0.81338406,0.2,87
9763,0.42857274,0.2,27
9764,0.76985246,0.2,67
9765,0.88997084,0.2,89
9766,0.38094205,0.2,71
9767,0.82418615,0.2,154
9768,0.9500127,0.2,59
9769,0.5318384,0.2,27
9770,0.85210735,0.2,73
9771,0.9820258,0.2,102
9772,0.99800354,0.2,73
9774,0.20542148,0.2,159
9775,0.832787,0.2,67
9776,0.98505706,0.2,111
9777,0.9868845,0.2,152
9778,0.61409104,0.2,34
9779,0.93106055,0.2,11
9780,0.92630625,0.2,114
9781,0.67149544,0.2,53
9782,0.9255344,0.2,50
9783,0.4248671,0.2,30
9784,0.3164586,0.2,49
9785,0.71422553,0.2,118
9786,0.9687955,0.2,139
9787,0.89135826,0.2,71
9788,0.9861055,0.2,108
9789,0.9581221,0.2,153
9790,0.5068432,0.2,82
9791,0.84658265,0.2,155
9792,0.37268797,0.2,45
9793,0.98517126,0.2,105
9794,0.35256663,0.2,8
9795,0.8743892,0.2,110
9797,0.1392543,0.2,134
9798,0.99583554,0.2,10
9799,0.5857395,0.2,126
9800,0.14083086,0.2,156
9801,0.11061996,0.2,103
9802,0.7887242,0.2,120
9803,0.97822577,0.2,83
9804,0.9962063,0.2,23
9805,0.9094151,0.2,94
9806,0.9827101,0.2,139
9807,0.92024165,0.2,77
9808,0.17850833,0.2,120
9809,0.37466854,0.2,121
9810,0.626027,0.2,126
9811,0.92541534,0.2,29
9812,0.19707921,0.2,50
9813,0.47197214,0.2,2
9814,0.8709793,0.2,59
9816,0.9995977,0.2,116
9817,0.98438317,0.2,111
9818,0.7917939,0.2,71
9819,0.41698143,0.2,47
9821,0.9254378,0.2,127
9822,0.72334665,0.2,153
9824,0.9990996,0.2,90
9825,0.50809824,0.2,126
9826,0.9806199,0.2,86
9827,0.9403011,0.2,81
9828,0.2223172,0.2,131
9829,0.99476755,0.2,53
9830,0.97156435,0.2,96
9831,0.16109641,0.2,126
9832,0.2842206,0.2,60
9833,0.6467146,0.2,129
9834,0.268324,0.2,8
9835,0.33711457,0.2,121
9836,0.942139,0.2,110
9837,0.97404987,0.2,51
9838,0.23170042,0.2,94
9839,0.77774847,0.2,137
9840,0.60347265,0.2,53
9841,0.20733684,0.2,81
9842,0.9496953,0.2,105
9843,0.9868875,0.2,41
9845,0.98778766,0.2,114
9846,0.30200264,0.2,92
9847,0.8756363,0.2,11
9848,0.8801463,0.2,103
9849,0.9840996,0.2,94
9850,0.7264194,0.2,159
9851,0.9593026,0.2,20
9853,0.9270847,0.2,86
9854,0.8997306,0.2,69
9856,0.9757245,0.2,98
9857,0.9687111,0.2,56
9858,0.99897975,0.2,90
9859,0.99945694,0.2,125
9860,0.86238635,0.2,67
9861,0.23373698,0.2,49
9863,0.9469965,0.2,81
9864,0.96866333,0.2,7
9865,0.98996514,0.2,12
9868,0.45800605,0.2,16
9869,0.08700588,0.2,44
9870,0.96871895,0.2,118
9872,0.8864836,0.2,4
9873,0.5086983,0.2,92
9874,0.33997217,0.2,51
9875,0.84500474,0.2,65
9877,0.9950536,0.2,9
9878,0.41504857,0.2,31
9879,0.92417085,0.2,42
9880,0.15596536,0.2,103
9881,0.19694589,0.2,69
9882,0.8213148,0.2,127
9883,0.43429276,0.2,145
9884,0.53711987,0.2,36
9885,0.99197024,0.2,75
9886,0.98179376,0.2,96
9887,0.9958138,0.2,41
9888,0.9879736,0.2,73
9890,0.96133465,0.2,102
9891,0.6695062,0.2,33
9892,0.9280158,0.2,78
9893,0.99030846,0.2,108
9894,0.96227616,0.2,149
9895,0.9996351,0.2,116
9896,0.45470446,0.2,8
9897,0.9936698,0.2,47
9898,0.51357526,0.2,154
9899,0.52676654,0.2,11
9900,0.8233681,0.2,148
9901,0.9975012,0.2,64
9902,0.96714395,0.2,137
9903,0.97561455,0.2,53
9905,0.7769979,0.2,142
9906,0.33527,0.2,50
9907,0.8370993,0.2,16
9908,0.8555638,0.2,29
9909,0.8442356,0.2,134
9911,0.8830648,0.2,2
9912,0.98248833,0.2,3
9913,0.5788646,0.2,62
9914,0.83789706,0.2,38
9915,0.9971988,0.2,77
9916,0.9829868,0.2,95
9917,0.999511,0.2,133
9918,0.5993038,0.2,157
9919,0.17523761,0.2,21
9920,0.96098906,0.2,103
9922,0.866886,0.2,21
9923,0.31359586,0.2,13
9924,0.9798044,0.2,120
9925,0.6290353,0.2,156
9927,0.99781173,0.2,139
9928,0.99903464,0.2,33
9929,0.83003604,0.2,75
9930,0.843924,0.2,129
9931,0.13753003,0.2,50
9932,0.8970455,0.2,153
9933,0.97742635,0.2,144
9938,0.53224635,0.2,97
9939,0.40917572,0.2,38
9940,0.966142,0.2,49
9941,0.7308953,0.2,108
9942,0.6663586,0.2,131
9944,0.48176938,0.2,76
9945,0.27204084,0.2,155
9946,0.9909147,0.2,55
9947,0.75649285,0.2,59
9948,0.9796944,0.2,41
9950,0.17594478,0.2,8
9951,0.63695145,0.2,111
9952,0.9749155,0.2,53
9953,0.9251861,0.2,136
9954,0.87451315,0.2,60
9955,0.45689616,0.2,36
9956,0.20218548,0.2,68
9957,0.31787273,0.2,24
9959,0.970167,0.2,123
9961,0.99779737,0.2,113
9962,0.35550666,0.2,15
9966,0.90675163,0.2,3
9967,0.41441825,0.2,85
9968,0.5723603,0.2,35
9969,0.9999893,0.2,51
9970,0.32770982,0.2,34
9971,0.9981268,0.2,154
9972,0.3909805,0.2,27
9973,0.81949025,0.2,67
9974,0.97300804,0.2,96
9975,0.9965354,0.2,64
9976,0.743197,0.2,141
9977,0.99341655,0.2,102
9978,0.53650355,0.2,117
9980,0.9596386,0.2,131
9982,0.7061718,0.2,72
9983,0.9984037,0.2,140
9984,0.99242425,0.2,77
9985,0.99594456,0.2,32
9986,0.5200862,0.2,21
9987,0.9427985,0.2,91
9988,0.9822955,0.2,114
9989,0.8129482,0.2,64
9990,0.90630287,0.2,152
9991,0.9499167,0.2,64
9992,0.17450292,0.2,121
9993,0.53020716,0.2,107
9994,0.5158468,0.2,64
9995,0.21266736,0.2,31
9996,0.99327433,0.2,15
9997,0.90959036,0.2,144
9999,0.9944338,0.2,113
10000,0.6868732,0.2,21
10002,0.5792537,0.2,128
10003,0.54451203,0.2,141
10005,0.9183428,0.2,152
10006,0.2544246,0.2,66
10007,0.9946168,0.2,136
10008,0.99471164,0.2,46
10009,0.8941101,0.2,110
10010,0.97022444,0.2,56
10011,0.9313194,0.2,153
10012,0.3837294,0.2,118
10013,0.41236535,0.2,0
10014,0.9648447,0.2,32
10015,0.86022574,0.2,10
10016,0.96120137,0.2,75
10017,0.77807003,0.2,37
10018,0.99967587,0.2,59
10019,0.06083856,0.2,131
10020,0.87994885,0.2,77
10022,0.98903346,0.2,89
10023,0.8516656,0.2,17
10028,0.19200304,0.2,124
10029,0.55876356,0.2,144
10030,0.7340434,0.2,16
10031,0.6727857,0.2,60
10032,0.9668667,0.2,14
10035,0.9857432,0.2,103
10037,0.20689632,0.2,101
10038,0.73712784,0.2,22
10039,0.97168803,0.2,82
10040,0.67770135,0.2,158
10041,0.50415015,0.2,79
10043,0.9977447,0.2,2
10044,0.6448762,0.2,41
10045,0.986815,0.2,103
10046,0.9446535,0.2,14
10047,0.73376477,0.2,83
10048,0.46754083,0.2,67
10049,0.7714211,0.2,21
10051,0.95334107,0.2,91
10053,0.6646265,0.2,159
10055,0.2506029,0.2,35
10056,0.98493296,0.2,77
10057,0.97989,0.2,68
10058,0.9889866,0.2,91
10059,0.73638505,0.2,73
10060,0.8980942,0.2,69
10061,0.9932289,0.2,149
10062,0.24667315,0.2,28
10063,0.71289015,0.2,34
10064,0.99362344,0.2,140
10065,0.99069,0.2,47
10066,0.5588257,0.2,71
10067,0.83842295,0.2,16
10070,0.786088,0.2,11
10071,0.19699319,0.2,112
10073,0.9899871,0.2,51
10074,0.5461575,0.2,68
10075,0.5165763,0.2,119
10076,0.5350542,0.2,73
10077,0.9954177,0.2,90
10078,0.98233336,0.2,101
10080,0.460177,0.2,41
10081,0.4574636,0.2,107
10082,0.98699164,0.2,139
10084,0.25947806,0.2,154
10085,0.6642524,0.2,24
10087,0.96784055,0.2,96
10088,0.9970415,0.2,90
10089,0.49368787,0.2,53
10090,0.9673528,0.2,38
10091,0.84049255,0.2,154
10092,0.12372101,0.2,137
10093,0.68747395,0.2,39
10095,0.94595724,0.2,69
10097,0.2642421,0.2,52
10098,0.9949333,0.2,14
10099,0.919844,0.2,122
10100,0.68458027,0.2,157
10101,0.9980987,0.2,131
10102,0.42401722,0.2,75
10103,0.99735296,0.2,9
10104,0.5781103,0.2,79
10105,0.16933773,0.2,82
10106,0.84363145,0.2,72
10107,0.96338785,0.2,87
10108,0.4239825,0.2,53
10109,0.26723558,0.2,106
10110,0.92623055,0.2,129
10111,0.9791789,0.2,9
10112,0.44783136,0.2,35
10113,0.90866077,0.2,127
10114,0.99698085,0.2,23
10115,0.9747883,0.2,150
10116,0.93392265,0.2,32
10117,0.46248692,0.2,68
10119,0.9970583,0.2,136
10120,0.4956763,0.2,159
10121,0.61536324,0.2,21
10122,0.8241913,0.2,153
10123,0.5926448,0.2,138
10124,0.6904435,0.2,89
10125,0.9616963,0.2,49
10126,0.9012911,0.2,15
10127,0.8410866,0.2,98
10128,0.99504685,0.2,117
10129,0.9817339,0.2,68
10130,0.8922336,0.2,120
10131,0.95478517,0.2,108
10132,0.9509136,0.2,98
10134,0.9787329,0.2,90
10136,0.9828841,0.2,49
10137,0.70289385,0.2,136
10138,0.7053468,0.2,34
10139,0.8891201,0.2,147
10140,0.80935395,0.2,94
10141,0.99898666,0.2,140
10142,0.58898336,0.2,47
10144,0.97822547,0.2,103
10145,0.21979243,0.2,93
10146,0.9977356,0.2,133
10147,0.99748164,0.2,54
10149,0.8616728,0.2,157
10151,0.77240527,0.2,138
10152,0.18414779,0.2,131
10153,0.6481806,0.2,103
10155,0.11407666,0.2,159
10157,0.79847944,0.2,131
10158,0.354025,0.2,60
10159,0.96425503,0.2,159
10161,0.94851214,0.2,18
10162,0.5961294,0.2,40
10163,0.9517193,0.2,29
10164,0.7450849,0.2,92
10165,0.9223376,0.2,158
10166,0.828035,0.2,142
10168,0.958054,0.2,77
10170,0.9625866,0.2,89
10171,0.43594116,0.2,127
10172,0.8951756,0.2,152
10173,0.14729881,0.2,75
10174,0.93252146,0.2,21
10175,0.8689609,0.2,63
10176,0.34173474,0.2,87
10177,0.32818776,0.2,118
10178,0.49102688,0.2,34
10179,0.5461488,0.2,123
10180,0.16424644,0.2,114
10181,0.99394375,0.2,131
10182,0.82156426,0.2,41
10183,0.963804,0.2,103
10185,0.9122018,0.2,21
10186,0.96159,0.2,36
10187,0.90738213,0.2,12
10188,0.3619518,0.2,72
10189,0.98323536,0.2,137
10191,0.9768961,0.2,37
10195,0.99977106,0.2,134
10196,0.9481131,0.2,136
10197,0.9971023,0.2,32
10198,0.68795216,0.2,150
10199,0.63848627,0.2,1
10200,0.66027504,0.2,103
10201,0.99952054,0.2,113
10202,0.5451359,0.2,43
10203,0.83589244,0.2,150
10204,0.3616622,0.2,100
10206,0.9882746,0.2,116
10209,0.11763436,0.2,153
10210,0.7669216,0.2,51
10211,0.6741283,0.2,19
10212,0.8508857,0.2,61
10213,0.75012815,0.2,26
10215,0.85132694,0.2,82
10216,0.9792478,0.2,53
10217,0.60391575,0.2,67
10219,0.26510403,0.2,158
10220,0.9999254,0.2,116
10222,0.92431563,0.2,150
10223,0.8517495,0.2,79
10224,0.9112077,0.2,15
10225,0.97970015,0.2,132
10226,0.9446003,0.2,2
10227,0.13863152,0.2,11
10228,0.76058984,0.2,15
10230,0.7274022,0.2,154
10232,0.9482044,0.2,87
10233,0.99389005,0.2,139
10234,0.9960775,0.2,82
10236,0.49952057,0.2,61
10237,0.9886751,0.2,64
10238,0.2467636,0.2,72
10240,0.3814503,0.2,77
10241,0.20063226,0.2,63
10242,0.9991352,0.2,119
10243,0.9162688,0.2,149
10244,0.97816694,0.2,110
10245,0.5313121,0.2,54
10246,0.2326826,0.2,36
10247,0.1350346,0.2,11
10248,0.8332656,0.2,0
10250,0.7836717,0.2,127
10251,0.97263205,0.2,149
10252,0.9669028,0.2,23
10253,0.43502906,0.2,151
10254,0.9808523,0.2,11
10255,0.75222915,0.2,36
10257,0.75682837,0.2,53
10259,0.613158,0.2,61
10260,0.51116276,0.2,86
10261,0.95468813,0.2,39
10262,0.39470023,0.2,35
10264,0.59965307,0.2,152
10265,0.696748,0.2,40
10266,0.34802902,0.2,71
10267,0.1536987,0.2,154
10269,0.8707314,0.2,114
10271,0.29005954,0.2,152
10272,0.9949921,0.2,23
10273,0.99938726,0.2,117
10274,0.57651913,0.2,25
10275,0.7679166,0.2,3
10276,0.9697267,0.2,109
10277,0.9309502,0.2,81
10278,0.9716917,0.2,114
10279,0.11392702,0.2,54
10280,0.75961816,0.2,37
10281,0.77091426,0.2,117
10282,0.98137146,0.2,44
10283,0.34769672,0.2,31
10284,0.66482025,0.2,28
10286,0.5830065,0.2,42
10287,0.4710364,0.2,149
10288,0.9885548,0.2,81
10289,0.95374435,0.2,51
10290,0.31626666,0.2,53
10291,0.97267,0.2,128
10294,0.4063964,0.2,37
10295,0.6898374,0.2,98
10296,0.99094033,0.2,44
10297,0.4461963,0.2,34
10298,0.51266915,0.2,16
10299,0.9736737,0.2,123
10300,0.7484997,0.2,92
10301,0.30362967,0.2,22
10302,0.9907432,0.2,103
10303,0.9366647,0.2,50
10305,0.9970186,0.2,7
10306,0.95919937,0.2,69
10307,0.5065401,0.2,150
10310,0.9939448,0.2,23
10311,0.58768666,0.2,79
10312,0.5367539,0.2,156
10313,0.29625568,0.2,54
10314,0.42218906,0.2,122
10315,0.9262267,0.2,5
10316,0.6167771,0.2,70
10318,0.2576864,0.2,39
10319,0.990051,0.2,123
10320,0.6562379,0.2,35
10322,0.80899924,0.2,70
10323,0.48516366,0.2,88
10325,0.11736072,0.2,155
10328,0.97396064,0.2,152
10330,0.99599636,0.2,32
10334,0.23432015,0.2,105
10336,0.6702806,0.2,144
10337,0.5286322,0.2,71
10338,0.27463722,0.2,14
10339,0.98686963,0.2,125
10340,0.48675233,0.2,75
10341,0.48675504,0.2,78
10343,0.99300706,0.2,113
10344,0.999175,0.2,134
10345,0.9882206,0.2,125
10346,0.78971976,0.2,2
10347,0.9039417,0.2,98
10348,0.6480247,0.2,120
10349,0.9609339,0.2,119
10351,0.980209,0.2,68
10352,0.9166604,0.2,23
10353,0.68859917,0.2,110
10354,0.9551758,0.2,87
10355,0.6741717,0.2,87
10356,0.99644417,0.2,98
10357,0.19244969,0.2,53
10358,0.8543141,0.2,144
10359,0.81367844,0.2,46
10360,0.9492628,0.2,68
10361,0.67775846,0.2,93
10363,0.97434604,0.2,0
10364,0.92549497,0.2,68
10366,0.99536455,0.2,73
10367,0.6774746,0.2,158
10369,0.9921374,0.2,73
10370,0.7972257,0.2,74
10371,0.78288925,0.2,94
10372,0.92105854,0.2,76
10373,0.88711536,0.2,86
10374,0.2820488,0.2,137
10375,0.9941643,0.2,103
10376,0.62995076,0.2,29
10377,0.19332346,0.2,29
10378,0.91158676,0.2,84
10379,0.48321685,0.2,102
10380,0.99961627,0.2,57
10382,0.84266204,0.2,14
10383,0.9118804,0.2,67
10384,0.9436769,0.2,36
10385,0.9969162,0.2,73
10386,0.5122978,0.2,154
10387,0.86200196,0.2,148
10388,0.9892162,0.2,23
10389,0.9995772,0.2,116
10390,0.34421498,0.2,108
10391,0.9964988,0.2,81
10395,0.9963175,0.2,139
10396,0.9658154,0.2,32
10397,0.9935407,0.2,23
10398,0.17029573,0.2,40
10399,0.95734924,0.2,73
10400,0.7892281,0.2,93
10401,0.48607966,0.2,156
10402,0.769441,0.2,89
10403,0.6134191,0.2,21
10405,0.6588843,0.2,47
10406,0.9563446,0.2,108
10407,0.9492971,0.2,3
10408,0.9488374,0.2,153
10409,0.39733177,0.2,17
10410,0.13552319,0.2,70
10412,0.8603262,0.2,93
10413,0.97682333,0.2,131
10414,0.9565744,0.2,55
10415,0.20528635,0.2,76
10417,0.8657431,0.2,19
10418,0.84023595,0.2,24
10419,0.9561741,0.2,68
10420,0.9941922,0.2,51
10421,0.3544227,0.2,122
10423,0.30336106,0.2,105
10424,0.99355185,0.2,77
10425,0.8621425,0.2,115
10426,0.6908038,0.2,154
10427,0.9834659,0.2,61
10428,0.2592717,0.2,150
10430,0.35766968,0.2,94
10431,0.9944224,0.2,128
10432,0.9442527,0.2,47
10434,0.7025917,0.2,21
10435,0.61772436,0.2,61
10437,0.27264133,0.2,66
10438,0.9601234,0.2,64
10439,0.4883282,0.2,33
10440,0.45731932,0.2,73
10442,0.9604088,0.2,81
10443,0.7093459,0.2,35
10444,0.9965496,0.2,16
10446,0.8657727,0.2,131
10447,0.3029809,0.2,70
10448,0.4134735,0.2,75
10449,0.69259715,0.2,38
10450,0.8495727,0.2,104
10451,0.9058461,0.2,14
10452,0.99874794,0.2,122
10453,0.6595873,0.2,111
10454,0.13899948,0.2,75
10455,0.996461,0.2,127
10456,0.42412606,0.2,18
10457,0.97098696,0.2,94
10458,0.97477424,0.2,1
10459,0.66942453,0.2,60
10460,0.9627868,0.2,110
10462,0.28187326,0.2,154
10463,0.90121186,0.2,139
10464,0.6173194,0.2,152
10465,0.9963989,0.2,90
10466,0.9917989,0.2,124
10467,0.5478195,0.2,34
10468,0.96595395,0.2,47
10470,0.4422828,0.2,92
10471,0.8706357,0.2,91
10472,0.9963833,0.2,159
10473,0.5358448,0.2,24
10474,0.4219308,0.2,105
10475,0.7737475,0.2,59
10476,0.8187508,0.2,47
10477,0.3874137,0.2,44
10478,0.9739692,0.2,102
10479,0.8987601,0.2,156
10480,0.21049877,0.2,87
10482,0.25780272,0.2,144
10483,0.17836714,0.2,123
10484,0.9213142,0.2,20
10485,0.97689784,0.2,73
10486,0.16159202,0.2,24
10489,0.9932647,0.2,53
10490,0.39015636,0.2,73
10491,0.9996369,0.2,113
10492,0.4801269,0.2,43
10493,0.9726968,0.2,82
10494,0.2913867,0.2,1
10495,0.8340543,0.2,142
10496,0.9693596,0.2,128
10497,0.5681616,0.2,61
10499,0.9648277,0.2,149
10500,0.7265962,0.2,100
10502,0.47889695,0.2,133
10503,0.8927852,0.2,7
10504,0.99794275,0.2,95
10505,0.5010085,0.2,118
10506,0.9996662,0.2,156
10507,0.39081514,0.2,118
10509,0.20368256,0.2,142
10510,0.95514375,0.2,69
10512,0.80278456,0.2,57
10513,0.92969394,0.2,114
10516,0.96500856,0.2,15
10517,0.960741,0.2,37
10518,0.9763289,0.2,47
10520,0.81603897,0.2,117
10521,0.93737173,0.2,25
10522,0.5162438,0.2,34
10523,0.9991831,0.2,136
10524,0.68678945,0.2,68
10525,0.99955994,0.2,65
10526,0.9728694,0.2,9
10527,0.17623469,0.2,34
10528,0.4532422,0.2,20
10529,0.92419666,0.2,27
10530,0.51244307,0.2,53
10531,0.9979873,0.2,81
10532,0.9689933,0.2,92
10533,0.58373046,0.2,36
10534,0.98220253,0.2,37
10536,0.16375777,0.2,33
10537,0.9989178,0.2,51
10538,0.41010293,0.2,44
10539,0.68307394,0.2,102
10541,0.9802782,0.2,124
10542,0.9963271,0.2,77
10543,0.36425644,0.2,118
10545,0.9429844,0.2,6
10546,0.59722763,0.2,83
10547,0.784399,0.2,70
10548,0.99336857,0.2,152
10549,0.7346565,0.2,21
10550,0.52845365,0.2,132
10553,0.7751476,0.2,12
10554,0.30701682,0.2,34
10555,0.38295975,0.2,154
10556,0.99754673,0.2,31
10557,0.79809386,0.2,105
10558,0.8745882,0.2,144
10559,0.5278023,0.2,17
10560,0.93834364,0.2,98
10561,0.2614196,0.2,52
10562,0.5122617,0.2,63
10563,0.6039458,0.2,128
10564,0.433338,0.2,89
10567,0.93907505,0.2,46
10570,0.99572194,0.2,116
10571,0.98274004,0.2,74
10572,0.8884089,0.2,38
10577,0.9713453,0.2,126
10578,0.31873456,0.2,43
10579,0.8704465,0.2,29
10580,0.3280869,0.2,102
10581,0.4824112,0.2,154
10582,0.5062828,0.2,126
10583,0.53617126,0.2,39
10584,0.7395417,0.2,131
10585,0.24431741,0.2,150
10587,0.99481165,0.2,116
10588,0.59546745,0.2,53
10589,0.44074172,0.2,158
10590,0.79995024,0.2,69
10591,0.61968917,0.2,64
10592,0.55020404,0.2,17
10593,0.9498618,0.2,149
10594,0.66634023,0.2,71
10595,0.9776413,0.2,131
10596,0.94752145,0.2,35
10597,0.73629194,0.2,28
10598,0.20211436,0.2,83
10599,0.92166626,0.2,144
10600,0.8171193,0.2,13
10601,0.87532026,0.2,36
10602,0.8241933,0.2,136
10603,0.87464464,0.2,47
10604,0.962269,0.2,35
10606,0.33888108,0.2,114
10607,0.36721948,0.2,75
10608,0.90924335,0.2,34
10609,0.4839659,0.2,15
10610,0.32728338,0.2,86
10612,0.37043208,0.2,135
10613,0.9484217,0.2,36
10614,0.96498954,0.2,81
10616,0.9910897,0.2,75
10617,0.26960874,0.2,43
10618,0.21261442,0.2,33
10620,0.8955544,0.2,111
10621,0.96238226,0.2,4
10622,0.61130124,0.2,19
10623,0.9558644,0.2,53
10625,0.8002149,0.2,21
10626,0.9821293,0.2,76
10627,0.90369534,0.2,7
10628,0.8347514,0.2,148
10630,0.5515982,0.2,81
10631,0.9386209,0.2,24
10632,0.9288939,0.2,126
10633,0.6242355,0.2,83
10634,0.6167181,0.2,68
10635,0.9964051,0.2,59
10636,0.9807792,0.2,31
10637,0.99906653,0.2,116
10638,0.9957371,0.2,157
10639,0.9887138,0.2,92
10640,0.9906115,0.2,144
10641,0.7202457,0.2,87
10642,0.8766502,0.2,91
10643,0.6739651,0.2,66
10644,0.5583648,0.2,13
10645,0.92433846,0.2,36
10646,0.9954537,0.2,2
10647,0.9426369,0.2,21
10648,0.2808579,0.2,69
10649,0.996336,0.2,115
10650,0.95915866,0.2,47
10651,0.9872197,0.2,95
10652,0.9585712,0.2,75
10653,0.9659128,0.2,94
10656,0.9967584,0.2,23
10657,0.91164917,0.2,159
10658,0.3924179,0.2,87
10659,0.6965186,0.2,139
10660,0.6122323,0.2,44
10661,0.65291613,0.2,27
10662,0.9521263,0.2,24
10663,0.9674954,0.2,88
10664,0.8603102,0.2,105
10665,0.5827248,0.2,75
10666,0.97631174,0.2,28
10667,0.3365207,0.2,112
10670,0.4588956,0.2,91
10671,0.9843581,0.2,103
10672,0.9790222,0.2,53
10673,0.946102,0.2,25
10675,0.7495648,0.2,66
10676,0.35900775,0.2,16
10677,0.9944442,0.2,49
10679,0.06153626,0.2,157
10680,0.93017805,0.2,47
10681,0.8354931,0.2,75
10682,0.824011,0.2,75
10683,0.91628695,0.2,14
10684,0.4113911,0.2,92
10685,0.9464421,0.2,114
10686,0.8609564,0.2,39
10688,0.86002517,0.2,104
10689,0.97775954,0.2,133
10690,0.8903566,0.2,110
10692,0.9900316,0.2,23
10693,0.99320155,0.2,55
10694,0.7324341,0.2,111
10695,0.9722282,0.2,137
10696,0.99348116,0.2,113
10697,0.99451953,0.2,80
10698,0.9973122,0.2,92
10699,0.627832,0.2,150
10700,0.71376276,0.2,103
10701,0.9224922,0.2,54
10702,0.9892579,0.2,92
10704,0.44339913,0.2,110
10705,0.11515466,0.2,116
10706,0.22322866,0.2,107
10707,0.9698225,0.2,119
10708,0.8597614,0.2,144
10709,0.30177882,0.2,78
10710,0.6192574,0.2,151
10712,0.99783957,0.2,133
10713,0.30689257,0.2,118
10714,0.9154366,0.2,136
10715,0.9311484,0.2,111
10716,0.82697207,0.2,8
10717,0.9675807,0.2,15
10719,0.89899933,0.2,128
10720,0.19752546,0.2,63
10721,0.3576476,0.2,21
10723,0.8232263,0.2,94
10725,0.3834017,0.2,109
10726,0.998752,0.2,101
10727,0.9264358,0.2,21
10728,0.3094367,0.2,87
10730,0.56548774,0.2,138
10731,0.432269,0.2,66
10733,0.99949515,0.2,139
10734,0.17399906,0.2,49
10735,0.7053326,0.2,25
10736,0.9616541,0.2,49
10737,0.8630472,0.2,24
10738,0.9941439,0.2,69
10739,0.9596442,0.2,76
10740,0.89726645,0.2,92
10741,0.996576,0.2,125
10742,0.12997247,0.2,83
10744,0.49384946,0.2,99
10745,0.752136,0.2,29
10746,0.97323227,0.2,36
10748,0.3405704,0.2,129
10749,0.98910624,0.2,92
10750,0.93450004,0.2,14
10751,0.9766559,0.2,11
10752,0.96751195,0.2,144
10753,0.37169617,0.2,50
10755,0.9454613,0.2,141
10756,0.2729583,0.2,16
10757,0.34032214,0.2,118
10758,0.9985967,0.2,93
10759,0.9877914,0.2,77
10761,0.9576197,0.2,104
10762,0.5956809,0.2,61
10763,0.9560139,0.2,11
10764,0.6987155,0.2,137
10765,0.33574006,0.2,10
10767,0.9082764,0.2,147
10768,0.95355755,0.2,103
10770,0.79321194,0.2,111
10771,0.85087645,0.2,83
10773,0.63918686,0.2,28
10774,0.97879076,0.2,114
10775,0.99772626,0.2,45
10776,0.8962999,0.2,14
10777,0.120208114,0.2,127
10779,0.99524814,0.2,131
10781,0.28902045,0.2,94
10782,0.9959417,0.2,140
10784,0.11843188,0.2,66
10785,0.8579255,0.2,15
10786,0.7968623,0.2,11
10787,0.9970329,0.2,82
10788,0.9986761,0.2,149
10789,0.7992249,0.2,143
10792,0.84629935,0.2,56
10793,0.70577645,0.2,8
10794,0.5888264,0.2,152
10795,0.7557247,0.2,7
10796,0.6550256,0.2,24
10797,0.98528975,0.2,99
10798,0.99562496,0.2,33
10799,0.91730547,0.2,75
10800,0.73655546,0.2,11
10801,0.36516333,0.2,15
10802,0.089188375,0.2,108
10803,0.20522001,0.2,34
10804,0.90765476,0.2,31
10805,0.9901434,0.2,3
10806,0.99953103,0.2,23
10807,0.88780427,0.2,159
10808,0.9083351,0.2,15
10809,0.99411184,0.2,74
10810,0.8924747,0.2,17
10811,0.15633641,0.2,134
10813,0.5558276,0.2,38
10814,0.72227,0.2,39
10815,0.90602916,0.2,23
10816,0.30555457,0.2,49
10817,0.97211444,0.2,8
10818,0.92939544,0.2,56
10820,0.33290783,0.2,42
10821,0.9997758,0.2,16
10822,0.99080116,0.2,76
10823,0.88523,0.2,94
10824,0.9449977,0.2,26
10825,0.66132313,0.2,43
10826,0.9864905,0.2,147
10827,0.94497424,0.2,141
10828,0.9381223,0.2,37
10829,0.9928468,0.2,139
10830,0.9979221,0.2,34
10831,0.56848115,0.2,52
10833,0.9526802,0.2,114
10834,0.9753185,0.2,93
10835,0.34876883,0.2,95
10836,0.99279046,0.2,43
10838,0.33700532,0.2,156
10839,0.7626379,0.2,103
10840,0.9153311,0.2,88
10841,0.98455393,0.2,34
10842,0.23213921,0.2,134
10843,0.868951,0.2,95
10844,0.41884896,0.2,156
10845,0.99650973,0.2,125
10846,0.112823725,0.2,4
10847,0.98506576,0.2,9
10848,0.20447725,0.2,59
10849,0.8001881,0.2,61
10850,0.974602,0.2,17
10851,0.9551022,0.2,75
10852,0.99344605,0.2,142
10853,0.999551,0.2,113
10854,0.9940236,0.2,23
10855,0.94679356,0.2,23
10856,0.624442,0.2,89
10857,0.9135544,0.2,151
10858,0.9505998,0.2,87
10859,0.40272516,0.2,27
10861,0.99581665,0.2,91
10862,0.39917117,0.2,15
10863,0.49602935,0.2,65
10865,0.94603705,0.2,150
10866,0.29894087,0.2,29
10867,0.9693682,0.2,25
10868,0.7472401,0.2,131
10870,0.671515,0.2,47
10871,0.48643428,0.2,68
10872,0.32131135,0.2,150
10873,0.43802756,0.2,67
10874,0.97285944,0.2,21
10875,0.9917197,0.2,49
10876,0.9058609,0.2,132
10878,0.33142087,0.2,11
10879,0.5246304,0.2,2
10880,0.9882464,0.2,41
10881,0.26000348,0.2,103
10882,0.46344918,0.2,143
10883,0.9923213,0.2,99
10884,0.53811353,0.2,38
10886,0.88061583,0.2,117
10887,0.19661117,0.2,24
10888,0.92308015,0.2,75
10889,0.84102905,0.2,52
10890,0.99073225,0.2,23
10892,0.5317399,0.2,89
10893,0.7879661,0.2,73
10894,0.5613485,0.2,6
10895,0.69154245,0.2,62
10896,0.5146868,0.2,97
10898,0.82745034,0.2,7
10899,0.79364496,0.2,89
10900,0.98018515,0.2,110
10901,0.6386311,0.2,86
10902,0.5102413,0.2,142
10903,0.4356401,0.2,107
10904,0.42786884,0.2,151
10908,0.7444841,0.2,89
10910,0.9878492,0.2,144
10911,0.9986727,0.2,68
10912,0.8206448,0.2,130
10913,0.77036035,0.2,61
10914,0.9967906,0.2,116
10915,0.9711709,0.2,131
10916,0.57031304,0.2,86
10917,0.7863056,0.2,126
10918,0.52227074,0.2,10
10919,0.60822064,0.2,79
10920,0.13845253,0.2,17
10921,0.57760835,0.2,32
10923,0.18880817,0.2,131
10924,0.2355264,0.2,21
10925,0.7745859,0.2,120
10926,0.91481847,0.2,29
10927,0.898114,0.2,12
10928,0.4007125,0.2,138
10929,0.6504244,0.2,9
10930,0.83453476,0.2,156
10931,0.2674852,0.2,34
10932,0.9979044,0.2,34
10934,0.532417,0.2,38
10935,0.500245,0.2,75
10937,0.17000891,0.2,43
10938,0.954773,0.2,149
10939,0.50527805,0.2,14
10940,0.6723572,0.2,30
10941,0.57299674,0.2,151
10942,0.20692523,0.2,153
10943,0.1930147,0.2,103
10946,0.99124813,0.2,39
10947,0.8986707,0.2,89
10948,0.7906733,0.2,35
10949,0.7102319,0.2,127
10950,0.9962838,0.2,139
10951,0.9151995,0.2,149
10953,0.27258202,0.2,3
10954,0.7558785,0.2,16
10955,0.58755237,0.2,37
10958,0.9924964,0.2,130
10961,0.8600416,0.2,3
10962,0.98723257,0.2,154
10963,0.9860183,0.2,94
10964,0.47178113,0.2,121
10965,0.32047415,0.2,135
10966,0.8559059,0.2,29
10967,0.9959853,0.2,94
10968,0.50437194,0.2,7
10969,0.8791186,0.2,104
10970,0.99011564,0.2,117
10971,0.79681826,0.2,27
10972,0.8739324,0.2,125
10973,0.8454574,0.2,54
10974,0.97314733,0.2,88
10975,0.9380085,0.2,133
10976,0.38152817,0.2,101
10977,0.9957366,0.2,27
10978,0.3419497,0.2,111
10979,0.9851162,0.2,15
10980,0.30367652,0.2,7
10981,0.68521905,0.2,102
10982,0.9833332,0.2,11
10983,0.26776794,0.2,25
10984,0.48582,0.2,141
10985,0.44805014,0.2,73
10987,0.9527953,0.2,143
10988,0.9870962,0.2,27
10989,0.51117456,0.2,26
10990,0.3483741,0.2,74
10993,0.9905614,0.2,131
10994,0.6461596,0.2,128
10995,0.8580714,0.2,23
10996,0.9864733,0.2,26
10997,0.78987354,0.2,17
10998,0.98611045,0.2,47
10999,0.45978823,0.2,108
11000,0.93161106,0.2,110
11001,0.9542072,0.2,94
11002,0.25529125,0.2,35
11005,0.27784032,0.2,58
11006,0.99906653,0.2,54
11007,0.9972242,0.2,140
11008,0.97646403,0.2,37
11009,0.98259693,0.2,86
11010,0.64413965,0.2,37
11012,0.3332559,0.2,82
11013,0.08535982,0.2,117
11014,0.4865845,0.2,29
11016,0.99239105,0.2,20
11017,0.22918461,0.2,45
11018,0.86985177,0.2,123
11020,0.6360781,0.2,25
11022,0.5970092,0.2,70
11023,0.5600996,0.2,81
11024,0.9241472,0.2,25
11026,0.4483721,0.2,115
11027,0.99206454,0.2,125
11028,0.7974934,0.2,114
11031,0.9699407,0.2,111
11032,0.22880974,0.2,92
11033,0.87851244,0.2,88
11034,0.89194083,0.2,77
11036,0.9950512,0.2,129
11037,0.95619273,0.2,45
11038,0.91971123,0.2,126
11039,0.7871974,0.2,39
11040,0.7941626,0.2,124
11041,0.3656627,0.2,53
11042,0.9685532,0.2,64
11043,0.63905436,0.2,131
11044,0.9107125,0.2,95
11045,0.7849707,0.2,78
11047,0.5195909,0.2,146
11048,0.7006645,0.2,59
11049,0.97934145,0.2,152
11051,0.9615818,0.2,108
11052,0.7204687,0.2,131
11053,0.52108765,0.2,107
11054,0.6225201,0.2,104
11055,0.27798283,0.2,24
11057,0.99748945,0.2,9
11058,0.97014284,0.2,8
11059,0.5194442,0.2,10
11060,0.91550356,0.2,111
11061,0.9976967,0.2,132
11062,0.97468084,0.2,11
11064,0.9031345,0.2,103
11065,0.9460716,0.2,21
11066,0.4347367,0.2,131
11067,0.25604242,0.2,59
11068,0.78040105,0.2,144
11069,0.9942129,0.2,56
11070,0.96010584,0.2,33
11071,0.18822294,0.2,32
11073,0.67565316,0.2,24
11074,0.99543446,0.2,2
11075,0.72562534,0.2,118
11076,0.58046216,0.2,14
11078,0.99198127,0.2,92
11080,0.3458544,0.2,15
11081,0.10952128,0.2,43
11082,0.21734145,0.2,118
11083,0.9937921,0.2,98
11084,0.39824218,0.2,61
11085,0.97926176,0.2,37
11086,0.5547383,0.2,143
11088,0.5794228,0.2,106
11089,0.45917633,0.2,86
11091,0.99451303,0.2,86
11092,0.27982756,0.2,0
11093,0.4573323,0.2,31
11094,0.94416004,0.2,127
11098,0.9906661,0.2,98
11099,0.5078512,0.2,155
11100,0.15860063,0.2,31
11101,0.45585093,0.2,38
11102,0.9831087,0.2,9
11103,0.99695504,0.2,77
11104,0.91885823,0.2,159
11105,0.6714769,0.2,59
11106,0.9924198,0.2,147
11107,0.9682731,0.2,95
11108,0.9673501,0.2,58
11109,0.9813421,0.2,12
11110,0.9985549,0.2,81
11111,0.99974746,0.2,134
11113,0.32822654,0.2,14
11114,0.36000097,0.2,144
11115,0.909881,0.2,30
11116,0.99108803,0.2,103
11117,0.8832035,0.2,68
11118,0.38864017,0.2,64
11119,0.7065817,0.2,33
11120,0.9979413,0.2,1
11121,0.88249564,0.2,14
11122,0.99800473,0.2,77
11123,0.8025687,0.2,61
11126,0.9978794,0.2,59
11127,0.9761822,0.2,27
11128,0.36048454,0.2,34
11129,0.7888682,0.2,123
11130,0.98561203,0.2,149
11131,0.9913248,0.2,98
11132,0.81441194,0.2,52
11133,0.90429884,0.2,137
11134,0.9690437,0.2,100
11136,0.286238,0.2,61
11138,0.75030106,0.2,79
11139,0.8347006,0.2,25
11141,0.67673874,0.2,89
11142,0.9226396,0.2,22
11143,0.858854,0.2,150
11144,0.42795855,0.2,79
11145,0.98511666,0.2,64
11146,0.37969872,0.2,2
11147,0.48198304,0.2,137
11148,0.5376258,0.2,108
11149,0.8765352,0.2,53
11150,0.9958326,0.2,136
11151,0.92516154,0.2,128
11152,0.92131,0.2,128
11153,0.96948,0.2,34
11154,0.9209945,0.2,154
11156,0.9966449,0.2,158
11157,0.99142075,0.2,143
11158,0.9993767,0.2,57
11159,0.87504685,0.2,150
11160,0.7295377,0.2,47
11161,0.7863047,0.2,7
11162,0.57356054,0.2,39
11163,0.9429218,0.2,144
11164,0.70762277,0.2,157
11165,0.31161883,0.2,151
11167,0.99562764,0.2,129
11168,0.8996316,0.2,53
11169,0.22225295,0.2,58
11170,0.98181087,0.2,99
11171,0.88207525,0.2,97
11172,0.84118146,0.2,8
11173,0.9689396,0.2,41
11174,0.5548338,0.2,96
11176,0.9990809,0.2,134
11177,0.24356912,0.2,133
11178,0.99693346,0.2,103
11179,0.9842703,0.2,157
11181,0.49439007,0.2,71
11182,0.81069106,0.2,86
11183,0.8898821,0.2,27
11184,0.5754752,0.2,59
11185,0.6855555,0.2,84
11186,0.9817918,0.2,106
11187,0.9258929,0.2,153
11188,0.9952909,0.2,59
11189,0.98833734,0.2,132
11190,0.99894816,0.2,65
11191,0.7601156,0.2,66
11193,0.5832063,0.2,71
11194,0.4919017,0.2,98
11195,0.98944736,0.2,37
11196,0.99096197,0.2,90
11197,0.49427634,0.2,126
11198,0.384698,0.2,24
11199,0.9831056,0.2,14
11200,0.9871837,0.2,98
11201,0.9832433,0.2,152
11202,0.98837376,0.2,117
11203,0.104066774,0.2,63
11204,0.9944272,0.2,1
11205,0.9232085,0.2,32
11206,0.21285887,0.2,154
11207,0.7236119,0.2,119
11208,0.2185799,0.2,134
11209,0.25372842,0.2,43
11210,0.9999809,0.2,142
11211,0.9165434,0.2,154
11212,0.41513953,0.2,106
11213,0.39083678,0.2,155
11214,0.319254,0.2,118
11215,0.5696942,0.2,29
11216,0.34944308,0.2,144
11217,0.59235156,0.2,137
11219,0.43789726,0.2,38
11220,0.8910846,0.2,86
11221,0.510881,0.2,3
11222,0.9942292,0.2,123
11223,0.997291,0.2,33
11224,0.5027879,0.2,54
11225,0.99378467,0.2,67
11226,0.9339447,0.2,137
11227,0.6557096,0.2,26
11228,0.7516291,0.2,34
11229,0.49835628,0.2,134
11230,0.34768164,0.2,77
11231,0.46968648,0.2,81
11233,0.9955662,0.2,125
11235,0.75147015,0.2,144
11237,0.35832366,0.2,122
11238,0.77539617,0.2,21
11240,0.9436818,0.2,53
11241,0.39443302,0.2,150
11242,0.5187985,0.2,3
11243,0.92663366,0.2,8
11244,0.84472096,0.2,114
11245,0.989183,0.2,131
11246,0.98115116,0.2,98
11248,0.83798987,0.2,95
11249,0.95517397,0.2,75
11250,0.8828639,0.2,144
11251,0.61127734,0.2,99
11253,0.68844247,0.2,5
11254,0.59896106,0.2,153
11255,0.92682064,0.2,126
11257,0.9688516,0.2,2
11260,0.13380004,0.2,50
11261,0.9998795,0.2,154
11262,0.9994061,0.2,42
11264,0.29277685,0.2,119
11265,0.14426243,0.2,76
11266,0.94233686,0.2,20
11267,0.7286046,0.2,114
11269,0.9907907,0.2,98
11270,0.6065109,0.2,122
11271,0.75495386,0.2,11
11272,0.7100523,0.2,117
11273,0.8477628,0.2,17
11274,0.9465413,0.2,69
11275,0.4812173,0.2,72
11276,0.9263594,0.2,96
11277,0.8291895,0.2,11
11278,0.97219807,0.2,14
11279,0.6387092,0.2,137
11280,0.27800062,0.2,144
11281,0.42763332,0.2,67
11282,0.80388665,0.2,3
11283,0.8878258,0.2,53
11284,0.62103564,0.2,133
11285,0.94881636,0.2,91
11286,0.35371742,0.2,81
11287,0.99492407,0.2,59
11288,0.6047394,0.2,48
11289,0.9964759,0.2,86
11290,0.6461528,0.2,133
11291,0.9669639,0.2,77
11292,0.180863,0.2,154
11294,0.87868005,0.2,88
11296,0.89000446,0.2,117
11297,0.9961259,0.2,47
11298,0.9376973,0.2,95
11299,0.57307464,0.2,146
11300,0.9910778,0.2,147
11301,0.89974225,0.2,25
11302,0.58043814,0.2,17
11303,0.49990544,0.2,68
11304,0.45997924,0.2,15
11305,0.42180482,0.2,135
11306,0.9739677,0.2,47
11307,0.9942173,0.2,147
11308,0.24325936,0.2,27
11310,0.12278482,0.2,98
11312,0.56626844,0.2,79
11313,0.7332416,0.2,125
11314,0.8605881,0.2,6
11315,0.9184772,0.2,6
11316,0.41974083,0.2,112
11317,0.9250278,0.2,23
11318,0.50874376,0.2,143
11319,0.33574262,0.2,38
11321,0.98586327,0.2,96
11322,0.9771857,0.2,111
11324,0.24440727,0.2,82
11325,0.99892044,0.2,94
11326,0.7307757,0.2,52
11327,0.8085464,0.2,157
11329,0.91469294,0.2,102
11330,0.9847782,0.2,9
11332,0.51441646,0.2,92
11333,0.6813135,0.2,145
11336,0.80496687,0.2,127
11338,0.37358177,0.2,108
11339,0.6644941,0.2,108
11340,0.9370196,0.2,87
11342,0.08104344,0.2,141
11343,0.9998161,0.2,113
11344,0.32215005,0.2,32
11345,0.99484926,0.2,103
11346,0.32004464,0.2,11
11349,0.17567055,0.2,86
11350,0.27207172,0.2,88
11352,0.9769324,0.2,110
11353,0.9365398,0.2,93
11354,0.6209453,0.2,29
11355,0.7926575,0.2,100
11356,0.5620462,0.2,60
11357,0.40965942,0.2,24
11358,0.89517605,0.2,25
11359,0.96369994,0.2,68
11361,0.41129467,0.2,53
11362,0.9525927,0.2,15
11363,0.81990284,0.2,156
11364,0.99916005,0.2,113
11365,0.2212203,0.2,152
11366,0.4447345,0.2,141
11367,0.46960327,0.2,61
11369,0.6317629,0.2,123
11370,0.95742965,0.2,75
11371,0.90011024,0.2,14
11372,0.50717795,0.2,7
11373,0.9536788,0.2,76
11374,0.7662791,0.2,120
11375,0.65153396,0.2,112
11376,0.99934715,0.2,10
11377,0.6626442,0.2,66
11378,0.99273527,0.2,59
11379,0.5284168,0.2,150
11380,0.6291387,0.2,69
11383,0.7563445,0.2,17
11385,0.95749116,0.2,110
11386,0.825191,0.2,9
11387,0.9977457,0.2,135
11389,0.671018,0.2,89
11390,0.72411627,0.2,109
11391,0.70952404,0.2,65
11393,0.9905323,0.2,95
11394,0.50707805,0.2,71
11396,0.44621935,0.2,11
11397,0.68153465,0.2,12
11398,0.9374933,0.2,110
11399,0.95911306,0.2,131
11400,0.8381216,0.2,65
11401,0.43953446,0.2,74
11402,0.78184175,0.2,30
11403,0.36319363,0.2,121
11404,0.793141,0.2,16
11405,0.82822424,0.2,152
11407,0.6709845,0.2,49
11408,0.9921445,0.2,52
11409,0.97311836,0.2,137
11410,0.36253095,0.2,134
11411,0.99060947,0.2,152
11413,0.6592817,0.2,0
11414,0.50496745,0.2,23
11418,0.9079473,0.2,109
11420,0.8530463,0.2,21
11421,0.5670628,0.2,113
11422,0.26319516,0.2,8
11423,0.5510971,0.2,75
11424,0.62994295,0.2,42
11425,0.9968727,0.2,66
11426,0.8043191,0.2,25
11427,0.61346465,0.2,14
11428,0.9991793,0.2,66
11430,0.95788175,0.2,135
11431,0.7957705,0.2,155
11432,0.50540113,0.2,97
11433,0.9745141,0.2,139
11435,0.39502937,0.2,114
11437,0.52270514,0.2,136
11438,0.9328913,0.2,53
11439,0.42037457,0.2,39
11440,0.9947507,0.2,22
11441,0.4046597,0.2,53
11442,0.96377665,0.2,45
11443,0.9919099,0.2,87
11444,0.46534735,0.2,24
11445,0.7919393,0.2,103
11446,0.9940143,0.2,36
11447,0.36072934,0.2,117
11448,0.9836354,0.2,75
11449,0.34373704,0.2,123
11450,0.23634368,0.2,96
11451,0.95474094,0.2,99
11452,0.68838835,0.2,151
11453,0.56098545,0.2,153
11454,0.62475866,0.2,135
11455,0.9724161,0.2,75
11456,0.98330873,0.2,7
11457,0.98066837,0.2,94
11458,0.45796704,0.2,89
11459,0.95435625,0.2,149
11460,0.4879552,0.2,109
11462,0.2897148,0.2,29
11463,0.3048605,0.2,0
11464,0.8098779,0.2,123
11465,0.97513336,0.2,152
11466,0.5986509,0.2,119
11467,0.9714675,0.2,137
11468,0.200322,0.2,10
11469,0.27646232,0.2,66
11470,0.9574018,0.2,53
11471,0.925215,0.2,3
11474,0.9549379,0.2,137
11475,0.97709435,0.2,47
11476,0.76958996,0.2,34
11477,0.8442612,0.2,68
11478,0.49376476,0.2,70
11479,0.8972782,0.2,152
11480,0.9385728,0.2,159
11481,0.7042044,0.2,30
11482,0.7165459,0.2,33
11483,0.8324017,0.2,149
11484,0.48817512,0.2,38
11485,0.9453545,0.2,135
11486,0.976096,0.2,137
11487,0.7969308,0.2,63
11488,0.98503554,0.2,95
11489,0.67183894,0.2,75
11490,0.97961444,0.2,42
11491,0.98593456,0.2,150
11492,0.70655286,0.2,95
11493,0.38781697,0.2,3
11495,0.71986914,0.2,114
11496,0.42750356,0.2,121
11498,0.5515352,0.2,79
11499,0.5712321,0.2,8
11501,0.1321354,0.2,144
11502,0.7733696,0.2,76
11503,0.9980623,0.2,140
11504,0.9675849,0.2,86
11505,0.98408026,0.2,2
11506,0.9988682,0.2,45
11507,0.13165547,0.2,46
11508,0.68215734,0.2,24
11509,0.98264587,0.2,92
11510,0.78520226,0.2,142
11511,0.97545165,0.2,68
11512,0.9759268,0.2,38
11513,0.99996567,0.2,43
11514,0.9903628,0.2,125
11515,0.6674703,0.2,126
11516,0.5956675,0.2,114
11517,0.21512252,0.2,127
11518,0.35444745,0.2,76
11520,0.96332103,0.2,8
11521,0.9597036,0.2,49
11522,0.99611735,0.2,116
11523,0.68741703,0.2,19
11524,0.4871088,0.2,125
11525,0.88212776,0.2,93
11526,0.8108309,0.2,150
11527,0.9903612,0.2,47
11528,0.9921951,0.2,7
11529,0.9846867,0.2,11
11530,0.96673167,0.2,157
11531,0.7633178,0.2,4
11532,0.96905285,0.2,86
11533,0.96000105,0.2,79
11534,0.69417036,0.2,19
11536,0.6283145,0.2,19
11537,0.9646926,0.2,111
11538,0.91019064,0.2,25
11539,0.9863877,0.2,120
11540,0.59891325,0.2,103
11541,0.9983191,0.2,130
11542,0.70065004,0.2,29
11543,0.9803848,0.2,26
11544,0.993796,0.2,3
11545,0.98647517,0.2,33
11547,0.97928214,0.2,140
11548,0.75587356,0.2,103
11549,0.13723868,0.2,16
11550,0.993054,0.2,20
11551,0.9318306,0.2,108
11552,0.5688795,0.2,19
11553,0.899447,0.2,43
11554,0.68693453,0.2,19
11555,0.7942154,0.2,30
11556,0.6048718,0.2,61
11557,0.9215406,0.2,33
11558,0.9874264,0.2,52
11559,0.10825394,0.2,43
11560,0.2363953,0.2,137
11561,0.9342304,0.2,11
11562,0.9669822,0.2,51
11563,0.72004896,0.2,118
11564,0.9893651,0.2,119
11565,0.74537843,0.2,24
11566,0.95760727,0.2,25
11567,0.9676272,0.2,88
11568,0.48833945,0.2,79
11569,0.58470386,0.2,119
11570,0.7771746,0.2,38
11571,0.25889808,0.2,27
11572,0.8016208,0.2,133
11573,0.56771445,0.2,123
11575,0.9908354,0.2,94
11577,0.713897,0.2,79
11578,0.9936075,0.2,46
11580,0.6386814,0.2,45
11581,0.66914773,0.2,28
11582,0.9999635,0.2,109
11583,0.63576293,0.2,32
11584,0.49196544,0.2,53
11585,0.55787474,0.2,135
11586,0.9569838,0.2,110
11587,0.93157685,0.2,152
11588,0.83264256,0.2,91
11590,0.9622505,0.2,77
11591,0.9958593,0.2,23
11592,0.7652897,0.2,101
11594,0.9721972,0.2,91
11595,0.9966658,0.2,77
11597,0.944775,0.2,34
11598,0.99883825,0.2,34
11599,0.9819078,0.2,87
11600,0.5048962,0.2,35
11601,0.9898375,0.2,62
11602,0.98276776,0.2,144
11603,0.9975431,0.2,141
11604,0.98926383,0.2,77
11605,0.8155534,0.2,154
11606,0.24761562,0.2,87
11607,0.6083142,0.2,15
11608,0.986969,0.2,132
11610,0.2178007,0.2,143
11611,0.22084932,0.2,96
11612,0.9964432,0.2,75
11613,0.7218304,0.2,125
11614,0.9988697,0.2,93
11616,0.69710374,0.2,148
11617,0.9931471,0.2,103
11618,0.74254155,0.2,75
11619,0.8196744,0.2,15
11620,0.9845478,0.2,137
11622,0.82915515,0.2,3
11623,0.86245996,0.2,68
11624,0.33946642,0.2,144
11625,0.2228685,0.2,34
11626,0.2952572,0.2,103
11627,0.99771833,0.2,144
11628,0.99434257,0.2,20
11629,0.9257992,0.2,123
11630,0.4076925,0.2,44
11631,0.960626,0.2,152
11632,0.9957547,0.2,43
11633,0.2737822,0.2,45
11634,0.16893125,0.2,53
11635,0.9388286,0.2,154
11636,0.22447686,0.2,118
11637,0.99513996,0.2,95
11639,0.2926493,0.2,142
11640,0.67982465,0.2,75
11641,0.9486802,0.2,11
11643,0.63257104,0.2,14
11644,0.53550774,0.2,131
11645,0.61754847,0.2,45
11646,0.99121547,0.2,9
11648,0.8512461,0.2,4
11649,0.25407928,0.2,131
11650,0.6773904,0.2,66
11651,0.90398115,0.2,46
11652,0.3587164,0.2,150
11653,0.9611573,0.2,123
11654,0.56941473,0.2,27
11655,0.8982566,0.2,103
11656,0.9096093,0.2,68
11657,0.18483299,0.2,103
11659,0.9907437,0.2,115
11660,0.88162297,0.2,38
11661,0.98962307,0.2,37
11662,0.99381095,0.2,59
11663,0.6526753,0.2,103
11664,0.95976907,0.2,53
11665,0.40845454,0.2,39
11667,0.3890135,0.2,105
11668,0.50104654,0.2,27
11669,0.9895807,0.2,106
11671,0.99067724,0.2,111
11672,0.7344188,0.2,21
11673,0.962537,0.2,69
11674,0.9855043,0.2,98
11675,0.7662111,0.2,106
11676,0.9674247,0.2,152
11677,0.67922604,0.2,23
11678,0.5423674,0.2,29
11681,0.86056536,0.2,77
11682,0.99834263,0.2,109
11683,0.8806111,0.2,131
11684,0.99121124,0.2,108
11685,0.7737459,0.2,19
11687,0.930519,0.2,87
11688,0.97416174,0.2,120
11689,0.6489219,0.2,121
11690,0.17129016,0.2,107
11691,0.9067695,0.2,69
11692,0.9858118,0.2,67
11694,0.9990798,0.2,110
11695,0.9503663,0.2,127
11696,0.07626976,0.2,110
11698,0.7746867,0.2,152
11699,0.6191122,0.2,155
11700,0.40750954,0.2,105
11701,0.73670727,0.2,27
11702,0.9841001,0.2,23
11703,0.88773346,0.2,14
11704,0.88332766,0.2,38
11707,0.96498567,0.2,111
11708,0.48778543,0.2,92
11709,0.9856733,0.2,144
11711,0.3914479,0.2,33
11712,0.9811205,0.2,87
11713,0.99158126,0.2,92
11714,0.13616219,0.2,121
11715,0.5948769,0.2,8
11716,0.9774071,0.2,149
11717,0.9891094,0.2,23
11718,0.97212607,0.2,79
11719,0.50535744,0.2,53
11720,0.35945228,0.2,153
11721,0.40597433,0.2,73
11722,0.5512879,0.2,144
11723,0.13395336,0.2,29
11725,0.99526477,0.2,57
11726,0.33141497,0.2,131
11727,0.4119048,0.2,34
11728,0.5726821,0.2,53
11729,0.980841,0.2,98
11730,0.988199,0.2,53
11731,0.96177775,0.2,154
11732,0.72681063,0.2,53
11734,0.9980451,0.2,125
11735,0.7749066,0.2,44
11736,0.31806675,0.2,110
11737,0.34282568,0.2,19
11738,0.65750927,0.2,124
11739,0.9780496,0.2,90
11741,0.976392,0.2,103
11742,0.9735207,0.2,143
11743,0.5152056,0.2,141
11744,0.9800235,0.2,94
11745,0.9689698,0.2,135
11746,0.33882993,0.2,118
11747,0.7035121,0.2,34
11748,0.284973,0.2,22
11750,0.19482347,0.2,85
11751,0.99693066,0.2,126
11752,0.6806238,0.2,105
11753,0.9961211,0.2,14
11754,0.98753625,0.2,22
11755,0.6240539,0.2,70
11756,0.8801246,0.2,70
11757,0.45631498,0.2,97
11758,0.39950264,0.2,137
11759,0.9843476,0.2,112
11760,0.75448555,0.2,150
11761,0.86936724,0.2,137
11762,0.25080058,0.2,153
11764,0.88140154,0.2,108
11765,0.9848107,0.2,154
11766,0.5865642,0.2,73
11768,0.48278245,0.2,93
11770,0.12214252,0.2,52
11771,0.3729375,0.2,154
11772,0.9314154,0.2,153
11774,0.14363669,0.2,32
11775,0.47405055,0.2,92
11776,0.97679263,0.2,114
11777,0.77650225,0.2,155
11778,0.74907994,0.2,98
11779,0.5191291,0.2,8
11780,0.5286414,0.2,153
11781,0.76660085,0.2,32
11782,0.12632464,0.2,67
11783,0.9994344,0.2,116
11784,0.7670435,0.2,117
11786,0.88455105,0.2,144
11787,0.30140388,0.2,94
11788,0.975099,0.2,41
11789,0.9243701,0.2,36
11790,0.6469693,0.2,38
11791,0.33318856,0.2,141
11792,0.9968785,0.2,144
11794,0.38576952,0.2,108
11795,0.98903966,0.2,116
11796,0.7341244,0.2,89
11797,0.956256,0.2,131
11798,0.9872507,0.2,43
11799,0.9662456,0.2,38
11800,0.917883,0.2,74
11801,0.80266327,0.2,17
11803,0.9184495,0.2,46
11804,0.6864657,0.2,88
11805,0.24010506,0.2,0
11806,0.95510554,0.2,64
11807,0.15237592,0.2,103
11809,0.58543813,0.2,71
11810,0.4899593,0.2,34
11811,0.5368819,0.2,123
11812,0.8276501,0.2,130
11813,0.79826957,0.2,38
11815,0.36178032,0.2,16
11816,0.89777535,0.2,128
11817,0.44039705,0.2,17
11818,0.99998426,0.2,51
11820,0.92115474,0.2,47
11821,0.3838723,0.2,145
11822,0.16188553,0.2,49
11824,0.9908216,0.2,2
11825,0.19401406,0.2,3
11826,0.9904089,0.2,128
11827,0.91921115,0.2,114
11828,0.4978825,0.2,13
11829,0.8968877,0.2,3
11830,0.990321,0.2,14
11831,0.51940846,0.2,105
11832,0.15820023,0.2,59
11833,0.87352026,0.2,75
11834,0.9816026,0.2,155
11835,0.5648537,0.2,14
11839,0.99872106,0.2,51
11840,0.8243658,0.2,139
11841,0.9653738,0.2,14
11842,0.43514845,0.2,3
11843,0.7457781,0.2,48
11844,0.72862595,0.2,105
11845,0.8214351,0.2,59
11847,0.2912673,0.2,34
11848,0.98831844,0.2,8
11849,0.6342648,0.2,53
11851,0.47443002,0.2,32
11852,0.324801,0.2,99
11853,0.2352293,0.2,65
11854,0.9396467,0.2,77
11856,0.46194544,0.2,44
11857,0.7672105,0.2,123
11858,0.8841665,0.2,74
11859,0.88211393,0.2,150
11860,0.9922185,0.2,86
11861,0.81924206,0.2,98
11862,0.9966198,0.2,12
11864,0.9781235,0.2,39
11866,0.9993806,0.2,59
11867,0.7826395,0.2,149
11868,0.9473206,0.2,98
11869,0.11830822,0.2,126
11870,0.2043942,0.2,103
11871,0.78397536,0.2,156
11872,0.89743227,0.2,49
11873,0.31404263,0.2,78
11874,0.89156294,0.2,136
11875,0.2566011,0.2,71
11876,0.14704415,0.2,58
11877,0.7096212,0.2,68
11878,0.9991266,0.2,130
11879,0.6932546,0.2,29
11880,0.55063856,0.2,30
11881,0.9781125,0.2,92
11882,0.303609,0.2,18
11883,0.28172398,0.2,26
11885,0.27364266,0.2,50
11886,0.6275739,0.2,72
11887,0.99511826,0.2,149
11889,0.17187211,0.2,39
11890,0.8315203,0.2,34
11891,0.9646317,0.2,108
11892,0.41373596,0.2,89
11894,0.74491906,0.2,47
11895,0.99734586,0.2,9
11896,0.99483263,0.2,149
11898,0.98516405,0.2,128
11899,0.7015579,0.2,131
11900,0.92105985,0.2,86
11901,0.5431259,0.2,17
11902,0.8523905,0.2,51
11903,0.41586766,0.2,148
11907,0.35556915,0.2,54
11908,0.5558195,0.2,68
11909,0.98585236,0.2,114
11910,0.8891761,0.2,153
11912,0.9980122,0.2,23
11913,0.24741668,0.2,75
11914,0.47172314,0.2,40
11915,0.87773633,0.2,53
11916,0.8337416,0.2,3
11917,0.9899302,0.2,85
11918,0.8751143,0.2,87
11919,0.9821125,0.2,117
11920,0.91749024,0.2,64
11921,0.36150837,0.2,24
11922,0.34196183,0.2,81
11923,0.91985697,0.2,149
11925,0.95759076,0.2,157
11926,0.8782253,0.2,155
11927,0.7761386,0.2,150
11928,0.9792365,0.2,77
11929,0.92552555,0.2,69
11930,0.5250667,0.2,59
11931,0.24298066,0.2,121
11932,0.34688222,0.2,123
11933,0.5033901,0.2,20
11936,0.9765221,0.2,16
11938,0.9959603,0.2,82
11939,0.93248904,0.2,153
11940,0.98381746,0.2,131
11942,0.985696,0.2,92
11945,0.23926367,0.2,158
11946,0.6661881,0.2,157
11947,0.9958039,0.2,2
11949,0.37204364,0.2,67
11951,0.96733576,0.2,82
11953,0.7352773,0.2,22
11954,0.87003773,0.2,139
11955,0.9699818,0.2,142
11957,0.96896553,0.2,19
11959,0.98081344,0.2,38
11961,0.9994816,0.2,113
11962,0.68547267,0.2,97
11963,0.9183147,0.2,91
11964,0.8340014,0.2,69
11965,0.19873767,0.2,70
11966,0.5217531,0.2,87
11967,0.73873657,0.2,136
11968,0.6987872,0.2,40
11969,0.7056985,0.2,45
11970,0.6585813,0.2,61
11971,0.78751403,0.2,106
11972,0.9939458,0.2,23
11974,0.84219605,0.2,71
11976,0.9884632,0.2,12
11977,0.6957568,0.2,108
11978,0.7180714,0.2,123
11979,0.5514083,0.2,46
11980,0.9963496,0.2,154
11981,0.97716445,0.2,152
11982,0.30045807,0.2,99
11983,0.99790996,0.2,125
11984,0.2960211,0.2,50
11985,0.28200385,0.2,114
11987,0.424098,0.2,154
11988,0.88243145,0.2,150
11989,0.7962701,0.2,76
11990,0.9957891,0.2,95
11991,0.9997321,0.2,117
11992,0.9625953,0.2,87
11993,0.30747846,0.2,112
11994,0.9956448,0.2,103
11995,0.758952,0.2,21
11996,0.90542305,0.2,71
11997,0.9255883,0.2,4
11998,0.9587184,0.2,45
11999,0.878656,0.2,121
12000,0.9739352,0.2,38
12001,0.9983119,0.2,72
12003,0.9663804,0.2,2
12004,0.62844366,0.2,75
12005,0.9654633,0.2,127
12006,0.71186835,0.2,158
12007,0.59170544,0.2,64
12008,0.7917255,0.2,70
12009,0.9967288,0.2,35
12010,0.96393526,0.2,41
12011,0.88811344,0.2,45
12012,0.4043279,0.2,78
12013,0.9869048,0.2,139
12014,0.3398841,0.2,72
12016,0.27514017,0.2,159
12017,0.27121997,0.2,7
12018,0.88085234,0.2,47
12020,0.6583541,0.2,12
12021,0.37337443,0.2,73
12022,0.86581105,0.2,119
12023,0.7778031,0.2,59
12024,0.9469168,0.2,92
12026,0.9857572,0.2,104
12027,0.8843731,0.2,80
12028,0.9651854,0.2,47
12029,0.9474888,0.2,136
12030,0.86549324,0.2,15
12031,0.974078,0.2,49
12033,0.9400026,0.2,37
12034,0.98604906,0.2,136
12035,0.8978259,0.2,21
12036,0.8206625,0.2,73
12037,0.97718644,0.2,27
12038,0.4364126,0.2,159
12039,0.87492794,0.2,68
12040,0.9732519,0.2,92
12041,0.93209636,0.2,75
12042,0.93769014,0.2,14
12043,0.9679037,0.2,138
12044,0.99204344,0.2,16
12045,0.960994,0.2,144
12046,0.9853483,0.2,33
12047,0.5258428,0.2,45
12048,0.99959,0.2,113
12049,0.21421467,0.2,127
12050,0.9537216,0.2,90
12051,0.93317837,0.2,73
12052,0.9964529,0.2,140
12053,0.9701377,0.2,84
12054,0.22231792,0.2,145
12055,0.90002584,0.2,62
12056,0.44013572,0.2,126
12058,0.97095764,0.2,123
12059,0.7395825,0.2,63
12061,0.47112793,0.2,146
12062,0.5099186,0.2,39
12063,0.75718385,0.2,47
12064,0.99603075,0.2,9
12065,0.7357567,0.2,33
12066,0.9495765,0.2,88
12067,0.3546076,0.2,18
12068,0.99977523,0.2,133
12069,0.8525682,0.2,40
12070,0.9990716,0.2,106
12071,0.8757421,0.2,152
12073,0.6618745,0.2,94
12074,0.87696356,0.2,152
12075,0.9402199,0.2,21
12077,0.30190787,0.2,149
12078,0.992847,0.2,91
12080,0.12293788,0.2,39
12081,0.57402384,0.2,3
12082,0.6796348,0.2,1
12083,0.5879234,0.2,45
12084,0.65383464,0.2,126
12086,0.9165839,0.2,146
12087,0.94396913,0.2,138
12089,0.99943656,0.2,159
12090,0.57988244,0.2,3
12091,0.5037386,0.2,153
12092,0.9303392,0.2,29
12093,0.9694881,0.2,157
12094,0.94440174,0.2,25
12095,0.6660554,0.2,159
12096,0.2824917,0.2,156
12098,0.32891306,0.2,17
12099,0.6179916,0.2,61
12100,0.9951735,0.2,87
12101,0.9868924,0.2,153
12102,0.33063772,0.2,0
12103,0.7702246,0.2,150
12104,0.92249715,0.2,49
12105,0.6563681,0.2,159
12107,0.45340228,0.2,34
12108,0.9976211,0.2,23
12109,0.94614416,0.2,3
12110,0.37156367,0.2,31
12111,0.3201307,0.2,27
12113,0.9985234,0.2,126
12114,0.381303,0.2,115
12115,0.75189096,0.2,6
12117,0.9218456,0.2,159
12118,0.9161984,0.2,110
12120,0.79313076,0.2,9
12122,0.5254604,0.2,124
12124,0.99268395,0.2,132
12125,0.4183504,0.2,61
12127,0.9919327,0.2,149
12129,0.11778848,0.2,103
12130,0.8193281,0.2,28
12131,0.99560887,0.2,154
12132,0.9567506,0.2,31
12133,0.22075248,0.2,129
12134,0.24989836,0.2,97
12136,0.40574482,0.2,75
12137,0.9258375,0.2,7
12138,0.26684067,0.2,129
12140,0.97105473,0.2,153
12141,0.99651825,0.2,137
12142,0.54862845,0.2,118
12143,0.541918,0.2,155
12144,0.990351,0.2,126
12145,0.6351315,0.2,60
12146,0.2582171,0.2,13
12147,0.14099145,0.2,34
12148,0.9429173,0.2,35
12149,0.997242,0.2,139
12150,0.792282,0.2,34
12151,0.5485317,0.2,71
12152,0.9345897,0.2,88
12153,0.69518304,0.2,132
12154,0.40851548,0.2,123
12155,0.20111316,0.2,144
12157,0.5801285,0.2,145
12158,0.89181906,0.2,138
12159,0.8355786,0.2,26
12160,0.791499,0.2,68
12161,0.893908,0.2,106
12162,0.12253675,0.2,85
12163,0.13720031,0.2,39
12164,0.6515582,0.2,89
12165,0.8823135,0.2,38
12166,0.48832107,0.2,150
12167,0.9973732,0.2,134
12168,0.39066368,0.2,30
12169,0.2254333,0.2,66
12170,0.9457592,0.2,131
12171,0.62062496,0.2,73
12172,0.9981926,0.2,35
12173,0.92491364,0.2,32
12174,0.9846016,0.2,2
12175,0.4160125,0.2,28
12176,0.16965102,0.2,72
12177,0.99385506,0.2,36
12178,0.9898656,0.2,114
12181,0.91651213,0.2,150
12182,0.28673753,0.2,29
12183,0.28609273,0.2,74
12184,0.99690443,0.2,64
12185,0.95606893,0.2,6
12186,0.9155401,0.2,124
12188,0.648967,0.2,151
12189,0.51861167,0.2,60
12190,0.32722098,0.2,118
12191,0.9967727,0.2,113
12192,0.723109,0.2,95
12193,0.9051505,0.2,56
12194,0.2422555,0.2,117
12196,0.6829378,0.2,112
12197,0.36639956,0.2,69
12198,0.39293474,0.2,121
12199,0.45983216,0.2,149
12200,0.8894423,0.2,114
12201,0.99911183,0.2,2
12202,0.99721754,0.2,155
12203,0.96192706,0.2,106
12204,0.9449902,0.2,58
12205,0.53964514,0.2,70
12206,0.81266093,0.2,34
12207,0.34636527,0.2,29
12208,0.30536738,0.2,15
12209,0.8133226,0.2,39
12210,0.48507524,0.2,119
12211,0.6514306,0.2,82
12212,0.4698921,0.2,93
12214,0.9943031,0.2,93
12215,0.93948364,0.2,110
12216,0.24010491,0.2,27
12217,0.23691857,0.2,19
12219,0.93569076,0.2,100
12220,0.3752763,0.2,86
12221,0.9778561,0.2,150
12222,0.7183194,0.2,115
12223,0.94397676,0.2,33
12224,0.16076514,0.2,154
12226,0.704844,0.2,17
12227,0.96355504,0.2,137
12228,0.61989826,0.2,112
12229,0.9985649,0.2,101
12231,0.40712568,0.2,83
12232,0.14762181,0.2,61
12233,0.9946903,0.2,46
12235,0.9675245,0.2,74
12236,0.92327976,0.2,103
12237,0.88752896,0.2,4
12238,0.8300105,0.2,103
12239,0.91512334,0.2,137
12240,0.94428015,0.2,4
12241,0.97171265,0.2,141
12242,0.16689458,0.2,123
12245,0.93991387,0.2,47
12247,0.9481591,0.2,143
12248,0.95327073,0.2,74
12249,0.99958295,0.2,67
12250,0.92614806,0.2,36
12252,0.15031283,0.2,63
12253,0.9950636,0.2,111
12256,0.957837,0.2,156
12257,0.2099702,0.2,87
12258,0.9897922,0.2,152
12259,0.3657493,0.2,3
12260,0.09009661,0.2,33
12262,0.1124104,0.2,73
12264,0.83528805,0.2,116
12265,0.4672905,0.2,94
12266,0.98415565,0.2,68
12267,0.22942567,0.2,66
12268,0.9634094,0.2,123
12269,0.9719472,0.2,118
12270,0.8704167,0.2,73
12271,0.99745315,0.2,149
12273,0.99969506,0.2,95
12275,0.43878853,0.2,83
12276,0.9980155,0.2,123
12277,0.2859619,0.2,75
12278,0.48047101,0.2,114
12280,0.40666598,0.2,61
12281,0.99621946,0.2,69
12282,0.98247933,0.2,95
12284,0.92561364,0.2,14
12285,0.97940046,0.2,9
12286,0.9067236,0.2,11
12287,0.8283831,0.2,38
12288,0.9979919,0.2,127
12289,0.99083555,0.2,103
12290,0.30723688,0.2,22
12291,0.85932404,0.2,90
12292,0.8623567,0.2,92
12293,0.6576259,0.2,16
12294,0.42878658,0.2,98
12295,0.7971378,0.2,68
12296,0.22638986,0.2,78
12297,0.988986,0.2,28
12298,0.9587247,0.2,68
12299,0.92098653,0.2,21
12300,0.5529585,0.2,117
12301,0.9485223,0.2,87
12302,0.99606496,0.2,6
12303,0.87003547,0.2,110
12304,0.9119552,0.2,54
12305,0.71591175,0.2,150
12306,0.99357855,0.2,111
12307,0.94325626,0.2,144
12309,0.3790395,0.2,54
12310,0.9348154,0.2,39
12311,0.3757675,0.2,145
12312,0.99966645,0.2,133
12313,0.7391099,0.2,61
12314,0.7687493,0.2,80
12315,0.993435,0.2,93
12316,0.9906747,0.2,109
12317,0.7393442,0.2,108
12318,0.6495829,0.2,158
12319,0.69363046,0.2,149
12321,0.30333063,0.2,21
12322,0.9548657,0.2,103
12323,0.53067476,0.2,15
12324,0.9389038,0.2,42
12325,0.80493015,0.2,4
12328,0.3479096,0.2,103
12329,0.82308376,0.2,53
12330,0.8803654,0.2,130
12332,0.36784366,0.2,14
12333,0.8229533,0.2,37
12334,0.65384483,0.2,9
12335,0.40211266,0.2,29
12336,0.40226707,0.2,65
12337,0.92762506,0.2,31
12338,0.96028084,0.2,68
12339,0.974257,0.2,98
12340,0.20635083,0.2,103
12342,0.37640464,0.2,73
12343,0.6060104,0.2,135
12345,0.6659821,0.2,84
12346,0.98203295,0.2,119
12347,0.2167537,0.2,146
12348,0.9996501,0.2,101
12349,0.98167384,0.2,103
12350,0.92476344,0.2,108
12351,0.9581257,0.2,27
12352,0.9752237,0.2,80
12353,0.99933237,0.2,55
12355,0.8103384,0.2,116
12356,0.3908116,0.2,28
12357,0.82080585,0.2,31
12358,0.9827923,0.2,74
12359,0.8356168,0.2,123
12360,0.8358539,0.2,52
12361,0.69347113,0.2,92
12362,0.5773166,0.2,73
12363,0.70622826,0.2,68
12364,0.68746537,0.2,5
12365,0.9111798,0.2,108
12366,0.5346163,0.2,148
12367,0.9854431,0.2,47
12369,0.99441457,0.2,33
12370,0.75246555,0.2,3
12371,0.98524886,0.2,158
12373,0.9916825,0.2,159
12374,0.83209497,0.2,155
12375,0.95548207,0.2,43
12376,0.7777,0.2,118
12377,0.5446309,0.2,119
12378,0.3808019,0.2,73
12379,0.3634327,0.2,37
12380,0.17822973,0.2,98
12381,0.5496568,0.2,1
12382,0.98997515,0.2,116
12383,0.5402788,0.2,24
12384,0.5798537,0.2,158
12385,0.9881486,0.2,62
12386,0.9908784,0.2,34
12387,0.9500977,0.2,50
12388,0.9360374,0.2,110
12389,0.9601522,0.2,35
12390,0.74999094,0.2,19
12391,0.98004776,0.2,6
12392,0.845883,0.2,43
12393,0.91671383,0.2,35
12394,0.5673051,0.2,62
12395,0.98469746,0.2,37
12396,0.9976217,0.2,33
12397,0.99898535,0.2,88
12398,0.8801286,0.2,49
12399,0.9739688,0.2,124
12401,0.99130213,0.2,135
12402,0.8875666,0.2,36
12403,0.9276872,0.2,88
12404,0.4556021,0.2,103
12405,0.3410089,0.2,35
12408,0.9916653,0.2,116
12409,0.98324007,0.2,62
12410,0.9550476,0.2,73
12411,0.99320674,0.2,46
12412,0.93488604,0.2,36
12413,0.98674077,0.2,149
12414,0.99758434,0.2,115
12415,0.99798787,0.2,48
12416,0.35623786,0.2,60
12417,0.7613828,0.2,69
12418,0.9983311,0.2,54
12419,0.36465,0.2,95
12421,0.638424,0.2,29
12422,0.9925706,0.2,53
12423,0.71302015,0.2,24
12424,0.8005226,0.2,8
12425,0.5265448,0.2,103
12426,0.96252936,0.2,37
12428,0.8434576,0.2,98
12430,0.79669136,0.2,101
12432,0.9903217,0.2,82
12433,0.47878268,0.2,104
12434,0.74472004,0.2,114
12435,0.7871553,0.2,70
12436,0.60860837,0.2,110
12437,0.9963194,0.2,95
12438,0.5621954,0.2,68
12439,0.5073922,0.2,123
12440,0.994179,0.2,47
12441,0.27904552,0.2,73
12442,0.9921367,0.2,5
12443,0.9960866,0.2,125
12444,0.26864138,0.2,59
12445,0.99102294,0.2,75
12446,0.8449806,0.2,111
12447,0.9523522,0.2,75
12448,0.77638394,0.2,126
12449,0.47052076,0.2,71
12450,0.51449174,0.2,56
12451,0.6467065,0.2,144
12452,0.9887461,0.2,122
12453,0.6406776,0.2,60
12455,0.9986181,0.2,1
12456,0.9977704,0.2,113
12457,0.83507174,0.2,26
12458,0.7842923,0.2,97
12459,0.9965295,0.2,98
12460,0.45930475,0.2,103
12461,0.37100565,0.2,153
12462,0.93704695,0.2,154
12463,0.7954106,0.2,94
12465,0.24983075,0.2,141
12466,0.347006,0.2,103
12467,0.79575145,0.2,150
12468,0.972674,0.2,107
12470,0.90369153,0.2,96
12471,0.9966779,0.2,23
12473,0.55854565,0.2,87
12474,0.6193844,0.2,62
12476,0.55076957,0.2,50
12477,0.9891222,0.2,91
12478,0.9010189,0.2,15
12479,0.22689609,0.2,67
12480,0.8543554,0.2,87
12481,0.4822873,0.2,124
12482,0.9507695,0.2,36
12483,0.92771935,0.2,23
12484,0.84450984,0.2,61
12485,0.9965228,0.2,127
12486,0.9378545,0.2,78
12487,0.926662,0.2,115
12488,0.8297902,0.2,71
12489,0.98243827,0.2,114
12490,0.9881937,0.2,156
12491,0.8553147,0.2,24
12492,0.7979399,0.2,32
12493,0.8349065,0.2,41
12494,0.40766773,0.2,121
12495,0.96891665,0.2,137
12496,0.99665266,0.2,65
12497,0.5074003,0.2,27
12498,0.99746823,0.2,98
12499,0.46713597,0.2,103
12500,0.9238033,0.2,98
12501,0.8153391,0.2,54
12502,0.9975708,0.2,81
12503,0.9268395,0.2,6
12504,0.9640746,0.2,25
12505,0.892094,0.2,140
12506,0.8261063,0.2,53
12508,0.99362344,0.2,148
12509,0.2113898,0.2,53
12511,0.9833212,0.2,86
12513,0.3612402,0.2,53
12514,0.31487364,0.2,3
12516,0.97221756,0.2,74
12517,0.994994,0.2,32
12518,0.57168454,0.2,68
12520,0.19329719,0.2,14
12522,0.9973531,0.2,85
12523,0.5044441,0.2,154
12524,0.9939989,0.2,88
12525,0.9447186,0.2,110
12526,0.35952193,0.2,3
12527,0.9908042,0.2,85
12528,0.48562473,0.2,66
12529,0.48430517,0.2,150
12531,0.9770479,0.2,15
12532,0.83538,0.2,54
12534,0.09386234,0.2,0
12535,0.9873678,0.2,14
12536,0.9957113,0.2,2
12537,0.9993793,0.2,85
12538,0.20289487,0.2,81
12540,0.81801635,0.2,159
12541,0.9993274,0.2,23
12542,0.4099784,0.2,87
12544,0.15568946,0.2,133
12546,0.9671475,0.2,28
12547,0.83228374,0.2,26
12550,0.5730667,0.2,0
12551,0.7092004,0.2,73
12552,0.9971257,0.2,41
12553,0.9951805,0.2,46
12554,0.29444733,0.2,152
12555,0.98192775,0.2,154
12557,0.6506071,0.2,123
12558,0.96210134,0.2,120
12559,0.93242675,0.2,14
12560,0.6602825,0.2,150
12561,0.63669676,0.2,3
12562,0.24012177,0.2,50
12563,0.37397313,0.2,136
12564,0.9037235,0.2,116
12565,0.9487965,0.2,69
12566,0.9883286,0.2,2
12567,0.89375305,0.2,152
12568,0.42661944,0.2,86
12569,0.40999886,0.2,29
12570,0.3843286,0.2,27
12571,0.42083362,0.2,19
12572,0.28467607,0.2,69
12573,0.6204459,0.2,103
12574,0.9976228,0.2,117
12575,0.87830466,0.2,39
12576,0.37549266,0.2,75
12577,0.346663,0.2,92
12579,0.6849455,0.2,3
12581,0.8006045,0.2,125
12582,0.96796507,0.2,47
12583,0.9093336,0.2,152
12584,0.6269145,0.2,11
12585,0.92243356,0.2,144
12586,0.7294891,0.2,105
12587,0.9910432,0.2,111
12588,0.17204016,0.2,14
12589,0.99002016,0.2,41
12592,0.5170042,0.2,60
12594,0.7439715,0.2,50
12596,0.738017,0.2,78
12597,0.9963231,0.2,50
12598,0.87471265,0.2,69
12599,0.99395186,0.2,103
12600,0.9793115,0.2,69
12601,0.4737738,0.2,73
12602,0.7154107,0.2,60
12604,0.9966689,0.2,55
12605,0.6732966,0.2,69
12606,0.9619329,0.2,131
12607,0.93260807,0.2,122
12608,0.25500363,0.2,127
12609,0.9814736,0.2,47
12610,0.9989434,0.2,54
12611,0.8920416,0.2,150
12612,0.7490134,0.2,27
12613,0.9180846,0.2,57
12615,0.41097766,0.2,15
12616,0.4300756,0.2,28
12617,0.6289785,0.2,79
12618,0.9356432,0.2,119
12619,0.7771268,0.2,34
12620,0.95995545,0.2,110
12621,0.96407294,0.2,123
12622,0.9988329,0.2,23
12623,0.6543027,0.2,117
12624,0.6745548,0.2,103
12626,0.7588217,0.2,127
12627,0.97569454,0.2,150
12628,0.28207493,0.2,50
12629,0.20812695,0.2,48
12630,0.99383956,0.2,80
12631,0.5749922,0.2,131
12632,0.9838975,0.2,57
12633,0.28640684,0.2,96
12634,0.69916016,0.2,13
12635,0.52589244,0.2,127
12636,0.97017,0.2,74
12639,0.6174425,0.2,53
12640,0.44376054,0.2,159
12641,0.7569003,0.2,137
12643,0.18321621,0.2,3
12644,0.6737229,0.2,68
12645,0.3959795,0.2,14
12646,0.9977811,0.2,95
12647,0.80679685,0.2,76
12648,0.55534583,0.2,67
12649,0.2372775,0.2,154
12650,0.99692184,0.2,132
12651,0.96830976,0.2,4
12653,0.49042806,0.2,123
12654,0.7407679,0.2,112
12655,0.23455092,0.2,23
12656,0.9377407,0.2,15
12657,0.5797891,0.2,48
12658,0.34770632,0.2,127
12659,0.9837731,0.2,150
12660,0.99983,0.2,117
12661,0.8583783,0.2,73
12662,0.742628,0.2,16
12663,0.94143367,0.2,14
12664,0.4121338,0.2,77
12665,0.6185381,0.2,79
12666,0.97648984,0.2,111
12667,0.7486973,0.2,154
12668,0.64687955,0.2,47
12669,0.41194487,0.2,29
12671,0.8765883,0.2,92
12672,0.3640145,0.2,34
12673,0.8093169,0.2,29
12674,0.8471486,0.2,25
12675,0.90386903,0.2,128
12676,0.32266527,0.2,32
12677,0.16129686,0.2,104
12678,0.98764384,0.2,75
12680,0.85746217,0.2,4
12682,0.9724209,0.2,93
12683,0.15338562,0.2,149
12684,0.92403513,0.2,102
12685,0.084800296,0.2,6
12687,0.9960294,0.2,23
12688,0.3476331,0.2,78
12689,0.96837604,0.2,137
12691,0.29915914,0.2,90
12692,0.6244268,0.2,50
12693,0.79630494,0.2,153
12694,0.96636045,0.2,2
12695,0.8982082,0.2,138
12696,0.70110184,0.2,145
12699,0.9920793,0.2,156
12700,0.9683363,0.2,35
12701,0.7720865,0.2,153
12702,0.8503382,0.2,154
12703,0.8710985,0.2,61
12704,0.94301045,0.2,35
12705,0.9225062,0.2,103
12706,0.8139953,0.2,105
12707,0.4395816,0.2,146
12709,0.399527,0.2,156
12710,0.3639029,0.2,71
12711,0.5457529,0.2,30
12712,0.9762344,0.2,80
12713,0.9367772,0.2,116
12714,0.31469712,0.2,19
12715,0.58995426,0.2,146
12716,0.9448863,0.2,150
12717,0.7106456,0.2,96
12718,0.8842677,0.2,154
12719,0.32666698,0.2,17
12720,0.93957216,0.2,23
12721,0.18463343,0.2,75
12722,0.99644804,0.2,23
12723,0.8293204,0.2,155
12724,0.5403624,0.2,155
12725,0.9988446,0.2,135
12726,0.98817575,0.2,116
12727,0.2738682,0.2,105
12730,0.9618793,0.2,49
12731,0.9328161,0.2,58
12732,0.5198936,0.2,153
12733,0.27400032,0.2,55
12734,0.41813552,0.2,122
12735,0.5144093,0.2,3
12736,0.22127025,0.2,66
12738,0.73720264,0.2,146
12739,0.75289994,0.2,70
12740,0.61206853,0.2,67
12741,0.45835957,0.2,66
12743,0.7657963,0.2,123
12744,0.2185316,0.2,105
12745,0.92882895,0.2,139
12746,0.938671,0.2,31
12747,0.6735211,0.2,73
12748,0.9553538,0.2,42
12749,0.8007383,0.2,131
12750,0.82728606,0.2,149
12751,0.24854283,0.2,29
12752,0.9433167,0.2,64
12753,0.81205,0.2,39
12754,0.9072774,0.2,148
12755,0.9804832,0.2,61
12756,0.51357675,0.2,7
12758,0.9769108,0.2,135
12759,0.9515367,0.2,44
12760,0.14208566,0.2,130
12761,0.9864379,0.2,32
12762,0.99543875,0.2,131
12763,0.9989359,0.2,129
12764,0.74527365,0.2,23
12765,0.4171602,0.2,17
12766,0.99461395,0.2,30
12767,0.90542305,0.2,29
12768,0.956238,0.2,111
12769,0.80069417,0.2,81
12770,0.4195474,0.2,38
12771,0.9791859,0.2,114
12773,0.9208445,0.2,153
12774,0.94626427,0.2,31
12775,0.6775643,0.2,61
12777,0.99588335,0.2,31
12778,0.7433234,0.2,35
12779,0.97328794,0.2,86
12780,0.47056183,0.2,70
12781,0.88140434,0.2,23
12782,0.15680914,0.2,118
12783,0.91188926,0.2,136
12785,0.53434175,0.2,17
12786,0.99949574,0.2,136
12787,0.56108385,0.2,123
12788,0.9849049,0.2,9
12789,0.6337593,0.2,55
12790,0.59839493,0.2,72
12791,0.5561835,0.2,68
12792,0.99818915,0.2,154
12793,0.56200504,0.2,71
12795,0.90447485,0.2,74
12798,0.98811114,0.2,153
12799,0.9852622,0.2,139
12800,0.8315047,0.2,114
12801,0.3850492,0.2,76
12802,0.39730075,0.2,49
12804,0.9419958,0.2,150
12805,0.605731,0.2,136
12806,0.9931844,0.2,50
12808,0.40411204,0.2,103
12809,0.96784604,0.2,83
12810,0.8869873,0.2,41
12811,0.5417822,0.2,39
12812,0.35170373,0.2,150
12813,0.269567,0.2,155
12814,0.9970626,0.2,129
12815,0.63572836,0.2,150
12816,0.3634871,0.2,144
12817,0.5435569,0.2,133
12818,0.46834272,0.2,14
12819,0.30609143,0.2,4
12820,0.16224138,0.2,67
12821,0.9676002,0.2,86
12823,0.67493826,0.2,87
12824,0.3932782,0.2,23
12827,0.9591249,0.2,37
12828,0.114371404,0.2,34
12829,0.9587922,0.2,32
12830,0.979258,0.2,32
12831,0.73660433,0.2,154
12832,0.8889069,0.2,158
12834,0.420222,0.2,137
12835,0.99674714,0.2,153
12836,0.9747242,0.2,86
12837,0.5012977,0.2,83
12838,0.93633986,0.2,11
12839,0.49475643,0.2,137
12840,0.80681634,0.2,29
12842,0.105980225,0.2,42
12843,0.922909,0.2,66
12844,0.9649442,0.2,99
12845,0.2721298,0.2,118
12846,0.73278886,0.2,41
12847,0.9242232,0.2,53
12848,0.97614926,0.2,126
12849,0.8944105,0.2,126
12850,0.14371668,0.2,21
12852,0.86559844,0.2,38
12853,0.9739533,0.2,37
12854,0.98240316,0.2,13
12855,0.64805746,0.2,150
12856,0.95254546,0.2,2
12858,0.64887476,0.2,89
12859,0.28718072,0.2,0
12860,0.42486352,0.2,31
12861,0.94109297,0.2,36
12863,0.92150354,0.2,13
12865,0.94772965,0.2,125
12866,0.8548016,0.2,68
12867,0.6445359,0.2,5
12868,0.9943751,0.2,92
12870,0.9286008,0.2,14
12871,0.987245,0.2,137
12872,0.9335093,0.2,54
12873,0.6537381,0.2,21
12874,0.9793529,0.2,100
12875,0.31298468,0.2,158
12876,0.154837,0.2,149
12877,0.97482455,0.2,15
12878,0.9696125,0.2,115
12880,0.9721611,0.2,113
12881,0.7668091,0.2,76
12882,0.9159934,0.2,133
12883,0.99963284,0.2,143
12884,0.6484004,0.2,30
12885,0.98057693,0.2,96
12887,0.8376943,0.2,125
12888,0.48149058,0.2,42
12889,0.11667275,0.2,67
12890,0.99956924,0.2,113
12892,0.98154676,0.2,19
12893,0.99964035,0.2,117
12894,0.9946254,0.2,103
12896,0.25386673,0.2,63
12898,0.99671906,0.2,98
12899,0.8893511,0.2,99
12900,0.1442876,0.2,114
12903,0.96007925,0.2,153
12904,0.87960607,0.2,75
12906,0.41986638,0.2,127
12907,0.33987063,0.2,131
12908,0.9902062,0.2,100
12909,0.9248808,0.2,53
12910,0.87015724,0.2,53
12911,0.27334893,0.2,110
12912,0.6869813,0.2,67
12913,0.9454188,0.2,158
12914,0.16995518,0.2,131
12916,0.9251284,0.2,1
12917,0.9962214,0.2,23
12918,0.36158612,0.2,67
12919,0.87855196,0.2,157
12920,0.08174987,0.2,118
12921,0.94926035,0.2,74
12922,0.98471695,0.2,149
12923,0.5901092,0.2,76
12925,0.9882218,0.2,126
12926,0.9960814,0.2,47
12927,0.82304734,0.2,34
12928,0.27024007,0.2,34
12929,0.33466393,0.2,121
12930,0.27037305,0.2,45
12931,0.3791156,0.2,152
12932,0.42028323,0.2,76
12933,0.8262117,0.2,133
12935,0.27334726,0.2,154
12936,0.23879775,0.2,123
12937,0.9800986,0.2,73
12938,0.8513248,0.2,67
12939,0.98181283,0.2,11
12940,0.98415554,0.2,17
12941,0.9838313,0.2,45
12942,0.08836783,0.2,29
12943,0.28941244,0.2,44
12945,0.88392025,0.2,19
12947,0.63393855,0.2,105
12949,0.76984036,0.2,42
12950,0.5628368,0.2,144
12953,0.8135453,0.2,69
12954,0.23284996,0.2,106
12955,0.16882685,0.2,105
12956,0.99867094,0.2,27
12957,0.94338155,0.2,21
12958,0.8385552,0.2,75
12959,0.5863293,0.2,119
12960,0.99212754,0.2,110
12961,0.94430786,0.2,40
12962,0.70530623,0.2,98
12963,0.9443351,0.2,108
12964,0.78451514,0.2,125
12965,0.9994962,0.2,59
12966,0.45499766,0.2,115
12967,0.9688704,0.2,47
12968,0.95775104,0.2,110
12969,0.35683468,0.2,38
12970,0.823978,0.2,151
12971,0.83823305,0.2,68
12973,0.6588791,0.2,50
12974,0.99516857,0.2,130
12976,0.9491185,0.2,120
12977,0.6011743,0.2,61
12979,0.76522976,0.2,87
12980,0.44309828,0.2,145
12981,0.8593003,0.2,139
12983,0.31816053,0.2,120
12984,0.9660314,0.2,144
12985,0.99632144,0.2,23
12986,0.9082101,0.2,42
12988,0.8875966,0.2,53
12990,0.9834856,0.2,111
12991,0.7708362,0.2,119
12992,0.88012326,0.2,154
12993,0.3423556,0.2,92
12996,0.31870386,0.2,150
12997,0.9033745,0.2,73
12998,0.99641514,0.2,104
12999,0.96088105,0.2,95
13000,0.94510967,0.2,77
13001,0.9614637,0.2,87
13002,0.95829535,0.2,69
13003,0.24914244,0.2,151
13004,0.79779404,0.2,131
13005,0.91245764,0.2,32
13006,0.6030242,0.2,22
13007,0.9836467,0.2,74
13009,0.46779904,0.2,17
13010,0.9078748,0.2,153
13012,0.9980568,0.2,106
13013,0.24418783,0.2,156
13014,0.98330784,0.2,41
13015,0.6815919,0.2,119
13016,0.90366584,0.2,23
13017,0.4461951,0.2,155
13019,0.46483606,0.2,133
13020,0.99616843,0.2,140
13022,0.46850953,0.2,89
13023,0.4644181,0.2,95
13024,0.81790996,0.2,28
13025,0.9962387,0.2,98
13026,0.98531336,0.2,125
13027,0.57119423,0.2,127
13030,0.65270954,0.2,150
13031,0.32281554,0.2,75
13033,0.74172467,0.2,38
13034,0.9651213,0.2,153
13035,0.9967573,0.2,142
13036,0.8249326,0.2,98
13037,0.9375052,0.2,37
13038,0.8919676,0.2,137
13039,0.2617182,0.2,16
13040,0.8877667,0.2,103
13041,0.72732,0.2,32
13042,0.22064848,0.2,136
13044,0.6999031,0.2,37
13045,0.47123253,0.2,144
13046,0.17360309,0.2,22
13047,0.98095495,0.2,14
13048,0.82614607,0.2,85
13049,0.9843978,0.2,1
13051,0.99112064,0.2,131
13052,0.6251194,0.2,102
13053,0.933107,0.2,144
13054,0.70153207,0.2,19
13055,0.2690258,0.2,22
13056,0.73646873,0.2,34
13057,0.2728386,0.2,22
13058,0.8802439,0.2,93
13059,0.9852836,0.2,152
13060,0.9926006,0.2,32
13061,0.628219,0.2,87
13062,0.3408647,0.2,86
13066,0.25784415,0.2,52
13067,0.9866939,0.2,149
13068,0.596244,0.2,73
13069,0.6601219,0.2,17
13070,0.62379426,0.2,102
13071,0.39529356,0.2,27
13072,0.12161354,0.2,149
13073,0.99816614,0.2,108
13074,0.6466116,0.2,28
13078,0.2743587,0.2,49
13080,0.717035,0.2,2
13081,0.985796,0.2,22
13082,0.9993069,0.2,109
13083,0.9402163,0.2,47
13086,0.53845775,0.2,16
13087,0.44298092,0.2,153
13088,0.9851649,0.2,64
13089,0.9818188,0.2,141
13090,0.9977022,0.2,116
13091,0.77123153,0.2,126
13092,0.9792819,0.2,41
13093,0.95090485,0.2,87
13094,0.71067923,0.2,73
13095,0.7284009,0.2,104
13098,0.99416405,0.2,131
13101,0.41863734,0.2,104
13102,0.6147748,0.2,47
13104,0.9386731,0.2,47
13105,0.9249479,0.2,29
13106,0.91448265,0.2,25
13107,0.9983741,0.2,135
13108,0.32144827,0.2,22
13109,0.9897569,0.2,44
13110,0.17474894,0.2,144
13111,0.88166714,0.2,102
13112,0.9826533,0.2,14
13113,0.449045,0.2,153
13114,0.8365654,0.2,20
13115,0.5420398,0.2,70
13117,0.9364214,0.2,10
13118,0.9850064,0.2,23
13119,0.99620265,0.2,116
13120,0.15618734,0.2,144
13121,0.31405842,0.2,96
13123,0.99375916,0.2,139
13124,0.5655252,0.2,70
13125,0.90783226,0.2,23
13126,0.60634804,0.2,53
13129,0.28550816,0.2,19
13130,0.26891446,0.2,8
13131,0.7749525,0.2,144
13132,0.8801402,0.2,126
13133,0.95883316,0.2,58
13135,0.9752864,0.2,119
13136,0.8314772,0.2,88
13137,0.9952284,0.2,83
13138,0.43163222,0.2,75
13139,0.95583415,0.2,55
13140,0.60672987,0.2,114
13141,0.98091483,0.2,37
13142,0.8175534,0.2,19
13143,0.74916023,0.2,124
13144,0.86515796,0.2,83
13145,0.95664954,0.2,41
13146,0.9925523,0.2,127
13147,0.87362015,0.2,108
13148,0.11069224,0.2,2
13149,0.51465523,0.2,146
13150,0.8597187,0.2,54
13151,0.32597512,0.2,75
13152,0.104257226,0.2,102
13154,0.084628664,0.2,21
13156,0.98911566,0.2,53
13157,0.7702251,0.2,106
13159,0.8968979,0.2,14
13160,0.84225315,0.2,53
13162,0.9921262,0.2,116
13164,0.48098823,0.2,153
13165,0.41069376,0.2,156
13167,0.95903265,0.2,110
13168,0.6951997,0.2,20
13169,0.7164571,0.2,2
13170,0.39667743,0.2,81
13171,0.48761722,0.2,43
13172,0.9718598,0.2,129
13173,0.9320487,0.2,53
13174,0.9982186,0.2,101
13175,0.8362144,0.2,94
13176,0.23413381,0.2,39
13177,0.6197374,0.2,67
13179,0.99920183,0.2,55
13182,0.58419645,0.2,21
13184,0.70927167,0.2,38
13185,0.4195043,0.2,53
13186,0.9933727,0.2,14
13187,0.98204654,0.2,7
13188,0.35619715,0.2,27
13190,0.8507843,0.2,144
13192,0.9115636,0.2,14
13193,0.329876,0.2,144
13194,0.9731233,0.2,53
13195,0.8170332,0.2,156
13196,0.1394115,0.2,56
13197,0.4851438,0.2,137
13198,0.9848681,0.2,38
13199,0.65225327,0.2,75
13200,0.9776894,0.2,87
13201,0.36007914,0.2,107
13202,0.23911239,0.2,94
13203,0.993269,0.2,27
13204,0.9996112,0.2,43
13205,0.32763717,0.2,157
13208,0.6162174,0.2,143
13209,0.74661636,0.2,149
13212,0.85707283,0.2,39
13213,0.2980396,0.2,2
13214,0.85871464,0.2,92
13215,0.97300285,0.2,87
13216,0.8309631,0.2,93
13217,0.8035419,0.2,21
13218,0.6877289,0.2,41
13219,0.8739652,0.2,12
13220,0.9887417,0.2,37
13221,0.9946169,0.2,133
13223,0.29845995,0.2,35
13224,0.8099395,0.2,69
13225,0.99595463,0.2,134
13226,0.9339981,0.2,92
13228,0.9626223,0.2,47
13230,0.2729617,0.2,75
13232,0.10605967,0.2,87
13234,0.9998771,0.2,31
13237,0.59697264,0.2,61
13238,0.9977463,0.2,54
13240,0.9803547,0.2,35
13241,0.82903063,0.2,65
13245,0.957338,0.2,58
13246,0.97285134,0.2,5
13247,0.99251443,0.2,127
13248,0.99937445,0.2,133
13249,0.54908836,0.2,46
13250,0.6039755,0.2,135
13251,0.718883,0.2,152
13252,0.9790456,0.2,95
13254,0.9718455,0.2,128
13255,0.73166263,0.2,153
13256,0.85033566,0.2,132
13257,0.97865134,0.2,152
13259,0.99651235,0.2,77
13260,0.34829748,0.2,154
13261,0.54804415,0.2,36
13262,0.985617,0.2,136
13264,0.54278076,0.2,60
13265,0.97584575,0.2,37
13266,0.9838758,0.2,33
13267,0.9998037,0.2,117
13268,0.99628806,0.2,76
13269,0.82251954,0.2,137
13270,0.89779294,0.2,113
13271,0.18208584,0.2,6
13272,0.93759006,0.2,35
13273,0.7433307,0.2,132
13274,0.65950865,0.2,70
13275,0.9871811,0.2,86
13276,0.6191904,0.2,97
13277,0.91922075,0.2,11
13278,0.73542404,0.2,98
13279,0.22064602,0.2,153
13280,0.4400336,0.2,7
13281,0.9823241,0.2,117
13282,0.21130428,0.2,56
13283,0.9771136,0.2,114
13284,0.5074584,0.2,112
13285,0.6477367,0.2,105
13286,0.41051018,0.2,124
13288,0.9345365,0.2,2
13289,0.40402582,0.2,138
13290,0.34737867,0.2,76
13291,0.32549977,0.2,96
13292,0.8242373,0.2,15
13293,0.96642894,0.2,110
13294,0.9753185,0.2,37
13295,0.5106442,0.2,111
13297,0.60828817,0.2,131
13298,0.3038544,0.2,73
13299,0.907965,0.2,1
13300,0.9877517,0.2,59
13301,0.94772345,0.2,111
13302,0.5388477,0.2,31
13304,0.92156076,0.2,8
13305,0.39447653,0.2,131
13309,0.99161667,0.2,125
13310,0.93331146,0.2,47
13311,0.9842121,0.2,4
13312,0.86396444,0.2,49
13314,0.9896875,0.2,8
13315,0.8992485,0.2,75
13316,0.8788854,0.2,120
13317,0.85498655,0.2,56
13318,0.5075941,0.2,107
13319,0.57358855,0.2,134
13321,0.6555869,0.2,88
13322,0.38776258,0.2,53
13323,0.32579815,0.2,98
13324,0.9729111,0.2,81
13325,0.991593,0.2,149
13326,0.90405226,0.2,118
13327,0.4751445,0.2,16
13328,0.2774726,0.2,114
13329,0.22053532,0.2,118
13330,0.44416454,0.2,85
13331,0.9935861,0.2,98
13332,0.99531615,0.2,140
13333,0.9678283,0.2,96
13334,0.98858213,0.2,92
13335,0.6136436,0.2,76
13336,0.9292077,0.2,61
13337,0.669296,0.2,84
13338,0.62332016,0.2,47
13340,0.30781138,0.2,131
13341,0.26532906,0.2,143
13342,0.9351472,0.2,111
13343,0.39137584,0.2,17
13344,0.87172824,0.2,31
13345,0.99765897,0.2,23
13346,0.99368626,0.2,111
13347,0.4070335,0.2,60
13348,0.7464881,0.2,123
13349,0.52639884,0.2,21
13350,0.99983203,0.2,102
13352,0.5209037,0.2,70
13353,0.77286786,0.2,108
13354,0.34506732,0.2,71
13355,0.9968586,0.2,104
13356,0.99781173,0.2,81
13357,0.98656136,0.2,49
13358,0.66259265,0.2,154
13359,0.7928944,0.2,141
13360,0.79765224,0.2,9
13361,0.48592097,0.2,27
13362,0.8086061,0.2,130
13363,0.19061255,0.2,86
13365,0.3104593,0.2,150
13366,0.86398834,0.2,158
13367,0.34011906,0.2,32
13368,0.92990255,0.2,110
13369,0.96117646,0.2,91
13370,0.9973992,0.2,101
13371,0.9979724,0.2,94
13372,0.257882,0.2,121
13373,0.941346,0.2,20
13374,0.5350163,0.2,103
13375,0.99679095,0.2,94
13376,0.4641699,0.2,156
13377,0.8494551,0.2,131
13378,0.9514801,0.2,75
13379,0.24936792,0.2,10
13380,0.44890675,0.2,90
13381,0.9987225,0.2,116
13383,0.12594134,0.2,61
13384,0.56608856,0.2,76
13385,0.9033682,0.2,17
13386,0.54198796,0.2,16
13387,0.4753708,0.2,24
13388,0.38876495,0.2,151
13390,0.52831215,0.2,153
13391,0.5309436,0.2,43
13392,0.38217232,0.2,60
13393,0.99310946,0.2,11
13394,0.1759185,0.2,143
13395,0.97964954,0.2,116
13396,0.99788576,0.2,82
13397,0.9828568,0.2,149
13398,0.9897168,0.2,9
13399,0.9284571,0.2,32
13400,0.30657592,0.2,156
13401,0.4446841,0.2,5
13403,0.40222076,0.2,19
13404,0.502142,0.2,103
13405,0.12926896,0.2,111
13407,0.97426516,0.2,25
13408,0.20422176,0.2,150
13409,0.9711899,0.2,11
13411,0.40415683,0.2,54
13412,0.94482034,0.2,53
13414,0.36683497,0.2,75
13415,0.9883278,0.2,137
13416,0.9808734,0.2,64
13417,0.9949215,0.2,149
13418,0.67718244,0.2,23
13420,0.9875589,0.2,47
13421,0.9918357,0.2,76
13422,0.86421067,0.2,73
13424,0.36546293,0.2,70
13425,0.64461195,0.2,67
13427,0.93763745,0.2,95
13428,0.6646386,0.2,122
13429,0.85988384,0.2,68
13430,0.4601415,0.2,30
13431,0.5486607,0.2,141
13433,0.8898505,0.2,158
13434,0.5323595,0.2,7
13435,0.97612846,0.2,133
13436,0.8383415,0.2,128
13437,0.9765107,0.2,108
13439,0.57358736,0.2,122
13440,0.90528107,0.2,77
13441,0.3914722,0.2,7
13443,0.9987465,0.2,23
13444,0.9577825,0.2,49
13445,0.88604647,0.2,79
13446,0.99040365,0.2,137
13447,0.8274779,0.2,27
13448,0.46525836,0.2,143
13449,0.9130266,0.2,11
13452,0.7454446,0.2,29
13453,0.9882969,0.2,31
13454,0.62605405,0.2,82
13457,0.9862802,0.2,144
13458,0.8220258,0.2,84
13460,0.36339086,0.2,131
13461,0.9154034,0.2,153
13463,0.45210415,0.2,50
13465,0.56571,0.2,110
13466,0.45510983,0.2,102
13467,0.7523669,0.2,77
13468,0.9395212,0.2,118
13469,0.9981236,0.2,117
13470,0.98811173,0.2,105
13471,0.9982192,0.2,23
13473,0.99015105,0.2,148
13474,0.90863615,0.2,118
13476,0.23657967,0.2,22
13477,0.079246245,0.2,86
13478,0.96013045,0.2,42
13480,0.6915244,0.2,2
13481,0.5295073,0.2,75
13482,0.6678631,0.2,2
13483,0.9965307,0.2,149
13484,0.9551538,0.2,12
13485,0.6598075,0.2,69
13486,0.99038064,0.2,93
13488,0.65394527,0.2,61
13489,0.5730918,0.2,70
13490,0.20217848,0.2,13
13491,0.9800268,0.2,148
13492,0.16561332,0.2,74
13493,0.83740765,0.2,142
13494,0.61086303,0.2,79
13495,0.9922382,0.2,116
13496,0.99055403,0.2,32
13497,0.2465339,0.2,82
13499,0.8552539,0.2,159
13501,0.3364336,0.2,94
13503,0.9335512,0.2,79
13504,0.9298373,0.2,152
13505,0.7696187,0.2,47
13506,0.9838358,0.2,49
13507,0.9894772,0.2,123
13508,0.9087922,0.2,6
13509,0.5183269,0.2,52
13510,0.8676325,0.2,103
13511,0.98143446,0.2,110
13512,0.9303498,0.2,87
13513,0.9969891,0.2,55
13514,0.9343969,0.2,152
13515,0.86919355,0.2,131
13516,0.6553479,0.2,79
13517,0.52122355,0.2,108
13518,0.6430024,0.2,78
13519,0.7788371,0.2,86
13520,0.5344413,0.2,39
13521,0.57570887,0.2,83
13522,0.9966407,0.2,14
13523,0.7440435,0.2,114
13524,0.70024276,0.2,92
13525,0.96773887,0.2,139
13526,0.25906432,0.2,53
13527,0.96553534,0.2,9
13528,0.9806693,0.2,77
13531,0.97221595,0.2,14
13532,0.41937113,0.2,154
13533,0.88493603,0.2,14
13535,0.822989,0.2,119
13536,0.9428052,0.2,49
13538,0.95402986,0.2,39
13539,0.8710215,0.2,154
13541,0.97800535,0.2,11
13542,0.21878803,0.2,155
13543,0.6628945,0.2,123
13544,0.6436109,0.2,123
13546,0.31202242,0.2,2
13547,0.6850787,0.2,73
13548,0.8077378,0.2,150
13549,0.9840509,0.2,27
13550,0.6456066,0.2,68
13551,0.89313066,0.2,119
13552,0.9420458,0.2,110
13553,0.98645824,0.2,47
13555,0.398348,0.2,23
13556,0.16530415,0.2,3
13557,0.9786865,0.2,120
13558,0.64921165,0.2,108
13559,0.96769476,0.2,0
13560,0.7692708,0.2,105
13563,0.8980755,0.2,153
13564,0.99708253,0.2,32
13565,0.97908497,0.2,114
13566,0.9364322,0.2,15
13567,0.59350777,0.2,0
13568,0.98668134,0.2,55
13569,0.9942572,0.2,154
13570,0.17509401,0.2,102
13571,0.94823885,0.2,102
13572,0.30651078,0.2,148
13573,0.96279794,0.2,75
13574,0.7498105,0.2,154
13575,0.29306075,0.2,19
13577,0.9275314,0.2,31
13578,0.47319788,0.2,30
13579,0.92631555,0.2,31
13580,0.39885536,0.2,84
13582,0.99524045,0.2,42
13583,0.44477445,0.2,18
13584,0.80154955,0.2,41
13585,0.94323003,0.2,116
13586,0.9764589,0.2,111
13587,0.8587406,0.2,151
13588,0.90972483,0.2,131
13589,0.68295485,0.2,89
13590,0.5662625,0.2,126
13591,0.7364061,0.2,77
13592,0.98149246,0.2,137
13593,0.98727137,0.2,150
13594,0.9354948,0.2,98
13595,0.9986313,0.2,130
13596,0.77797675,0.2,101
13597,0.44467652,0.2,70
13598,0.98885465,0.2,100
13599,0.50453174,0.2,147
13601,0.9464911,0.2,76
13603,0.98026514,0.2,42
13605,0.98763555,0.2,56
13606,0.58394724,0.2,150
13607,0.5431146,0.2,137
13608,0.7794789,0.2,137
13609,0.97154397,0.2,103
13611,0.9846163,0.2,105
13613,0.9893941,0.2,153
13614,0.9736398,0.2,159
13615,0.7575444,0.2,17
13616,0.35406324,0.2,25
13617,0.7343609,0.2,26
13618,0.7607296,0.2,13
13619,0.99816185,0.2,140
13620,0.9640297,0.2,153
13621,0.5042692,0.2,123
13622,0.9128403,0.2,103
13623,0.61547893,0.2,92
13624,0.81541747,0.2,18
13625,0.94507235,0.2,81
13626,0.32030493,0.2,128
13627,0.41343138,0.2,103
13628,0.6000334,0.2,60
13629,0.41230133,0.2,66
13630,0.412221,0.2,37
13632,0.98330265,0.2,35
13633,0.96961683,0.2,55
13634,0.7321455,0.2,68
13635,0.9163827,0.2,30
13636,0.9611419,0.2,156
13637,0.9647937,0.2,113
13638,0.78083247,0.2,81
13639,0.39043468,0.2,156
13640,0.78554124,0.2,127
13641,0.7057866,0.2,0
13642,0.58917433,0.2,60
13643,0.68039674,0.2,53
13645,0.5762127,0.2,87
13646,0.988668,0.2,59
13647,0.36481845,0.2,42
13648,0.11456897,0.2,121
13650,0.89675003,0.2,29
13651,0.99987364,0.2,134
13652,0.85409606,0.2,150
13653,0.13780214,0.2,73
13654,0.99609816,0.2,148
13656,0.3901958,0.2,64
13657,0.96599436,0.2,71
13659,0.9850249,0.2,116
13660,0.3001644,0.2,4
13661,0.36509442,0.2,53
13662,0.18761387,0.2,49
13663,0.9639411,0.2,96
13664,0.73251545,0.2,15
13665,0.3500912,0.2,115
13666,0.45802465,0.2,26
13667,0.4017232,0.2,16
13668,0.8493541,0.2,25
13669,0.99426174,0.2,144
13670,0.7560275,0.2,83
13671,0.9613923,0.2,56
13672,0.9216919,0.2,74
13673,0.9533818,0.2,34
13674,0.935653,0.2,49
13675,0.9869463,0.2,33
13676,0.36280504,0.2,150
13677,0.67762786,0.2,109
13678,0.8441178,0.2,150
13679,0.92168844,0.2,32
13680,0.9159272,0.2,154
13681,0.8550663,0.2,36
13682,0.95890254,0.2,23
13683,0.8899766,0.2,90
13684,0.9927349,0.2,86
13685,0.99699426,0.2,113
13686,0.4671832,0.2,146
13687,0.455816,0.2,38
13688,0.6340798,0.2,53
13689,0.8597087,0.2,153
13690,0.9893148,0.2,116
13692,0.972689,0.2,91
13694,0.24269831,0.2,120
13695,0.65877295,0.2,72
13696,0.8549874,0.2,8
13697,0.9926696,0.2,33
13699,0.9992052,0.2,9
13701,0.68957454,0.2,104
13702,0.9903509,0.2,23
13703,0.6605324,0.2,147
13704,0.935221,0.2,7
13705,0.8955644,0.2,71
13706,0.9271958,0.2,30
13707,0.9289969,0.2,87
13708,0.35392845,0.2,43
13709,0.41731915,0.2,71
13710,0.98059374,0.2,55
13711,0.35236186,0.2,115
13712,0.9915303,0.2,86
13713,0.5076697,0.2,7
13714,0.15988804,0.2,49
13715,0.9748138,0.2,36
13716,0.38107768,0.2,114
13717,0.6585327,0.2,34
13718,0.9588687,0.2,37
13719,0.74156183,0.2,144
13720,0.5530947,0.2,159
13721,0.4596036,0.2,70
13722,0.94860697,0.2,136
13723,0.9280347,0.2,105
13724,0.32127512,0.2,129
13725,0.97305876,0.2,74
13726,0.97408956,0.2,82
13727,0.9547514,0.2,14
13728,0.97237045,0.2,136
13729,0.7022616,0.2,64
13730,0.96779424,0.2,103
13731,0.7265313,0.2,41
13732,0.20355746,0.2,151
13734,0.8063594,0.2,75
13735,0.9027956,0.2,62
13736,0.90234065,0.2,27
13737,0.445807,0.2,76
13738,0.97930187,0.2,14
13739,0.5816678,0.2,129
13740,0.99370426,0.2,152
13742,0.530116,0.2,53
13743,0.9061887,0.2,45
13744,0.9526823,0.2,93
13745,0.97616506,0.2,4
13747,0.9957606,0.2,132
13749,0.9886642,0.2,19
13751,0.8302341,0.2,101
13752,0.82059175,0.2,151
13754,0.9781569,0.2,111
13755,0.9767268,0.2,108
13756,0.8389325,0.2,104
13757,0.89187527,0.2,9
13758,0.8033656,0.2,123
13760,0.7351599,0.2,108
13762,0.94752824,0.2,75
13763,0.9416967,0.2,33
13765,0.9945444,0.2,135
13766,0.9794288,0.2,96
13767,0.34150633,0.2,30
13769,0.8459296,0.2,69
13771,0.47252074,0.2,35
13772,0.8787611,0.2,40
13773,0.99960285,0.2,117
13774,0.54830563,0.2,79
13775,0.9930901,0.2,135
13776,0.4034899,0.2,144
13777,0.99701416,0.2,59
13778,0.9631655,0.2,37
13779,0.5038507,0.2,102
13780,0.28860605,0.2,34
13781,0.9917285,0.2,114
13782,0.77602756,0.2,69
13783,0.7489874,0.2,105
13784,0.97831,0.2,48
13785,0.8645868,0.2,38
13786,0.72296125,0.2,142
13787,0.8654762,0.2,16
13788,0.69667464,0.2,77
13789,0.5493606,0.2,150
13790,0.14868686,0.2,89
13791,0.10752866,0.2,50
13792,0.8326723,0.2,93
13793,0.80387986,0.2,92
13795,0.6768738,0.2,108
13796,0.22744575,0.2,152
13797,0.7281733,0.2,144
13798,0.98556095,0.2,39
13799,0.5046595,0.2,58
13801,0.9970885,0.2,14
13803,0.95632994,0.2,156
13804,0.64061415,0.2,83
13805,0.8912198,0.2,144
13807,0.9539309,0.2,87
13808,0.987693,0.2,114
13809,0.9650253,0.2,111
13811,0.88321006,0.2,112
13813,0.8536257,0.2,68
13814,0.75735843,0.2,14
13815,0.22829632,0.2,38
13816,0.8470852,0.2,143
13817,0.8838264,0.2,88
13818,0.95619035,0.2,50
13819,0.7712331,0.2,86
13820,0.15440938,0.2,49
13821,0.5871644,0.2,72
13822,0.8664077,0.2,150
13823,0.93872565,0.2,93
13824,0.24702437,0.2,28
13825,0.8455854,0.2,144
13826,0.9510461,0.2,87
13828,0.97016454,0.2,149
13829,0.99653184,0.2,77
13830,0.2782747,0.2,108
13832,0.40556237,0.2,63
13833,0.6082196,0.2,105
13834,0.80522335,0.2,130
13835,0.17132194,0.2,156
13836,0.9839212,0.2,42
13838,0.74285614,0.2,23
13839,0.9996984,0.2,104
13840,0.65527284,0.2,120
13841,0.88502884,0.2,137
13843,0.49718577,0.2,62
13845,0.9971404,0.2,3
13846,0.6793446,0.2,103
13847,0.6677309,0.2,136
13848,0.8477546,0.2,158
13849,0.46084112,0.2,144
13850,0.695147,0.2,61
13851,0.85520434,0.2,73
13853,0.841312,0.2,41
13855,0.9937127,0.2,85
13856,0.90896153,0.2,5
13857,0.33800855,0.2,18
13858,0.4342523,0.2,157
13859,0.98834306,0.2,14
13860,0.91589916,0.2,112
13861,0.35699177,0.2,1
13862,0.9055492,0.2,53
13863,0.7509546,0.2,150
13865,0.9999745,0.2,10
13866,0.7366187,0.2,137
13867,0.9297437,0.2,83
13868,0.7897489,0.2,30
13869,0.5089736,0.2,77
13871,0.9899447,0.2,64
13872,0.8498398,0.2,71
13873,0.91957974,0.2,129
13875,0.34917238,0.2,29
13876,0.552834,0.2,103
13878,0.98657566,0.2,155
13879,0.40801147,0.2,26
13880,0.9872088,0.2,116
13882,0.8699013,0.2,102
13883,0.877886,0.2,57
13885,0.9150744,0.2,156
13886,0.9196829,0.2,98
13887,0.73717386,0.2,46
13888,0.9788263,0.2,62
13889,0.87172353,0.2,105
13890,0.977675,0.2,106
13891,0.950916,0.2,56
13892,0.11253285,0.2,131
13893,0.60712683,0.2,39
13894,0.96319205,0.2,4
13895,0.797212,0.2,25
13897,0.9736694,0.2,16
13898,0.73442817,0.2,10
13899,0.4679804,0.2,61
13900,0.8590375,0.2,137
13901,0.55112743,0.2,17
13902,0.7152976,0.2,131
13903,0.63634056,0.2,22
13904,0.2715481,0.2,157
13905,0.863296,0.2,103
13906,0.9216392,0.2,122
13907,0.62737644,0.2,103
13908,0.994487,0.2,116
13909,0.7380873,0.2,78
13910,0.9902886,0.2,90
13911,0.9627603,0.2,98
13912,0.99000084,0.2,55
13914,0.63374764,0.2,79
13915,0.4289198,0.2,94
13916,0.31305587,0.2,72
13917,0.13904053,0.2,65
13918,0.9557782,0.2,153
13919,0.46737227,0.2,58
13920,0.9923152,0.2,82
13921,0.18263064,0.2,123
13923,0.99409986,0.2,113
13924,0.99843055,0.2,99
13925,0.97973114,0.2,92
13926,0.17421542,0.2,29
13927,0.4658326,0.2,41
13928,0.7948072,0.2,47
13929,0.33883724,0.2,159
13930,0.98593175,0.2,131
13931,0.9434535,0.2,149
13932,0.62635356,0.2,87
13933,0.9596399,0.2,52
13935,0.1310386,0.2,66
13936,0.7122439,0.2,0
13937,0.9868836,0.2,25
13938,0.7588566,0.2,159
13939,0.9919593,0.2,38
13940,0.3168664,0.2,69
13941,0.9478214,0.2,119
13942,0.8053155,0.2,83
13943,0.35357052,0.2,26
13944,0.06732269,0.2,131
13945,0.9982462,0.2,117
13946,0.9996929,0.2,139
13947,0.93971074,0.2,83
13948,0.9924643,0.2,63
13949,0.28741318,0.2,128
13950,0.9296349,0.2,114
13951,0.86743057,0.2,11
13952,0.7460086,0.2,114
13953,0.5784411,0.2,122
13954,0.43724272,0.2,122
13955,0.9396247,0.2,111
13956,0.9223287,0.2,3
13957,0.6865583,0.2,93
13958,0.9050459,0.2,35
13959,0.9952148,0.2,9
13960,0.6873677,0.2,23
13961,0.08706158,0.2,103
13963,0.39732742,0.2,117
13964,0.854663,0.2,105
13965,0.9902132,0.2,156
13966,0.99681646,0.2,27
13967,0.9955859,0.2,45
13968,0.14817613,0.2,68
13970,0.5205113,0.2,104
13971,0.998516,0.2,23
13972,0.3322631,0.2,59
13974,0.9459271,0.2,153
13975,0.9431953,0.2,128
13976,0.6926342,0.2,62
13977,0.73620033,0.2,11
13978,0.8118509,0.2,60
13979,0.87597835,0.2,36
13980,0.5665936,0.2,73
13981,0.9998211,0.2,57
13982,0.6587157,0.2,103
13983,0.48004028,0.2,119
13984,0.9815407,0.2,54
13985,0.8918609,0.2,126
13986,0.6306006,0.2,39
13988,0.99081635,0.2,91
13989,0.9859373,0.2,9
13990,0.8906071,0.2,80
13991,0.9795083,0.2,154
13992,0.77971214,0.2,42
13993,0.20437285,0.2,131
13994,0.87619185,0.2,63
13995,0.8610361,0.2,152
13997,0.97896695,0.2,153
14000,0.402004,0.2,86
14002,0.997834,0.2,103
14004,0.9426402,0.2,108
14005,0.99150074,0.2,5
14007,0.7743292,0.2,118
14008,0.99990475,0.2,134
14009,0.93671954,0.2,32
14010,0.97795725,0.2,104
14011,0.7937869,0.2,29
14012,0.9657698,0.2,123
14013,0.90567,0.2,61
14014,0.97834796,0.2,131
14015,0.98153865,0.2,159
14016,0.910201,0.2,3
14017,0.8623096,0.2,137
14018,0.8730762,0.2,102
14019,0.4467414,0.2,35
14020,0.99948406,0.2,23
14021,0.96835226,0.2,112
14022,0.98613054,0.2,103
14024,0.31207433,0.2,59
14025,0.9623623,0.2,145
14026,0.35116097,0.2,34
14027,0.96140337,0.2,53
14029,0.8939074,0.2,53
14030,0.31628448,0.2,54
14031,0.834299,0.2,75
14032,0.1663279,0.2,3
14033,0.98844904,0.2,125
14034,0.94732773,0.2,57
14035,0.49588344,0.2,11
14036,0.78032804,0.2,70
14037,0.5382433,0.2,58
14038,0.55535007,0.2,38
14040,0.49117145,0.2,156
14041,0.13669595,0.2,16
14042,0.40381595,0.2,132
14043,0.95740104,0.2,66
14044,0.60228723,0.2,67
14045,0.8619528,0.2,11
14046,0.4625653,0.2,158
14048,0.94919366,0.2,94
14049,0.32001954,0.2,52
14050,0.99807215,0.2,49
14051,0.9985067,0.2,140
14052,0.8466292,0.2,61
14053,0.568079,0.2,38
14055,0.72791874,0.2,156
14056,0.5365259,0.2,148
14058,0.9988211,0.2,113
14059,0.8854408,0.2,100
14060,0.21325772,0.2,40
14061,0.9954673,0.2,35
14063,0.55055004,0.2,61
14064,0.79292,0.2,66
14065,0.9997434,0.2,122
14066,0.54480666,0.2,138
14068,0.98932356,0.2,53
14070,0.6930372,0.2,114
14071,0.62364286,0.2,112
14072,0.9916979,0.2,59
14073,0.9584088,0.2,102
14074,0.5137122,0.2,18
14075,0.8910577,0.2,8
14076,0.90897393,0.2,136
14077,0.99895954,0.2,55
14079,0.8319463,0.2,34
14080,0.6185042,0.2,34
14084,0.99836844,0.2,131
14085,0.59045726,0.2,75
14086,0.193808,0.2,39
14087,0.36117297,0.2,39
14088,0.99593425,0.2,154
14090,0.51139265,0.2,121
14091,0.25786722,0.2,152
14093,0.4087425,0.2,64
14094,0.9620644,0.2,107
14095,0.9902664,0.2,12
14096,0.5843435,0.2,73
14097,0.6759821,0.2,130
14098,0.8096994,0.2,11
14099,0.942119,0.2,3
14100,0.4394521,0.2,68
14101,0.5725638,0.2,63
14102,0.9902643,0.2,124
14103,0.352744,0.2,103
14104,0.95648074,0.2,47
14105,0.5672361,0.2,96
14106,0.8290371,0.2,72
14107,0.93857384,0.2,110
14108,0.82248527,0.2,34
14109,0.68202907,0.2,61
14110,0.37784564,0.2,17
14111,0.8751334,0.2,64
14113,0.9985185,0.2,49
14114,0.93727916,0.2,123
14115,0.99714667,0.2,52
14116,0.5782109,0.2,18
14117,0.43549317,0.2,40
14118,0.9594228,0.2,36
14119,0.9897714,0.2,94
14120,0.9728429,0.2,86
14121,0.7749464,0.2,53
14123,0.9563462,0.2,1
14124,0.88257813,0.2,98
14126,0.99953866,0.2,140
14128,0.9986817,0.2,125
14129,0.179429,0.2,29
14130,0.36549032,0.2,141
14131,0.7989238,0.2,43
14132,0.8943034,0.2,144
14133,0.94080186,0.2,25
14134,0.8688224,0.2,76
14136,0.97394866,0.2,111
14137,0.9395479,0.2,131
14138,0.9969482,0.2,119
14139,0.6976671,0.2,36
14140,0.9382155,0.2,123
14141,0.56717706,0.2,89
14142,0.98506665,0.2,111
14143,0.9601788,0.2,95
14144,0.95940065,0.2,75
14145,0.79233843,0.2,78
14148,0.90986335,0.2,98
14149,0.100894384,0.2,152
14151,0.9509731,0.2,115
14152,0.6013813,0.2,123
14153,0.95077306,0.2,86
14154,0.948177,0.2,137
14155,0.9124675,0.2,122
14156,0.75761724,0.2,41
14157,0.9628418,0.2,75
14159,0.8987165,0.2,75
14160,0.79089284,0.2,67
14161,0.23378047,0.2,145
14163,0.96859086,0.2,140
14165,0.65779567,0.2,45
14166,0.9921113,0.2,64
14167,0.6640733,0.2,122
14168,0.98983103,0.2,117
14169,0.3946521,0.2,144
14170,0.9672363,0.2,150
14171,0.76982385,0.2,18
14172,0.17623052,0.2,148
14173,0.9270228,0.2,137
14174,0.9567506,0.2,69
14175,0.9973973,0.2,14
14176,0.48397863,0.2,125
14179,0.91028684,0.2,153
14180,0.51006305,0.2,53
14181,0.991659,0.2,3
14182,0.9762296,0.2,0
14183,0.9960139,0.2,31
14184,0.46549866,0.2,36
14186,0.9986355,0.2,113
14187,0.99007636,0.2,86
14188,0.6679877,0.2,115
14189,0.9458604,0.2,19
14190,0.98135436,0.2,129
14191,0.8212325,0.2,103
14192,0.7550256,0.2,60
14193,0.7578009,0.2,56
14194,0.35627183,0.2,102
14195,0.4923448,0.2,120
14196,0.9969422,0.2,39
14197,0.98447543,0.2,7
14198,0.67251456,0.2,116
14199,0.9942602,0.2,114
14200,0.5901995,0.2,115
14201,0.72346705,0.2,153
14205,0.9649495,0.2,45
14206,0.951997,0.2,9
14207,0.8558696,0.2,24
14208,0.88143814,0.2,42
14209,0.15633458,0.2,27
14210,0.83674,0.2,94
14211,0.9575608,0.2,47
14212,0.5940771,0.2,68
14214,0.1526786,0.2,39
14215,0.40243307,0.2,34
14216,0.2993569,0.2,131
14217,0.3327968,0.2,17
14218,0.13654733,0.2,2
14220,0.99984264,0.2,139
14221,0.99769944,0.2,81
14222,0.9339964,0.2,136
14223,0.954257,0.2,139
14224,0.8029801,0.2,153
14225,0.9938577,0.2,51
14226,0.9957253,0.2,94
14227,0.46455133,0.2,146
14228,0.6592074,0.2,154
14229,0.880975,0.2,137
14230,0.8782851,0.2,159
14231,0.82531726,0.2,47
14232,0.94357485,0.2,86
14233,0.36125872,0.2,103
14234,0.6277755,0.2,128
14235,0.352628,0.2,18
14236,0.8475735,0.2,68
14237,0.98401076,0.2,143
14238,0.8217722,0.2,29
14239,0.94145966,0.2,23
14240,0.9614141,0.2,107
14242,0.54954666,0.2,73
14244,0.9780542,0.2,84
14245,0.99872965,0.2,158
14246,0.4671061,0.2,33
14247,0.9734658,0.2,116
14249,0.9032231,0.2,34
14250,0.9370856,0.2,137
14251,0.98186684,0.2,1
14252,0.67151946,0.2,21
14254,0.9874894,0.2,149
14255,0.9513956,0.2,11
14256,0.19436081,0.2,131
14258,0.44414178,0.2,19
14259,0.68738204,0.2,35
14260,0.99446386,0.2,147
14261,0.9221889,0.2,95
14262,0.99484444,0.2,23
14263,0.5921092,0.2,27
14264,0.9762872,0.2,132
14265,0.84281147,0.2,128
14266,0.8679468,0.2,75
14267,0.9726343,0.2,106
14268,0.9948196,0.2,92
14269,0.99904686,0.2,116
14270,0.5035667,0.2,37
14271,0.97348356,0.2,14
14272,0.99991643,0.2,59
14273,0.27205944,0.2,34
14274,0.43713966,0.2,138
14275,0.98515815,0.2,114
14276,0.90238434,0.2,102
14277,0.99707854,0.2,132
14278,0.52577376,0.2,151
14279,0.9760992,0.2,47
14280,0.968681,0.2,136
14281,0.5232862,0.2,60
14282,0.92240953,0.2,56
14284,0.8449441,0.2,40
14285,0.99562705,0.2,158
14286,0.9855601,0.2,87
14287,0.8753088,0.2,69
14288,0.9134904,0.2,47
14289,0.58030725,0.2,79
14290,0.85824865,0.2,25
14291,0.8989677,0.2,77
14292,0.9873209,0.2,85
14293,0.62185955,0.2,75
14294,0.6162356,0.2,13
14295,0.97996134,0.2,68
14296,0.35651952,0.2,22
14297,0.98265463,0.2,114
14298,0.93646324,0.2,126
14299,0.9980262,0.2,94
14300,0.68286544,0.2,78
14301,0.54197454,0.2,34
14302,0.31170177,0.2,159
14303,0.993152,0.2,131
14304,0.4663288,0.2,3
14305,0.8873065,0.2,156
14307,0.9955189,0.2,16
14308,0.9953011,0.2,14
14310,0.6956723,0.2,137
14311,0.4514686,0.2,145
14313,0.18908408,0.2,118
14314,0.40709394,0.2,44
14316,0.95915383,0.2,153
14317,0.48499078,0.2,60
14318,0.4959912,0.2,115
14319,0.8704467,0.2,33
14320,0.9846666,0.2,87
14321,0.6762192,0.2,67
14322,0.9997737,0.2,51
14324,0.21827243,0.2,78
14326,0.9930407,0.2,86
14327,0.7635734,0.2,75
14328,0.1685645,0.2,57
14330,0.72224855,0.2,20
14331,0.9806835,0.2,116
14332,0.97861415,0.2,32
14333,0.27253404,0.2,3
14334,0.98304754,0.2,2
14335,0.8717139,0.2,141
14337,0.8171374,0.2,96
14338,0.561942,0.2,133
14339,0.4157279,0.2,35
14340,0.9998989,0.2,122
14342,0.5190005,0.2,133
14343,0.40920958,0.2,24
14344,0.29740664,0.2,37
14345,0.9926059,0.2,81
14346,0.9940434,0.2,92
14347,0.7708081,0.2,119
14348,0.35596898,0.2,109
14349,0.7785261,0.2,78
14350,0.6369414,0.2,71
14351,0.9686487,0.2,101
14352,0.9992151,0.2,50
14353,0.34922346,0.2,86
14354,0.8451111,0.2,34
14355,0.96868646,0.2,94
14356,0.9892981,0.2,93
14357,0.98037726,0.2,137
14358,0.9494463,0.2,47
14359,0.98266405,0.2,117
14360,0.9829632,0.2,4
14361,0.9402234,0.2,11
14362,0.99832743,0.2,130
14363,0.5592664,0.2,133
14364,0.27585027,0.2,53
14365,0.74480206,0.2,75
14366,0.64448,0.2,71
14368,0.9863339,0.2,75
14370,0.26802754,0.2,7
14371,0.93158674,0.2,73
14372,0.998024,0.2,116
14373,0.98443764,0.2,53
14374,0.74273497,0.2,21
14375,0.76188844,0.2,32
14377,0.96507525,0.2,11
14378,0.99317944,0.2,102
14379,0.3812926,0.2,114
14381,0.99728763,0.2,9
14382,0.7239236,0.2,73
14383,0.893613,0.2,53
14384,0.59938204,0.2,7
14385,0.9386106,0.2,126
14387,0.19832087,0.2,16
14388,0.6572565,0.2,103
14389,0.50645673,0.2,151
14390,0.9896628,0.2,66
14391,0.8798742,0.2,150
14392,0.87725645,0.2,110
14393,0.99802244,0.2,59
14394,0.8952239,0.2,125
14395,0.4960407,0.2,28
14396,0.96560407,0.2,34
14397,0.3459667,0.2,75
14398,0.98251545,0.2,132
14399,0.33701956,0.2,105
14400,0.98522884,0.2,149
14401,0.3793344,0.2,61
14402,0.5072042,0.2,40
14403,0.7767574,0.2,139
14404,0.5169294,0.2,41
14405,0.9719141,0.2,37
14406,0.99429023,0.2,116
14407,0.9986154,0.2,26
14408,0.55968887,0.2,24
14409,0.9976433,0.2,2
14412,0.92560047,0.2,9
14413,0.43405968,0.2,118
14414,0.59681886,0.2,115
14415,0.99608433,0.2,100
14417,0.97343737,0.2,77
14418,0.8864079,0.2,88
14419,0.8801024,0.2,75
14420,0.93411887,0.2,80
14421,0.1754376,0.2,54
14422,0.99222904,0.2,9
14423,0.8318315,0.2,75
14424,0.94940495,0.2,25
14425,0.9749051,0.2,127
14426,0.94956475,0.2,141
14427,0.989656,0.2,66
14429,0.5137827,0.2,143
14431,0.8294543,0.2,69
14432,0.5404278,0.2,141
14433,0.9863301,0.2,112
14434,0.16175313,0.2,48
14435,0.9942111,0.2,73
14436,0.9282052,0.2,98
14438,0.9569359,0.2,75
14439,0.57450885,0.2,95
14440,0.37718433,0.2,96
14442,0.61261946,0.2,7
14444,0.9537436,0.2,46
14445,0.9675396,0.2,146
14446,0.5775851,0.2,25
14447,0.98520297,0.2,23
14448,0.40233117,0.2,105
14449,0.99980885,0.2,54
14450,0.9936878,0.2,10
14451,0.9944318,0.2,109
14452,0.99294865,0.2,86
14454,0.62219363,0.2,33
14455,0.97316223,0.2,107
14456,0.2769198,0.2,152
14457,0.96434647,0.2,116
14458,0.5807299,0.2,21
14459,0.718348,0.2,21
14460,0.41232836,0.2,106
14461,0.61462885,0.2,60
14462,0.88079196,0.2,87
14463,0.82033,0.2,32
14464,0.53557813,0.2,153
14466,0.41169474,0.2,123
14467,0.7759997,0.2,103
14468,0.6502223,0.2,23
14469,0.3228107,0.2,71
14470,0.7626191,0.2,75
14472,0.5237202,0.2,29
14474,0.7136163,0.2,2
14475,0.9976653,0.2,85
14476,0.85773265,0.2,144
14477,0.2088195,0.2,102
14478,0.41791514,0.2,73
14479,0.39858815,0.2,34
14480,0.9202248,0.2,11
14481,0.97476023,0.2,112
14482,0.9393293,0.2,135
14484,0.96540004,0.2,47
14485,0.33770382,0.2,96
14486,0.98847103,0.2,94
14487,0.39801377,0.2,128
14488,0.88418126,0.2,29
14489,0.33103797,0.2,65
14490,0.9967775,0.2,113
14492,0.80929434,0.2,35
14493,0.95510477,0.2,25
14494,0.82932556,0.2,137
14495,0.4291938,0.2,66
14496,0.1278367,0.2,110
14497,0.41053188,0.2,28
14498,0.9712276,0.2,74
14499,0.8586658,0.2,135
14500,0.9915742,0.2,120
14501,0.8886586,0.2,146
14502,0.9773047,0.2,75
14503,0.47670498,0.2,118
14504,0.9974003,0.2,116
14505,0.8807876,0.2,87
14506,0.948026,0.2,147
14507,0.9823216,0.2,103
14508,0.42829657,0.2,123
14509,0.45407382,0.2,71
14510,0.9004913,0.2,115
14511,0.65561956,0.2,67
14512,0.83198744,0.2,73
14513,0.83558565,0.2,10
14514,0.8057893,0.2,5
14516,0.96598077,0.2,68
14518,0.34683168,0.2,53
14519,0.2310674,0.2,156
14520,0.91031617,0.2,111
14521,0.17513178,0.2,53
14523,0.797799,0.2,153
14524,0.74826413,0.2,58
14525,0.709219,0.2,156
14526,0.8701731,0.2,152
14527,0.8952498,0.2,139
14528,0.5840016,0.2,119
14529,0.15923348,0.2,67
14530,0.9728668,0.2,45
14531,0.42331383,0.2,148
14532,0.9911011,0.2,87
14533,0.58508515,0.2,60
14537,0.55687004,0.2,32
14538,0.55214065,0.2,59
14539,0.7160532,0.2,32
14540,0.9353889,0.2,88
14541,0.7602469,0.2,101
14544,0.81966794,0.2,153
14545,0.990132,0.2,105
14546,0.72609097,0.2,38
14548,0.99712026,0.2,92
14549,0.9148293,0.2,149
14550,0.94484353,0.2,38
14551,0.618529,0.2,52
14552,0.5235532,0.2,138
14554,0.9758887,0.2,2
14555,0.4275869,0.2,94
14556,0.8757601,0.2,131
14557,0.78235626,0.2,69
14558,0.87588745,0.2,47
14559,0.9529958,0.2,53
14560,0.39149863,0.2,154
14561,0.9906266,0.2,149
14562,0.30447245,0.2,152
14563,0.63684136,0.2,78
14565,0.8274226,0.2,137
14566,0.9663236,0.2,150
14567,0.116453804,0.2,94
14568,0.9166369,0.2,114
14569,0.34038875,0.2,9
14570,0.908074,0.2,61
14572,0.74886733,0.2,61
14573,0.16916944,0.2,50
14574,0.8671481,0.2,70
14575,0.99751663,0.2,54
14576,0.90281904,0.2,117
14577,0.978323,0.2,155
14578,0.7896773,0.2,15
14579,0.8560562,0.2,75
14580,0.24749869,0.2,20
14581,0.9984316,0.2,139
14583,0.9982646,0.2,9
14584,0.38475865,0.2,3
14586,0.37566245,0.2,89
14587,0.995776,0.2,31
14589,0.9979317,0.2,9
14590,0.8082265,0.2,17
14591,0.6050696,0.2,129
14592,0.40017942,0.2,61
14594,0.47017106,0.2,37
14595,0.78392845,0.2,69
14596,0.41473785,0.2,111
14597,0.9742599,0.2,111
14598,0.99974793,0.2,113
14599,0.9907555,0.2,77
14600,0.8073396,0.2,96
14601,0.28754762,0.2,3
14602,0.098666504,0.2,8
14603,0.99965525,0.2,130
14604,0.21118784,0.2,112
14605,0.28201792,0.2,118
14606,0.5373228,0.2,18
14607,0.4331248,0.2,58
14608,0.87358046,0.2,106
14609,0.87402266,0.2,159
14610,0.3367386,0.2,53
14611,0.4676957,0.2,9
14612,0.91823155,0.2,123
14613,0.67830795,0.2,88
14614,0.99796754,0.2,16
14615,0.41492638,0.2,26
14616,0.9985092,0.2,23
14617,0.891187,0.2,142
14618,0.8690567,0.2,140
14619,0.3038165,0.2,53
14620,0.4956065,0.2,9
14622,0.98296356,0.2,33
14623,0.99327034,0.2,59
14624,0.2501709,0.2,105
14625,0.7957036,0.2,22
14626,0.940451,0.2,64
14627,0.43236116,0.2,41
14628,0.9608114,0.2,129
14629,0.7918862,0.2,102
14630,0.34503108,0.2,41
14632,0.9853511,0.2,127
14633,0.99765515,0.2,139
14634,0.94652104,0.2,17
14635,0.9821874,0.2,96
14636,0.9886806,0.2,110
14637,0.14681774,0.2,133
14638,0.12990637,0.2,148
14639,0.99072754,0.2,72
14640,0.96883464,0.2,23
14641,0.43478855,0.2,138
14642,0.72373253,0.2,9
14643,0.89173394,0.2,120
14646,0.9898317,0.2,73
14647,0.22857521,0.2,75
14648,0.8020514,0.2,70
14649,0.9952493,0.2,8
14650,0.9943293,0.2,43
14651,0.44012433,0.2,58
14653,0.71646816,0.2,32
14655,0.9954531,0.2,90
14656,0.39114988,0.2,11
14657,0.33886147,0.2,80
14658,0.21240897,0.2,135
14659,0.6918071,0.2,143
14660,0.15764117,0.2,32
14663,0.9408187,0.2,153
14664,0.89996886,0.2,61
14665,0.95542365,0.2,3
14666,0.31900865,0.2,24
14670,0.1228118,0.2,16
14671,0.9850114,0.2,137
14672,0.4568968,0.2,112
14673,0.97588193,0.2,120
14674,0.42992422,0.2,67
14675,0.47199076,0.2,41
14676,0.8779578,0.2,123
14677,0.92084754,0.2,27
14678,0.5103306,0.2,58
14679,0.4946513,0.2,156
14680,0.4109142,0.2,110
14681,0.9910978,0.2,90
14682,0.7009895,0.2,53
14683,0.92681795,0.2,61
14684,0.32509074,0.2,21
14686,0.98239535,0.2,144
14687,0.9902954,0.2,11
14690,0.9451598,0.2,30
14691,0.7550929,0.2,159
14693,0.6378238,0.2,53
14694,0.61197954,0.2,43
14695,0.95031744,0.2,102
14696,0.9405652,0.2,85
14697,0.6169914,0.2,116
14698,0.8540842,0.2,106
14700,0.71776867,0.2,21
14701,0.23522769,0.2,150
14702,0.8436305,0.2,153
14703,0.99134564,0.2,154
14704,0.2685653,0.2,15
14705,0.8737104,0.2,149
14706,0.18933086,0.2,45
14707,0.801678,0.2,11
14708,0.9943222,0.2,155
14709,0.89709896,0.2,86
14711,0.5002098,0.2,80
14712,0.9504316,0.2,26
14713,0.9976852,0.2,12
14715,0.98332584,0.2,23
14716,0.8615744,0.2,141
14717,0.9007596,0.2,56
14719,0.9552005,0.2,45
14720,0.89399165,0.2,8
14721,0.49134946,0.2,40
14723,0.99411076,0.2,33
14724,0.50826627,0.2,35
14727,0.86977404,0.2,139
14728,0.5040741,0.2,52
14729,0.73727363,0.2,24
14731,0.87618196,0.2,153
14732,0.20066456,0.2,119
14733,0.9892475,0.2,130
14734,0.8098842,0.2,48
14735,0.97279197,0.2,121
14737,0.79591304,0.2,60
14738,0.9354414,0.2,56
14739,0.7255228,0.2,21
14740,0.99451834,0.2,132
14741,0.55078554,0.2,103
14742,0.14346802,0.2,141
14744,0.4064997,0.2,67
14745,0.9501165,0.2,85
14746,0.80813766,0.2,56
14747,0.89240247,0.2,32
14748,0.39316636,0.2,24
14750,0.99788886,0.2,154
14751,0.56505185,0.2,24
14752,0.97098047,0.2,2
14754,0.6600658,0.2,85
14755,0.9623431,0.2,92
14756,0.15116982,0.2,41
14757,0.9621859,0.2,68
14758,0.9864948,0.2,37
14760,0.6232186,0.2,71
14761,0.51605463,0.2,134
14762,0.8899172,0.2,77
14763,0.83866364,0.2,9
14764,0.6544365,0.2,18
14765,0.7821891,0.2,158
14767,0.8585791,0.2,89
14768,0.57196546,0.2,159
14769,0.9528816,0.2,134
14770,0.9712931,0.2,99
14771,0.9322949,0.2,45
14772,0.8994403,0.2,103
14773,0.4932073,0.2,12
14774,0.5626468,0.2,154
14775,0.9254826,0.2,25
14776,0.88391024,0.2,48
14777,0.979621,0.2,25
14778,0.117660865,0.2,70
14780,0.3064827,0.2,7
14781,0.98084486,0.2,80
14782,0.3382082,0.2,67
14784,0.9683677,0.2,55
14786,0.8487022,0.2,47
14787,0.9753929,0.2,3
14788,0.61231446,0.2,78
14789,0.89704376,0.2,78
14790,0.9771781,0.2,47
14791,0.33079663,0.2,26
14792,0.9839176,0.2,47
14793,0.6962285,0.2,68
14794,0.22773783,0.2,103
14795,0.19923298,0.2,53
14797,0.52579,0.2,84
14798,0.8176934,0.2,38
14799,0.39944762,0.2,153
14800,0.82296014,0.2,144
14801,0.9904535,0.2,8
14802,0.64152217,0.2,56
14803,0.98577416,0.2,130
14804,0.62834704,0.2,73
14805,0.30038044,0.2,108
14806,0.29539487,0.2,133
14807,0.36274195,0.2,37
14808,0.8493363,0.2,13
14809,0.98966134,0.2,57
14810,0.7032066,0.2,17
14811,0.9440383,0.2,40
14812,0.9223793,0.2,89
14814,0.99866915,0.2,82
14815,0.9377262,0.2,137
14816,0.7104689,0.2,105
14817,0.63997155,0.2,83
14818,0.97207874,0.2,26
14819,0.99890757,0.2,51
14821,0.5500591,0.2,20
14822,0.98564327,0.2,27
14823,0.9922082,0.2,87
14824,0.99665916,0.2,111
14827,0.4329584,0.2,141
14828,0.22547907,0.2,150
14829,0.8389627,0.2,127
14830,0.4689202,0.2,18
14831,0.95093066,0.2,38
14832,0.98783666,0.2,103
14833,0.46233723,0.2,35
14834,0.9556558,0.2,87
14835,0.22611631,0.2,44
14836,0.7102861,0.2,96
14837,0.22066681,0.2,63
14838,0.852565,0.2,155
14839,0.9980995,0.2,22
14840,0.75328463,0.2,78
14841,0.99388003,0.2,103
14842,0.77856594,0.2,144
14843,0.35686317,0.2,84
14844,0.8504778,0.2,32
14845,0.73524094,0.2,124
14846,0.99651885,0.2,23
14847,0.55320305,0.2,156
14848,0.956731,0.2,36
14849,0.8997262,0.2,109
14851,0.9926327,0.2,91
14852,0.99548376,0.2,96
14853,0.23564269,0.2,8
14854,0.80907166,0.2,103
14855,0.98520166,0.2,103
14856,0.9563261,0.2,159
14858,0.8696859,0.2,96
14859,0.9779382,0.2,158
14860,0.9947502,0.2,95
14861,0.99047333,0.2,139
14862,0.709886,0.2,99
14863,0.4321739,0.2,82
14866,0.9326092,0.2,103
14867,0.9202911,0.2,120
14869,0.99464214,0.2,103
14870,0.46111175,0.2,107
14871,0.538057,0.2,89
14873,0.90203035,0.2,129
14874,0.8769634,0.2,144
14875,0.41731718,0.2,45
14876,0.9526544,0.2,137
14878,0.17016244,0.2,35
14879,0.5704607,0.2,7
14880,0.5110907,0.2,128
14881,0.8451459,0.2,114
14883,0.9921285,0.2,54
14884,0.8228938,0.2,77
14885,0.23665278,0.2,128
14886,0.35922867,0.2,58
14887,0.45580524,0.2,61
14888,0.97378653,0.2,103
14889,0.98895115,0.2,33
14890,0.9893854,0.2,5
14891,0.94084746,0.2,152
14892,0.8516113,0.2,11
14893,0.99900156,0.2,23
14894,0.25850257,0.2,153
14895,0.9977449,0.2,90
14896,0.3284365,0.2,16
14897,0.64001995,0.2,153
14899,0.49574956,0.2,101
14900,0.27635923,0.2,70
14901,0.8132251,0.2,63
14902,0.568065,0.2,153
14903,0.65581083,0.2,38
14904,0.9676225,0.2,105
14906,0.99779594,0.2,140
14907,0.74740994,0.2,143
14909,0.8646321,0.2,33
14913,0.47472304,0.2,69
14914,0.9971564,0.2,64
14915,0.86095923,0.2,14
14916,0.40512648,0.2,35
14917,0.4597,0.2,24
14918,0.5493189,0.2,17
14919,0.5257776,0.2,58
14920,0.48125198,0.2,91
14922,0.94619936,0.2,154
14923,0.9456623,0.2,8
14924,0.98043585,0.2,116
14926,0.986883,0.2,10
14927,0.79446286,0.2,75
14928,0.37210643,0.2,118
14929,0.8114621,0.2,43
14930,0.99144226,0.2,77
14933,0.9545706,0.2,87
14934,0.96707433,0.2,73
14936,0.80154955,0.2,68
14937,0.3598736,0.2,44
14938,0.43294764,0.2,118
14939,0.28168514,0.2,3
14940,0.9716532,0.2,9
14942,0.9969177,0.2,131
14943,0.18913047,0.2,151
14944,0.9852867,0.2,98
14945,0.26270968,0.2,93
14947,0.96186584,0.2,153
14948,0.3659217,0.2,77
14949,0.8803016,0.2,45
14950,0.4405906,0.2,21
14952,0.7362499,0.2,49
14953,0.65050757,0.2,53
14954,0.99260134,0.2,58
14955,0.9740088,0.2,65
14956,0.99896085,0.2,140
14957,0.3197041,0.2,120
14958,0.39767155,0.2,74
14959,0.61154926,0.2,145
14960,0.8127257,0.2,76
14961,0.9976071,0.2,82
14962,0.8012343,0.2,3
14964,0.5837553,0.2,106
14965,0.9824666,0.2,96
14966,0.9375646,0.2,110
14967,0.7155332,0.2,150
14968,0.21869312,0.2,67
14970,0.9852009,0.2,113
14971,0.57274926,0.2,78
14972,0.2919774,0.2,118
14974,0.99843746,0.2,102
14975,0.90445924,0.2,21
14976,0.7720303,0.2,152
14977,0.84295756,0.2,154
14978,0.998757,0.2,133
14979,0.39208224,0.2,116
14980,0.9031819,0.2,29
14981,0.928632,0.2,29
14983,0.9971848,0.2,12
14984,0.5928155,0.2,128
14985,0.94749445,0.2,126
14987,0.4327936,0.2,63
14989,0.9914916,0.2,149
14990,0.9884664,0.2,115
14991,0.5407495,0.2,80
14992,0.2611407,0.2,94
14993,0.97212225,0.2,96
14994,0.74072725,0.2,93
14995,0.9477582,0.2,41
14996,0.51360625,0.2,13
14997,0.8781464,0.2,71
14998,0.4400862,0.2,45
14999,0.99699104,0.2,87
15000,0.18832222,0.2,8
15001,0.7047332,0.2,126
15002,0.32473248,0.2,96
15003,0.8922263,0.2,153
15004,0.74041545,0.2,47
15005,0.9626257,0.2,35
15007,0.8743468,0.2,62
15008,0.9997422,0.2,130
15009,0.95491266,0.2,34
15010,0.62936944,0.2,18
15011,0.47313118,0.2,61
15012,0.67210126,0.2,131
15014,0.98667485,0.2,101
15015,0.88795495,0.2,150
15016,0.87544405,0.2,95
15017,0.6509365,0.2,60
15019,0.5968862,0.2,71
15020,0.18136346,0.2,16
15021,0.90000635,0.2,11
15022,0.64557904,0.2,141
15023,0.9924609,0.2,127
15024,0.8538556,0.2,35
15025,0.9700179,0.2,53
15026,0.39363626,0.2,47
15027,0.46253118,0.2,118
15028,0.8108818,0.2,96
15030,0.9666536,0.2,135
15031,0.9897475,0.2,103
15033,0.93997747,0.2,98
15036,0.353249,0.2,74
15037,0.8885468,0.2,62
15038,0.85659206,0.2,64
15041,0.4614017,0.2,114
15042,0.98828924,0.2,2
15043,0.99784636,0.2,23
15044,0.95971143,0.2,123
15045,0.90969235,0.2,75
15046,0.9979373,0.2,64
15047,0.8203979,0.2,156
15048,0.99482167,0.2,126
15049,0.9477531,0.2,136
15050,0.48637304,0.2,143
15051,0.9151491,0.2,2
15052,0.7824037,0.2,40
15053,0.8494809,0.2,69
15054,0.99751556,0.2,9
15056,0.6337593,0.2,130
15057,0.9554395,0.2,150
15058,0.40462255,0.2,38
15059,0.9003104,0.2,132
15060,0.2201119,0.2,52
15061,0.9935149,0.2,94
15062,0.9950276,0.2,152
15063,0.42205384,0.2,119
15065,0.80745494,0.2,110
15066,0.55378014,0.2,153
15067,0.9868895,0.2,135
15068,0.96841115,0.2,124
15069,0.43465582,0.2,35
15070,0.18348746,0.2,81
15071,0.30224505,0.2,122
15072,0.9268145,0.2,149
15073,0.9947456,0.2,107
15074,0.85601157,0.2,121
15075,0.9999424,0.2,59
15076,0.44831,0.2,5
15077,0.3987186,0.2,43
15080,0.97188884,0.2,25
15081,0.9721173,0.2,129
15082,0.2619281,0.2,154
15085,0.87561345,0.2,46
15086,0.9646592,0.2,61
15087,0.5075607,0.2,23
15088,0.57872015,0.2,68
15089,0.9966522,0.2,14
15090,0.62534416,0.2,41
15092,0.91663957,0.2,11
15093,0.31403065,0.2,126
15094,0.40849194,0.2,78
15095,0.94307756,0.2,150
15096,0.3555304,0.2,42
15097,0.9560105,0.2,141
15098,0.6409096,0.2,151
15099,0.72432804,0.2,48
15100,0.9689812,0.2,87
15101,0.97392815,0.2,149
15104,0.7707998,0.2,110
15105,0.9454691,0.2,75
15108,0.9473596,0.2,13
15110,0.17762175,0.2,121
15111,0.9985838,0.2,107
15112,0.96868515,0.2,152
15113,0.9948415,0.2,149
15114,0.60441375,0.2,47
15115,0.999257,0.2,23
15116,0.7423137,0.2,37
15117,0.1171333,0.2,95
15118,0.92435026,0.2,48
15119,0.9835338,0.2,149
15120,0.7725094,0.2,154
15122,0.80537033,0.2,45
15123,0.59421605,0.2,9
15124,0.9958656,0.2,149
15125,0.98521125,0.2,23
15127,0.20238541,0.2,92
15128,0.9986621,0.2,121
15129,0.9826288,0.2,99
15130,0.19038337,0.2,66
15131,0.979732,0.2,105
15132,0.99970776,0.2,113
15133,0.9714863,0.2,144
15134,0.85342044,0.2,93
15135,0.33168542,0.2,144
15137,0.34819523,0.2,97
15138,0.24292865,0.2,83
15139,0.4637814,0.2,89
15140,0.9456509,0.2,23
15141,0.8993924,0.2,116
15142,0.57486546,0.2,111
15143,0.11512889,0.2,14
15144,0.9869848,0.2,152
15145,0.2227287,0.2,137
15146,0.97433394,0.2,154
15147,0.99625313,0.2,52
15148,0.2903617,0.2,153
15149,0.8711566,0.2,137
15150,0.46399143,0.2,4
15151,0.9714252,0.2,153
15153,0.9236384,0.2,23
15155,0.37118897,0.2,35
15156,0.67920804,0.2,29
15157,0.96263266,0.2,19
15158,0.4320133,0.2,53
15159,0.98853964,0.2,117
15160,0.50160694,0.2,98
15161,0.29070944,0.2,128
15162,0.99361825,0.2,83
15163,0.15361966,0.2,78
15164,0.9752853,0.2,44
15167,0.99181014,0.2,116
15168,0.47990194,0.2,152
15169,0.7422029,0.2,20
15170,0.7630433,0.2,138
15172,0.945207,0.2,49
15173,0.9554532,0.2,123
15174,0.49155658,0.2,60
15175,0.28816786,0.2,16
15176,0.82890016,0.2,70
15177,0.567918,0.2,68
15178,0.6905536,0.2,83
15180,0.5919718,0.2,126
15181,0.9866209,0.2,35
15182,0.42441344,0.2,36
15183,0.95909894,0.2,11
15184,0.96946454,0.2,106
15185,0.694933,0.2,29
15186,0.9998728,0.2,66
15187,0.47536778,0.2,88
15188,0.996396,0.2,9
15190,0.2915544,0.2,71
15192,0.5560311,0.2,94
15193,0.97595346,0.2,117
15195,0.99760985,0.2,9
15196,0.5284796,0.2,131
15197,0.38438383,0.2,18
15198,0.9488367,0.2,68
15199,0.8518356,0.2,36
15200,0.9577737,0.2,37
15201,0.995129,0.2,113
15202,0.39258632,0.2,154
15203,0.7969191,0.2,115
15204,0.8832357,0.2,102
15205,0.7859593,0.2,21
15206,0.99096113,0.2,33
15207,0.92609894,0.2,114
15208,0.9834879,0.2,98
15209,0.0671331,0.2,118
15210,0.8992891,0.2,68
15212,0.6084182,0.2,134
15213,0.98237085,0.2,82
15214,0.5545569,0.2,78
15215,0.8605791,0.2,150
15217,0.73051155,0.2,41
15218,0.92867714,0.2,31
15219,0.9894084,0.2,9
15221,0.46581388,0.2,146
15222,0.701346,0.2,70
15223,0.96499765,0.2,105
15224,0.7274264,0.2,70
15225,0.92230284,0.2,59
15227,0.89027613,0.2,19
15229,0.9962204,0.2,94
15230,0.5078856,0.2,127
15231,0.9905725,0.2,50
15232,0.9993765,0.2,122
15234,0.92121136,0.2,92
15235,0.12688111,0.2,1
15236,0.84121066,0.2,116
15237,0.54027206,0.2,60
15239,0.96759415,0.2,37
15241,0.96824884,0.2,32
15242,0.6211093,0.2,2
15243,0.9664382,0.2,76
15244,0.97756356,0.2,67
15245,0.45224756,0.2,21
15246,0.99231577,0.2,82
15247,0.27051428,0.2,127
15248,0.9370666,0.2,73
15249,0.87186116,0.2,144
15250,0.30303922,0.2,92
15251,0.2950966,0.2,76
15252,0.99468046,0.2,81
15253,0.9146362,0.2,93
15254,0.99592257,0.2,131
15255,0.9986552,0.2,129
15256,0.99282116,0.2,149
15257,0.9758154,0.2,152
15259,0.37968737,0.2,127
15262,0.9824059,0.2,147
15263,0.84919345,0.2,142
15265,0.60001105,0.2,119
15266,0.9062945,0.2,125
15267,0.15680431,0.2,118
15268,0.5528804,0.2,50
15270,0.991814,0.2,38
15271,0.3272209,0.2,96
15272,0.9599208,0.2,75
15273,0.97748977,0.2,14
15274,0.721329,0.2,151
15275,0.98404205,0.2,94
15276,0.99881625,0.2,140
15277,0.14926709,0.2,50
15278,0.9748845,0.2,128
15279,0.9861892,0.2,23
15280,0.97545314,0.2,120
15281,0.829514,0.2,73
15282,0.94163686,0.2,23
15283,0.8407718,0.2,50
15284,0.42524365,0.2,133
15285,0.40618333,0.2,71
15286,0.84816456,0.2,153
15287,0.9957551,0.2,136
15288,0.8474604,0.2,29
15289,0.8505537,0.2,127
15290,0.78793216,0.2,70
15292,0.94664985,0.2,47
15293,0.4153954,0.2,82
15294,0.9594064,0.2,2
15295,0.8830071,0.2,109
15296,0.20833802,0.2,86
15297,0.99289155,0.2,125
15298,0.99390596,0.2,77
15299,0.992646,0.2,152
15301,0.2546785,0.2,71
15302,0.9356706,0.2,131
15303,0.25936547,0.2,77
15304,0.3169404,0.2,19
15305,0.99306506,0.2,38
15307,0.64766544,0.2,29
15308,0.9223182,0.2,153
15309,0.827238,0.2,136
15310,0.8864945,0.2,146
15312,0.3494787,0.2,45
15313,0.9606051,0.2,153
15314,0.988601,0.2,82
15315,0.7823311,0.2,93
15316,0.98151785,0.2,94
15317,0.16156566,0.2,3
15318,0.9769753,0.2,36
15320,0.95354486,0.2,139
15322,0.39377198,0.2,97
15323,0.9982855,0.2,42
15324,0.9908935,0.2,74
15325,0.89384884,0.2,117
15327,0.9148833,0.2,39
15328,0.9793275,0.2,42
15329,0.9847376,0.2,12
15330,0.9937779,0.2,2
15331,0.9525222,0.2,150
15332,0.9252437,0.2,75
15334,0.15201926,0.2,54
15335,0.94624346,0.2,127
15337,0.9418284,0.2,16
15338,0.5101579,0.2,59
15340,0.49381325,0.2,141
15341,0.99807775,0.2,33
15342,0.9916123,0.2,116
15344,0.9987632,0.2,101
15345,0.78863406,0.2,68
15346,0.9884808,0.2,23
15347,0.8711604,0.2,45
15348,0.9858064,0.2,62
15350,0.99987304,0.2,90
15352,0.10376521,0.2,154
15354,0.94903827,0.2,144
15355,0.9897607,0.2,118
15357,0.49880427,0.2,115
15358,0.16396846,0.2,70
15359,0.9905883,0.2,150
15360,0.9470765,0.2,21
15361,0.969775,0.2,104
15362,0.30295983,0.2,147
15363,0.9170758,0.2,17
15364,0.97455955,0.2,25
15365,0.6868468,0.2,33
15366,0.28995475,0.2,27
15367,0.98740107,0.2,31
15369,0.9970817,0.2,123
15370,0.3179931,0.2,39
15371,0.97642845,0.2,153
15372,0.8019543,0.2,127
15373,0.8551879,0.2,137
15374,0.076354906,0.2,153
15375,0.47847885,0.2,60
15378,0.96736395,0.2,2
15379,0.9211163,0.2,36
15381,0.9144149,0.2,158
15383,0.98152775,0.2,7
15385,0.607805,0.2,150
15386,0.6223136,0.2,90
15387,0.7073701,0.2,144
15389,0.9903323,0.2,41
15390,0.98560244,0.2,128
15393,0.9564819,0.2,90
15394,0.24183874,0.2,55
15395,0.95429736,0.2,126
15396,0.81064063,0.2,34
15397,0.97329366,0.2,38
15398,0.98810416,0.2,103
15400,0.9759026,0.2,4
15401,0.15347742,0.2,103
15403,0.9809868,0.2,136
15404,0.41051918,0.2,17
15406,0.8469399,0.2,103
15407,0.08539322,0.2,50
15408,0.18630445,0.2,34
15410,0.4657487,0.2,144
15411,0.18323939,0.2,96
15412,0.861792,0.2,73
15415,0.9986028,0.2,122
15416,0.706544,0.2,61
15418,0.9558896,0.2,25
15420,0.51699644,0.2,58
15421,0.99463224,0.2,9
15422,0.95618105,0.2,94
15423,0.28279632,0.2,63
15425,0.87423897,0.2,84
15426,0.19938995,0.2,150
15428,0.9255523,0.2,72
15429,0.46609208,0.2,30
15431,0.9720007,0.2,53
15432,0.7387136,0.2,88
15433,0.4251806,0.2,79
15434,0.8615366,0.2,29
15435,0.9643254,0.2,98
15437,0.9670573,0.2,27
15438,0.43955,0.2,94
15444,0.3367664,0.2,157
15445,0.9806387,0.2,19
15446,0.24417345,0.2,92
15447,0.99571985,0.2,110
15448,0.96307373,0.2,57
15449,0.4809811,0.2,29
15450,0.9834253,0.2,67
15451,0.9084292,0.2,146
15452,0.93337846,0.2,110
15453,0.98305684,0.2,14
15455,0.6098325,0.2,47
15456,0.5138396,0.2,114
15458,0.5301672,0.2,149
15460,0.9973335,0.2,139
15461,0.6124428,0.2,15
15463,0.9788067,0.2,33
15464,0.11824427,0.2,47
15465,0.8197084,0.2,94
15466,0.9094415,0.2,39
15467,0.98871547,0.2,9
15468,0.38698292,0.2,19
15469,0.28232816,0.2,53
15470,0.96177274,0.2,41
15471,0.7975927,0.2,96
15473,0.17994879,0.2,6
15474,0.9760526,0.2,79
15475,0.9263363,0.2,159
15476,0.64553493,0.2,61
15477,0.1598941,0.2,158
15479,0.9983423,0.2,109
15480,0.23483613,0.2,87
15482,0.40254864,0.2,17
15483,0.21458305,0.2,75
15484,0.60311586,0.2,75
15485,0.7922598,0.2,11
15486,0.17809632,0.2,31
15488,0.15278468,0.2,121
15491,0.9938412,0.2,156
15492,0.43995732,0.2,26
15493,0.75554746,0.2,82
15494,0.88180995,0.2,97
15495,0.99473923,0.2,6
15496,0.48334962,0.2,62
15497,0.82906604,0.2,106
15499,0.963784,0.2,15
15501,0.41773203,0.2,89
15502,0.68831044,0.2,61
15503,0.29996398,0.2,68
15504,0.84241486,0.2,7
15505,0.8601155,0.2,49
15506,0.9711973,0.2,35
15509,0.8767176,0.2,154
15511,0.86611575,0.2,0
15512,0.5395353,0.2,73
15513,0.7407468,0.2,96
15515,0.96741784,0.2,153
15519,0.19340986,0.2,35
15521,0.92322695,0.2,137
15523,0.75810134,0.2,116
15524,0.972923,0.2,98
15525,0.994739,0.2,120
15527,0.95918816,0.2,56
15528,0.7753692,0.2,45
15529,0.9595585,0.2,150
15530,0.97351575,0.2,126
15532,0.992428,0.2,105
15533,0.8481934,0.2,157
15535,0.9700608,0.2,108
15536,0.97577816,0.2,123
15537,0.96282166,0.2,54
15540,0.36752158,0.2,14
15542,0.5085031,0.2,66
15543,0.83358014,0.2,103
15544,0.99501437,0.2,148
15545,0.97937036,0.2,87
15546,0.9675985,0.2,103
15549,0.72509253,0.2,132
15550,0.3592436,0.2,27
15551,0.71039414,0.2,105
15554,0.9994312,0.2,113
15555,0.39674538,0.2,142
15556,0.5095435,0.2,19
15559,0.97395474,0.2,150
15560,0.5911065,0.2,111
15561,0.33732378,0.2,63
15562,0.18272412,0.2,104
15564,0.9927859,0.2,110
15568,0.21876504,0.2,73
15569,0.9998392,0.2,23
15570,0.98236567,0.2,14
15572,0.99104756,0.2,135
15574,0.9831154,0.2,86
15575,0.88312227,0.2,116
15576,0.9908742,0.2,3
15577,0.5823594,0.2,118
15579,0.5312792,0.2,159
15582,0.75238645,0.2,92
15584,0.9020868,0.2,108
15586,0.9500545,0.2,149
15587,0.9284835,0.2,156
15588,0.8868879,0.2,86
15589,0.37917042,0.2,103
15590,0.40103224,0.2,51
15592,0.9956169,0.2,81
15593,0.89391696,0.2,112
15594,0.8232657,0.2,29
15595,0.99970263,0.2,143
15596,0.7268259,0.2,30
15597,0.9211703,0.2,53
15598,0.64008164,0.2,136
15600,0.9959027,0.2,116
15601,0.73599863,0.2,138
15603,0.9903605,0.2,94
15604,0.987457,0.2,63
15606,0.35190794,0.2,17
15607,0.37868187,0.2,60
15608,0.5802856,0.2,63
15609,0.25336236,0.2,28
15610,0.37718934,0.2,48
15611,0.22524731,0.2,118
15612,0.85353076,0.2,157
15613,0.9860023,0.2,37
15614,0.5290145,0.2,61
15616,0.56283575,0.2,75
15618,0.8791284,0.2,64
15620,0.8205439,0.2,110
15621,0.7887787,0.2,98
15623,0.89144844,0.2,75
15625,0.9589579,0.2,91
15627,0.29212564,0.2,50
15629,0.38549715,0.2,59
15630,0.86459243,0.2,47
15631,0.99316436,0.2,144
15632,0.87597245,0.2,68
15634,0.7904719,0.2,37
15635,0.98937756,0.2,41
15637,0.93840146,0.2,56
15638,0.9539668,0.2,2
15639,0.41414708,0.2,84
15640,0.24505296,0.2,115
15643,0.9609593,0.2,119
15644,0.1640575,0.2,39
15645,0.9856899,0.2,2
15647,0.5805996,0.2,75
15648,0.9635391,0.2,9
15649,0.53174067,0.2,103
15650,0.29785523,0.2,156
15651,0.44312593,0.2,38
15654,0.3312967,0.2,18
15655,0.46980444,0.2,66
15656,0.55510545,0.2,92
15657,0.25695407,0.2,89
15658,0.2613147,0.2,128
15659,0.71129537,0.2,40
15660,0.8575762,0.2,89
15661,0.9794503,0.2,119
15662,0.10266805,0.2,153
15663,0.9609666,0.2,25
15664,0.96337134,0.2,137
15665,0.81392246,0.2,44
15666,0.6147358,0.2,149
15668,0.97954136,0.2,155
15670,0.5813611,0.2,96
15671,0.14539729,0.2,92
15672,0.7760843,0.2,26
15673,0.36748075,0.2,118
15674,0.5443273,0.2,111
15675,0.60094804,0.2,34
15677,0.9094819,0.2,144
15678,0.9754519,0.2,3
15680,0.98316807,0.2,74
15682,0.9765425,0.2,68
15683,0.43845007,0.2,19
15685,0.9796036,0.2,32
15687,0.9914051,0.2,81
15689,0.5183698,0.2,111
15690,0.28836337,0.2,157
15691,0.3765077,0.2,53
15692,0.9852726,0.2,152
15693,0.5737554,0.2,61
15694,0.74939567,0.2,43
15695,0.98637354,0.2,13
15697,0.9061095,0.2,23
15698,0.40559453,0.2,70
15699,0.9976005,0.2,33
15700,0.99877805,0.2,32
15701,0.9590312,0.2,10
15703,0.5252296,0.2,13
15704,0.9945304,0.2,75
15705,0.5677982,0.2,105
15706,0.9788576,0.2,149
15707,0.19441074,0.2,131
15708,0.99894756,0.2,23
15709,0.9792778,0.2,15
15710,0.9544735,0.2,111
15711,0.50599426,0.2,150
15714,0.260225,0.2,154
15715,0.65960604,0.2,42
15716,0.5329863,0.2,39
15717,0.9583771,0.2,57
15718,0.9234295,0.2,42
15719,0.8975395,0.2,159
15720,0.85244113,0.2,132
15721,0.8980261,0.2,150
15723,0.9795551,0.2,5
15725,0.2501194,0.2,62
15727,0.92613995,0.2,15
15730,0.82057786,0.2,52
15731,0.64278996,0.2,61
15732,0.9299878,0.2,154
15733,0.7406767,0.2,18
15734,0.30084902,0.2,63
15735,0.99242765,0.2,103
15736,0.9975719,0.2,134
15737,0.8323808,0.2,115
15739,0.90013486,0.2,112
15740,0.59780717,0.2,22
15741,0.9795348,0.2,14
15743,0.9921285,0.2,54
15745,0.9997763,0.2,66
15747,0.7276572,0.2,47
15748,0.982394,0.2,94
15749,0.37112454,0.2,122
15750,0.59699005,0.2,102
15751,0.4143338,0.2,66
15752,0.96334577,0.2,150
15754,0.8030537,0.2,76
15756,0.9849878,0.2,45
15758,0.36098823,0.2,58
15759,0.78872234,0.2,87
15761,0.9469846,0.2,74
15762,0.5225137,0.2,38
15763,0.45968652,0.2,61
15767,0.4800331,0.2,19
15768,0.9711728,0.2,93
15769,0.9500698,0.2,137
15770,0.8628455,0.2,87
15771,0.89442253,0.2,33
15774,0.62774354,0.2,24
15775,0.42955324,0.2,115
15777,0.99857116,0.2,130
15778,0.6131296,0.2,60
15779,0.09649963,0.2,114
15780,0.5943088,0.2,112
15781,0.9745758,0.2,62
15785,0.20143871,0.2,27
15786,0.2632559,0.2,12
15787,0.9925654,0.2,8
15788,0.89897877,0.2,108
15789,0.13874814,0.2,3
15790,0.8263099,0.2,157
15791,0.6602185,0.2,74
15793,0.8864462,0.2,69
15794,0.9754708,0.2,7
15795,0.6539228,0.2,118
15796,0.28779855,0.2,14
15797,0.9719488,0.2,126
15803,0.5195372,0.2,50
15804,0.9975447,0.2,98
15805,0.8497061,0.2,38
15807,0.5953694,0.2,131
15808,0.5961176,0.2,115
15810,0.31598604,0.2,68
15811,0.20754541,0.2,43
15812,0.98987806,0.2,53
15813,0.28146073,0.2,85
15814,0.9547442,0.2,76
15816,0.9964424,0.2,116
15817,0.4712554,0.2,105
15818,0.12686239,0.2,39
15819,0.5503348,0.2,70
15820,0.47539988,0.2,123
15821,0.48026505,0.2,6
15822,0.97927547,0.2,96
15823,0.72063136,0.2,41
15824,0.6088226,0.2,7
15825,0.42792758,0.2,53
15826,0.48045802,0.2,20
15827,0.6579358,0.2,28
15828,0.7673891,0.2,86
15829,0.75232726,0.2,103
15831,0.20001501,0.2,6
15834,0.9093352,0.2,114
15835,0.9953767,0.2,42
15836,0.961348,0.2,41
15837,0.99797803,0.2,139
15838,0.98620075,0.2,75
15842,0.74369884,0.2,110
15844,0.9857883,0.2,14
15846,0.8809101,0.2,18
15847,0.5530112,0.2,106
15848,0.58560175,0.2,120
15849,0.6724121,0.2,27
15850,0.98121005,0.2,152
15851,0.26667714,0.2,11
15853,0.7580981,0.2,68
15854,0.98229355,0.2,106
15855,0.9813942,0.2,9
15857,0.7196922,0.2,68
15858,0.98817563,0.2,45
15859,0.8780836,0.2,31
15862,0.99825114,0.2,36
15863,0.79428864,0.2,110
15864,0.2926432,0.2,17
15865,0.19664972,0.2,16
15866,0.9577036,0.2,137
15867,0.9826601,0.2,153
15873,0.9915183,0.2,114
15874,0.34597594,0.2,35
15875,0.9894538,0.2,49
15877,0.9821454,0.2,82
15878,0.9762281,0.2,82
15880,0.8734309,0.2,47
15882,0.9874178,0.2,82
15883,0.84754413,0.2,30
15884,0.63423836,0.2,93
15885,0.92664194,0.2,44
15886,0.39122894,0.2,39
15887,0.9377122,0.2,125
15888,0.58274275,0.2,10
15889,0.43089098,0.2,17
15891,0.9980951,0.2,116
15892,0.80719453,0.2,105
15893,0.30280566,0.2,87
15895,0.758588,0.2,2
15896,0.70915824,0.2,143
15897,0.53476363,0.2,73
15899,0.8129203,0.2,118
15900,0.89070237,0.2,4
15904,0.98618144,0.2,117
15906,0.8884133,0.2,39
15907,0.09557702,0.2,144
15908,0.7645817,0.2,32
15909,0.3744097,0.2,150
15910,0.8687595,0.2,14
15911,0.14771478,0.2,105
15913,0.98102355,0.2,135
15914,0.97216034,0.2,136
15915,0.36459032,0.2,65
15916,0.9814618,0.2,128
15917,0.8509322,0.2,58
15918,0.99803203,0.2,72
15919,0.58315194,0.2,146
15920,0.94819134,0.2,156
15921,0.6411705,0.2,50
15922,0.9941316,0.2,55
15923,0.8518712,0.2,27
15932,0.93482125,0.2,110
15933,0.95288956,0.2,25
15934,0.5108676,0.2,121
15935,0.9788988,0.2,87
15937,0.9936155,0.2,112
15938,0.98928344,0.2,102
15940,0.9674076,0.2,64
15941,0.56939596,0.2,61
15943,0.65030086,0.2,86
15945,0.9416814,0.2,94
15946,0.46909487,0.2,45
15947,0.39327705,0.2,137
15948,0.87238306,0.2,58
15950,0.9948414,0.2,55
15951,0.7953336,0.2,133
15955,0.9776479,0.2,148
15956,0.43625057,0.2,147
15958,0.40462255,0.2,38
15959,0.453576,0.2,8
15960,0.9512778,0.2,114
15961,0.9541971,0.2,53
15963,0.84653556,0.2,115
15966,0.9865914,0.2,37
15967,0.99625766,0.2,7
15969,0.9864227,0.2,127
15970,0.9995956,0.2,113
15971,0.97400135,0.2,111
15972,0.5702889,0.2,76
15974,0.99795544,0.2,131
15976,0.58875316,0.2,50
15977,0.5210016,0.2,39
15978,0.57103467,0.2,70
15979,0.6927242,0.2,144
15980,0.9874822,0.2,9
15982,0.81449217,0.2,128
15983,0.33144787,0.2,15
15984,0.9836421,0.2,46
15985,0.88149834,0.2,27
15986,0.86055064,0.2,51
15987,0.11608291,0.2,153
15988,0.29323605,0.2,143
15989,0.4816056,0.2,21
15991,0.99624974,0.2,116
15992,0.97196364,0.2,125
15993,0.7691104,0.2,62
15994,0.75580394,0.2,3
15995,0.9959953,0.2,54
15997,0.895596,0.2,92
15999,0.78358996,0.2,152
16000,0.28731084,0.2,120
16001,0.95390403,0.2,158
16002,0.98091125,0.2,149
16003,0.37355462,0.2,28
16004,0.93001026,0.2,37
16005,0.13469438,0.2,68
16006,0.9730526,0.2,143
16007,0.98852706,0.2,55
16008,0.9077474,0.2,132
16009,0.24189629,0.2,82
16010,0.72177726,0.2,0
16011,0.9960532,0.2,149
16012,0.22378835,0.2,56
16013,0.5008704,0.2,141
16015,0.23476416,0.2,145
16016,0.18948346,0.2,35
16017,0.9273827,0.2,104
16019,0.99754554,0.2,87
16020,0.68906504,0.2,53
16022,0.6137358,0.2,24
16023,0.9827991,0.2,37
16024,0.41485253,0.2,131
16026,0.20310739,0.2,144
16029,0.26430956,0.2,44
16030,0.95010424,0.2,43
16033,0.8852665,0.2,38
16035,0.9282813,0.2,153
16036,0.7895708,0.2,96
16037,0.48718032,0.2,126
16038,0.31381673,0.2,135
16039,0.97246075,0.2,143
16040,0.22811058,0.2,103
16041,0.99564075,0.2,12
16045,0.73427045,0.2,157
16047,0.51236504,0.2,137
16049,0.9889733,0.2,128
16052,0.510474,0.2,159
16053,0.5237033,0.2,3
16054,0.98909867,0.2,114
16055,0.99845004,0.2,23
16056,0.99596405,0.2,106
16057,0.3313879,0.2,133
16058,0.97645116,0.2,150
16059,0.5560737,0.2,127
16060,0.2598974,0.2,63
16062,0.8721534,0.2,109
16065,0.91710347,0.2,75
16066,0.94388694,0.2,73
16067,0.9914336,0.2,53
16069,0.16614549,0.2,0
16070,0.99173707,0.2,86
16071,0.99880564,0.2,102
16072,0.99372596,0.2,1
16073,0.5405231,0.2,72
16075,0.23686767,0.2,102
16076,0.9962287,0.2,98
16080,0.65807813,0.2,108
16081,0.99915755,0.2,33
16082,0.6943809,0.2,74
16084,0.74501354,0.2,7
16085,0.25918862,0.2,120
16086,0.7348445,0.2,122
16089,0.95512426,0.2,53
16090,0.99687,0.2,149
16091,0.959493,0.2,53
16092,0.88493925,0.2,152
16093,0.6968094,0.2,97
16097,0.9880454,0.2,2
16098,0.6742358,0.2,68
16099,0.9898628,0.2,111
16100,0.97181183,0.2,23
16101,0.9791048,0.2,65
16102,0.89706457,0.2,123
16103,0.9582048,0.2,39
16104,0.30239275,0.2,20
16105,0.97715557,0.2,117
16106,0.981619,0.2,80
16107,0.97414196,0.2,83
16108,0.4280638,0.2,24
16109,0.30605778,0.2,103
16110,0.18436411,0.2,118
16111,0.9437935,0.2,48
16112,0.8500152,0.2,67
16114,0.8159983,0.2,131
16115,0.82375586,0.2,75
16116,0.73278886,0.2,35
16118,0.7486166,0.2,153
16119,0.6503056,0.2,88
16120,0.9559959,0.2,96
16121,0.96846855,0.2,154
16122,0.346144,0.2,16
16123,0.56038886,0.2,11
16125,0.8093103,0.2,144
16126,0.52827746,0.2,21
16127,0.31901324,0.2,128
16128,0.9595024,0.2,124
16129,0.15406786,0.2,103
16130,0.9487399,0.2,159
16133,0.92053205,0.2,29
16134,0.9972995,0.2,106
16135,0.2231937,0.2,102
16136,0.7988569,0.2,126
16137,0.22912683,0.2,38
16139,0.32224137,0.2,136
16140,0.9864288,0.2,121
16141,0.999193,0.2,113
16142,0.7369855,0.2,21
16143,0.3594604,0.2,53
16144,0.49729756,0.2,11
16145,0.96345675,0.2,95
16146,0.08767758,0.2,153
16147,0.6820379,0.2,153
16148,0.99672025,0.2,83
16149,0.99221534,0.2,99
16150,0.2546348,0.2,31
16152,0.9425382,0.2,64
16153,0.99930775,0.2,74
16154,0.60926676,0.2,35
16156,0.9788952,0.2,51
16157,0.9955805,0.2,25
16159,0.47768098,0.2,103
16160,0.82689404,0.2,130
16162,0.99600035,0.2,86
16164,0.87878746,0.2,41
16165,0.9722039,0.2,131
16166,0.7764094,0.2,96
16168,0.53890294,0.2,30
16169,0.7384834,0.2,44
16170,0.7269849,0.2,21
16173,0.9950642,0.2,12
16174,0.99789727,0.2,124
16175,0.84181935,0.2,52
16176,0.61723685,0.2,103
16178,0.71290153,0.2,120
16179,0.93037915,0.2,73
16180,0.8745829,0.2,108
16183,0.54231495,0.2,36
16186,0.3717695,0.2,78
16187,0.41365862,0.2,26
16188,0.5564945,0.2,17
16189,0.9848166,0.2,32
16192,0.3187715,0.2,50
16193,0.49527422,0.2,27
16195,0.9770736,0.2,23
16196,0.5506885,0.2,56
16197,0.75043553,0.2,31
16198,0.9968784,0.2,83
16200,0.8418274,0.2,152
16201,0.6166383,0.2,54
16203,0.59378684,0.2,87
16206,0.7832686,0.2,127
16207,0.3177012,0.2,17
16208,0.93045115,0.2,62
16210,0.8958764,0.2,81
16211,0.17012624,0.2,39
16214,0.949624,0.2,149
16217,0.9791439,0.2,47
16218,0.68074346,0.2,137
16219,0.37907088,0.2,79
16220,0.4724186,0.2,94
16221,0.98873514,0.2,134
16222,0.9441064,0.2,137
16224,0.8135316,0.2,68
16226,0.99099195,0.2,35
16227,0.90768856,0.2,136
16228,0.34821615,0.2,131
16230,0.9427627,0.2,146
16231,0.22569197,0.2,66
16232,0.6552364,0.2,115
16234,0.92714393,0.2,110
16235,0.33464205,0.2,53
16236,0.91216236,0.2,155
16238,0.5259897,0.2,44
16239,0.685355,0.2,21
16240,0.9095833,0.2,9
16241,0.95375,0.2,53
16243,0.95396346,0.2,154
16245,0.6089024,0.2,107
16246,0.16312307,0.2,16
16247,0.9969632,0.2,67
16248,0.90733993,0.2,87
16249,0.94868255,0.2,33
16250,0.5286003,0.2,78
16251,0.5280594,0.2,3
16252,0.3481947,0.2,103
16253,0.45207095,0.2,37
16255,0.95717096,0.2,131
16257,0.9994832,0.2,140
16258,0.47042784,0.2,135
16259,0.3779798,0.2,128
16260,0.7107012,0.2,24
16263,0.6678726,0.2,53
16265,0.9751026,0.2,99
16266,0.9750651,0.2,77
16267,0.37924466,0.2,56
16268,0.5989091,0.2,75
16269,0.9036123,0.2,46
16270,0.51613945,0.2,120
16273,0.19266422,0.2,92
16274,0.94396126,0.2,82
16275,0.99625814,0.2,59
16278,0.9978648,0.2,98
16279,0.9773557,0.2,23
16280,0.99604875,0.2,91
16281,0.74615693,0.2,39
16283,0.85070455,0.2,153
16284,0.8945676,0.2,87
16285,0.40345737,0.2,98
16287,0.9598512,0.2,77
16288,0.9949905,0.2,65
16290,0.85985583,0.2,21
16291,0.9822448,0.2,49
16292,0.91074777,0.2,150
16293,0.81834275,0.2,25
16294,0.6570361,0.2,96
16298,0.8864774,0.2,68
16299,0.8822398,0.2,26
16300,0.6948089,0.2,152
16302,0.9970143,0.2,20
16305,0.9977465,0.2,156
16306,0.17710803,0.2,61
16307,0.94648963,0.2,128
16309,0.8918336,0.2,68
16310,0.87864274,0.2,63
16311,0.99499977,0.2,127
16312,0.99143046,0.2,14
16313,0.99713933,0.2,49
16314,0.951789,0.2,137
16316,0.829184,0.2,118
16317,0.8216847,0.2,111
16318,0.9999721,0.2,122
16319,0.9819198,0.2,152
16320,0.84673345,0.2,27
16321,0.9996848,0.2,102
16322,0.9934901,0.2,144
16325,0.97080594,0.2,51
16326,0.99917346,0.2,66
16330,0.9885937,0.2,129
16331,0.9956917,0.2,7
16332,0.69276756,0.2,130
16333,0.9791982,0.2,108
16334,0.90665793,0.2,67
16335,0.52027655,0.2,143
16336,0.97921056,0.2,147
16337,0.9547663,0.2,150
16339,0.9975556,0.2,119
16340,0.8762775,0.2,81
16341,0.98496556,0.2,45
16343,0.2715004,0.2,153
16344,0.78881615,0.2,137
16345,0.21138811,0.2,82
16347,0.30001488,0.2,18
16348,0.79977256,0.2,87
16351,0.9931484,0.2,47
16352,0.47570005,0.2,115
16356,0.19206782,0.2,63
16358,0.62397116,0.2,47
16359,0.9905511,0.2,22
16360,0.7753703,0.2,21
16361,0.970293,0.2,108
16362,0.5681444,0.2,123
16363,0.3378127,0.2,72
16364,0.97977406,0.2,68
16365,0.98394,0.2,152
16366,0.47115186,0.2,98
16368,0.49352288,0.2,69
16369,0.9979779,0.2,152
16370,0.1751192,0.2,121
16371,0.91974545,0.2,54
16372,0.80457306,0.2,92
16374,0.25572255,0.2,23
16375,0.29589978,0.2,3
16376,0.80801,0.2,41
16377,0.9864195,0.2,127
16378,0.23575656,0.2,35
16379,0.9608453,0.2,107
16380,0.9561117,0.2,80
16381,0.8525002,0.2,3
16382,0.5690438,0.2,22
16383,0.23862891,0.2,72
16384,0.73008263,0.2,41
16385,0.55288553,0.2,109
16388,0.9865117,0.2,131
16389,0.82953656,0.2,153
16390,0.8195431,0.2,93
16392,0.9992592,0.2,117
16395,0.14315744,0.2,107
16398,0.54374695,0.2,156
16399,0.36411348,0.2,16
16400,0.99933904,0.2,32
16401,0.97210264,0.2,154
16402,0.54881763,0.2,67
16405,0.7766913,0.2,71
16407,0.8153076,0.2,61
16408,0.99437225,0.2,139
16410,0.21576126,0.2,43
16411,0.82909226,0.2,76
16412,0.9988102,0.2,41
16413,0.76119757,0.2,14
16414,0.59624135,0.2,153
16416,0.8974173,0.2,64
16417,0.9407447,0.2,140
16420,0.9718687,0.2,88
16421,0.37347338,0.2,115
16422,0.8039014,0.2,61
16423,0.9577808,0.2,15
16424,0.97846246,0.2,38
16425,0.85766447,0.2,131
16426,0.2347371,0.2,24
16427,0.97435886,0.2,30
16428,0.96488714,0.2,68
16429,0.24893543,0.2,22
16430,0.98422664,0.2,82
16431,0.29030603,0.2,148
16432,0.0969777,0.2,118
16433,0.31967992,0.2,126
16435,0.9244839,0.2,34
16438,0.9809895,0.2,75
16439,0.74032295,0.2,41
16442,0.5243208,0.2,1
16446,0.88852555,0.2,98
16447,0.3572532,0.2,19
16449,0.978837,0.2,116
16450,0.88438475,0.2,111
16451,0.4417151,0.2,92
16452,0.98755765,0.2,98
16453,0.9899183,0.2,110
16454,0.25545877,0.2,87
16456,0.9963451,0.2,28
16458,0.95317185,0.2,159
16460,0.17650367,0.2,34
16461,0.9468735,0.2,44
16462,0.96246475,0.2,69
16463,0.9916564,0.2,87
16465,0.9985971,0.2,82
16466,0.6061513,0.2,126
16467,0.38229373,0.2,3
16468,0.9743207,0.2,65
16469,0.9741158,0.2,122
16474,0.17663383,0.2,34
16475,0.5482281,0.2,94
16477,0.2313423,0.2,27
16478,0.72185475,0.2,89
16479,0.96697426,0.2,15
16481,0.9702289,0.2,11
16483,0.9802074,0.2,154
16484,0.9699883,0.2,130
16485,0.57067835,0.2,96
16486,0.5925039,0.2,77
16487,0.48136616,0.2,21
16488,0.5235988,0.2,158
16489,0.43938386,0.2,127
16490,0.70128345,0.2,57
16492,0.8354685,0.2,123
16493,0.37654486,0.2,120
16495,0.6256375,0.2,103
16496,0.99524045,0.2,125
16497,0.76389337,0.2,60
16498,0.51802844,0.2,105
16499,0.42224032,0.2,140
16501,0.3057173,0.2,123
16502,0.34974694,0.2,7
16503,0.9956365,0.2,76
16504,0.8552994,0.2,112
16508,0.85309535,0.2,103
16510,0.99942267,0.2,117
16511,0.5440551,0.2,85
16512,0.99721897,0.2,140
16514,0.97499067,0.2,33
16515,0.9948437,0.2,64
16516,0.9175796,0.2,7
16518,0.302923,0.2,149
16520,0.6304904,0.2,11
16521,0.7555882,0.2,3
16522,0.9796323,0.2,10
16524,0.9764945,0.2,103
16525,0.8250688,0.2,70
16527,0.71964854,0.2,151
16529,0.9741101,0.2,88
16531,0.08854954,0.2,133
16532,0.99593747,0.2,23
16533,0.7183437,0.2,137
16534,0.49750748,0.2,70
16535,0.34994048,0.2,52
16536,0.99911946,0.2,57
16537,0.99776554,0.2,23
16538,0.98417574,0.2,32
16540,0.86608434,0.2,50
16541,0.99642867,0.2,123
16542,0.33373234,0.2,22
16543,0.32779095,0.2,101
16544,0.87236446,0.2,137
16545,0.5889491,0.2,46
16546,0.8999069,0.2,148
16547,0.47240022,0.2,123
16550,0.523805,0.2,105
16551,0.5159756,0.2,89
16553,0.60974115,0.2,54
16555,0.7641464,0.2,108
16557,0.9720757,0.2,114
16559,0.15534246,0.2,8
16560,0.87130207,0.2,61
16565,0.5602929,0.2,13
16567,0.7030112,0.2,138
16568,0.32849956,0.2,89
16571,0.6223832,0.2,150
16572,0.70164967,0.2,70
16574,0.98184973,0.2,32
16575,0.9611037,0.2,150
16576,0.56641144,0.2,75
16578,0.36023435,0.2,70
16579,0.5318649,0.2,20
16581,0.7868296,0.2,116
16582,0.84828156,0.2,17
16584,0.88959783,0.2,86
16585,0.5755299,0.2,59
16586,0.9366044,0.2,11
16587,0.6221583,0.2,11
16588,0.998847,0.2,77
16590,0.9821249,0.2,133
16592,0.15747377,0.2,131
16594,0.93687254,0.2,152
16596,0.77584255,0.2,7
16598,0.591428,0.2,28
16602,0.96718776,0.2,41
16603,0.9941801,0.2,116
16604,0.58578634,0.2,119
16605,0.56056076,0.2,17
16606,0.60434437,0.2,37
16607,0.49372554,0.2,89
16611,0.9707891,0.2,101
16613,0.354657,0.2,52
16614,0.9903543,0.2,92
16616,0.99927574,0.2,134
16617,0.57642126,0.2,34
16618,0.95537215,0.2,118
16619,0.24649733,0.2,103
16620,0.9622374,0.2,3
16621,0.99830353,0.2,38
16623,0.98169005,0.2,86
16624,0.9659415,0.2,73
16627,0.98409545,0.2,69
16628,0.93645024,0.2,67
16629,0.16765085,0.2,110
16630,0.25792786,0.2,81
16631,0.8992486,0.2,83
16632,0.8546886,0.2,131
16633,0.96060103,0.2,21
16634,0.82373846,0.2,69
16635,0.9938778,0.2,59
16636,0.9107006,0.2,16
16637,0.9552141,0.2,25
16640,0.9587508,0.2,48
16641,0.6743002,0.2,103
16643,0.8359446,0.2,27
16644,0.9840994,0.2,57
16647,0.16382241,0.2,127
16648,0.95734847,0.2,149
16649,0.9423198,0.2,73
16650,0.5350459,0.2,87
16651,0.20396832,0.2,102
16652,0.9519756,0.2,7
16655,0.96578336,0.2,7
16656,0.68314344,0.2,144
16658,0.7245711,0.2,74
16661,0.96006244,0.2,38
16662,0.98616195,0.2,33
16663,0.5917522,0.2,84
16664,0.42503035,0.2,24
16665,0.84049827,0.2,68
16667,0.96941906,0.2,94
16669,0.31229264,0.2,119
16671,0.793834,0.2,17
16672,0.6108847,0.2,151
16676,0.999739,0.2,159
16678,0.36847937,0.2,121
16680,0.15146014,0.2,152
16681,0.83495075,0.2,158
16683,0.89789736,0.2,32
16685,0.9895649,0.2,127
16686,0.9740383,0.2,40
16688,0.8673184,0.2,14
16689,0.6995067,0.2,85
16690,0.4993905,0.2,153
16691,0.27811372,0.2,27
16692,0.91706365,0.2,26
16693,0.5539161,0.2,89
16694,0.7892778,0.2,75
16695,0.9944561,0.2,31
16697,0.60376513,0.2,89
16699,0.5497209,0.2,10
16701,0.68014234,0.2,146
16703,0.4666714,0.2,25
16704,0.70975316,0.2,36
16705,0.7901612,0.2,61
16706,0.8770356,0.2,33
16707,0.9679433,0.2,82
16708,0.953448,0.2,110
16709,0.75309974,0.2,114
16710,0.56395984,0.2,79
16711,0.7151815,0.2,70
16712,0.9967229,0.2,26
16713,0.9918395,0.2,127
16714,0.40261957,0.2,154
16716,0.54660726,0.2,68
16718,0.7115834,0.2,38
16719,0.7099625,0.2,115
16720,0.9885529,0.2,137
16722,0.9040034,0.2,115
16723,0.16982566,0.2,34
16725,0.5537856,0.2,150
16726,0.63406855,0.2,149
16727,0.9987459,0.2,23
16728,0.8540462,0.2,114
16729,0.9635029,0.2,34
16730,0.52952296,0.2,144
16731,0.9938471,0.2,116
16734,0.9434398,0.2,8
16737,0.9902318,0.2,8
16738,0.4118822,0.2,115
16741,0.88868856,0.2,102
16742,0.4057078,0.2,119
16743,0.9967103,0.2,64
16744,0.9822558,0.2,33
16745,0.9915258,0.2,2
16746,0.406977,0.2,97
16747,0.9973429,0.2,10
16748,0.2462071,0.2,10
16749,0.3033549,0.2,48
16750,0.9955124,0.2,59
16752,0.661638,0.2,49
16754,0.32409942,0.2,36
16755,0.49094734,0.2,142
16756,0.9102573,0.2,25
16757,0.92561316,0.2,69
16758,0.5907609,0.2,110
16759,0.9963251,0.2,103
16760,0.22824375,0.2,44
16761,0.16210239,0.2,131
16762,0.3156024,0.2,94
16763,0.993537,0.2,47
16764,0.32568687,0.2,63
16765,0.6729741,0.2,107
16766,0.8428569,0.2,153
16767,0.99938667,0.2,23
16769,0.980738,0.2,87
16770,0.77088994,0.2,60
16771,0.99939585,0.2,95
16772,0.44321743,0.2,21
16773,0.37930146,0.2,73
16774,0.99878854,0.2,116
16776,0.9891366,0.2,43
16777,0.99615115,0.2,109
16780,0.9658906,0.2,153
16781,0.8235892,0.2,29
16782,0.930352,0.2,153
16783,0.98274845,0.2,66
16784,0.69058967,0.2,25
16785,0.4573994,0.2,47
16791,0.8880695,0.2,90
16793,0.9659413,0.2,0
16794,0.96280456,0.2,53
16795,0.97976273,0.2,86
16797,0.4834496,0.2,107
16798,0.52254003,0.2,14
16800,0.5426727,0.2,40
16801,0.97458637,0.2,137
16802,0.9990103,0.2,113
16805,0.892087,0.2,136
16807,0.7270184,0.2,42
16808,0.6247086,0.2,83
16810,0.99773407,0.2,126
16812,0.95411885,0.2,136
16815,0.78191096,0.2,153
16817,0.9454157,0.2,152
16818,0.448551,0.2,116
16819,0.33067453,0.2,68
16820,0.37156373,0.2,68
16821,0.9864092,0.2,35
16823,0.24959837,0.2,19
16824,0.97093123,0.2,29
16827,0.57016623,0.2,71
16828,0.8512927,0.2,13
16829,0.96135503,0.2,6
16830,0.56983197,0.2,84
16831,0.9341567,0.2,11
16832,0.80221546,0.2,2
16833,0.9431026,0.2,121
16834,0.98199654,0.2,111
16835,0.9783332,0.2,138
16836,0.8731257,0.2,86
16837,0.40631464,0.2,131
16838,0.97240055,0.2,155
16840,0.3057532,0.2,106
16841,0.9904055,0.2,17
16842,0.99598515,0.2,140
16843,0.98096,0.2,14
16844,0.19398914,0.2,43
16845,0.52177817,0.2,3
16846,0.9439588,0.2,131
16848,0.7078583,0.2,114
16849,0.9992582,0.2,45
16851,0.83408946,0.2,92
16854,0.9976961,0.2,59
16855,0.5017909,0.2,84
16857,0.53820986,0.2,146
16858,0.6794597,0.2,159
16859,0.2688982,0.2,50
16861,0.9953204,0.2,9
16862,0.65146357,0.2,110
16863,0.9618345,0.2,127
16865,0.12939899,0.2,149
16866,0.7870513,0.2,61
16871,0.97218794,0.2,110
16873,0.975858,0.2,37
16874,0.835088,0.2,3
16875,0.87455326,0.2,73
16876,0.22838777,0.2,106
16881,0.87310594,0.2,37
16882,0.7684544,0.2,35
16883,0.9981822,0.2,23
16885,0.7206214,0.2,103
16886,0.84619373,0.2,1
16887,0.9894962,0.2,152
16888,0.5275549,0.2,146
16890,0.44434175,0.2,138
16891,0.99616253,0.2,81
16892,0.38726526,0.2,150
16894,0.12403903,0.2,149
16895,0.78462464,0.2,11
16896,0.98281235,0.2,144
16897,0.9156925,0.2,68
16898,0.4310675,0.2,50
16899,0.417713,0.2,134
16902,0.9998876,0.2,23
16904,0.9835682,0.2,98
16906,0.26068404,0.2,45
16907,0.6279148,0.2,144
16909,0.86549807,0.2,137
16910,0.9944669,0.2,91
16911,0.6562025,0.2,145
16913,0.5705553,0.2,41
16914,0.99738306,0.2,98
16915,0.9973923,0.2,139
16917,0.27542746,0.2,55
16921,0.9363056,0.2,36
16922,0.92946905,0.2,152
16923,0.3412425,0.2,114
16924,0.9255037,0.2,68
16926,0.6248988,0.2,131
16927,0.9826219,0.2,74
16928,0.5959682,0.2,127
16929,0.8689149,0.2,3
16930,0.9993291,0.2,77
16933,0.9778397,0.2,10
16934,0.97865385,0.2,11
16938,0.9585309,0.2,90
16940,0.90282524,0.2,11
16942,0.9282063,0.2,7
16943,0.44470042,0.2,114
16944,0.9680462,0.2,116
16945,0.979167,0.2,131
16946,0.75733745,0.2,71
16947,0.83957183,0.2,125
16948,0.9934303,0.2,132
16949,0.6503494,0.2,108
16950,0.14934434,0.2,20
16951,0.4895383,0.2,141
16954,0.3515359,0.2,159
16955,0.24748111,0.2,150
16957,0.55538243,0.2,83
16958,0.33177987,0.2,5
16959,0.97587967,0.2,76
16962,0.9314672,0.2,36
16963,0.96660644,0.2,158
16964,0.25530678,0.2,123
16965,0.2360503,0.2,83
16967,0.27779987,0.2,156
16970,0.20456685,0.2,153
16971,0.99912256,0.2,16
16972,0.11740647,0.2,106
16973,0.7911063,0.2,149
16974,0.4432015,0.2,19
16976,0.930167,0.2,33
16977,0.5830256,0.2,67
16978,0.21321157,0.2,79
16979,0.9165254,0.2,6
16980,0.19548193,0.2,99
16982,0.98915344,0.2,92
16983,0.9975061,0.2,91
16984,0.9226884,0.2,153
16985,0.86524415,0.2,53
16987,0.6428399,0.2,126
16988,0.9807421,0.2,26
16989,0.99555176,0.2,73
16990,0.9294873,0.2,123
16991,0.14456347,0.2,76
16994,0.88061166,0.2,141
16996,0.19541049,0.2,105
16997,0.32284746,0.2,156
16998,0.8211471,0.2,30
16999,0.99955434,0.2,23
17000,0.6050451,0.2,61
17001,0.35711086,0.2,154
17002,0.794384,0.2,11
17005,0.5647333,0.2,106
17007,0.24965405,0.2,123
17009,0.98825955,0.2,74
17010,0.52033573,0.2,151
17011,0.94297016,0.2,37
17012,0.99942964,0.2,81
17013,0.37705734,0.2,39
17014,0.71661687,0.2,72
17015,0.967093,0.2,47
17016,0.39315224,0.2,24
17017,0.9898114,0.2,14
17018,0.9930483,0.2,103
17019,0.99678963,0.2,77
17021,0.99881375,0.2,65
17023,0.8946773,0.2,54
17025,0.98354363,0.2,36
17026,0.47555405,0.2,82
17028,0.2679985,0.2,149
17029,0.7923983,0.2,26
17030,0.7892825,0.2,131
17031,0.99151355,0.2,12
17033,0.18744926,0.2,118
17034,0.9473114,0.2,34
17035,0.7934701,0.2,143
17036,0.98898613,0.2,59
17040,0.99640167,0.2,31
17042,0.9605124,0.2,87
17043,0.89806426,0.2,86
17044,0.51272726,0.2,157
17046,0.99361527,0.2,95
17047,0.5020645,0.2,26
17048,0.7770198,0.2,120
17049,0.93261737,0.2,25
17050,0.13122018,0.2,22
17051,0.99886143,0.2,113
17052,0.68827605,0.2,67
17053,0.55078584,0.2,86
17055,0.9419543,0.2,92
17057,0.57263607,0.2,93
17058,0.9857451,0.2,149
17059,0.62153256,0.2,153
17060,0.9992737,0.2,152
17062,0.9443449,0.2,14
17065,0.9963786,0.2,23
17066,0.8997434,0.2,135
17067,0.5890758,0.2,35
17069,0.98622185,0.2,5
17072,0.33091435,0.2,144
17073,0.9943381,0.2,46
17074,0.98329675,0.2,156
17075,0.9857615,0.2,152
17076,0.98868805,0.2,6
17077,0.91021484,0.2,116
17079,0.43867105,0.2,118
17080,0.19054864,0.2,13
17082,0.21134366,0.2,154
17083,0.9962923,0.2,158
17084,0.41033223,0.2,143
17085,0.9031923,0.2,153
17087,0.76002353,0.2,29
17088,0.6511736,0.2,122
17089,0.6412899,0.2,78
17090,0.77739304,0.2,104
17092,0.39690635,0.2,114
17093,0.5527322,0.2,119
17094,0.9584056,0.2,14
17096,0.9991109,0.2,90
17098,0.9772913,0.2,23
17099,0.73357195,0.2,0
17100,0.96841484,0.2,110
17101,0.8899329,0.2,142
17102,0.27135232,0.2,83
17105,0.91344297,0.2,68
17106,0.9416275,0.2,137
17107,0.9914841,0.2,75
17108,0.2601909,0.2,150
17109,0.6640115,0.2,151
17110,0.88581574,0.2,129
17112,0.99422646,0.2,149
17113,0.2952819,0.2,74
17115,0.5601445,0.2,12
17116,0.2150196,0.2,11
17120,0.88833594,0.2,119
17121,0.42326078,0.2,48
17122,0.44066042,0.2,2
17123,0.99701583,0.2,139
17126,0.98037374,0.2,74
17129,0.8639112,0.2,45
17130,0.8714012,0.2,98
17132,0.5742394,0.2,48
17133,0.97812635,0.2,137
17137,0.989852,0.2,47
17139,0.3049341,0.2,2
17140,0.9609316,0.2,42
17141,0.5311343,0.2,98
17142,0.86677366,0.2,15
17143,0.21417214,0.2,64
17144,0.8268349,0.2,137
17149,0.99742115,0.2,55
17150,0.6225921,0.2,27
17151,0.87691027,0.2,21
17152,0.36340314,0.2,153
17153,0.9931324,0.2,3
17155,0.9936261,0.2,129
17156,0.5071489,0.2,145
17157,0.80108804,0.2,125
17159,0.95317596,0.2,77
17160,0.6099358,0.2,90
17161,0.96484715,0.2,35
17162,0.51808476,0.2,119
17165,0.5201869,0.2,17
17167,0.9218282,0.2,119
17168,0.1975515,0.2,6
17169,0.9178378,0.2,18
17170,0.9921869,0.2,23
17172,0.7790252,0.2,51
17173,0.9902553,0.2,11
17174,0.32892582,0.2,3
17175,0.22994238,0.2,98
17177,0.92679954,0.2,14
17178,0.9563011,0.2,140
17179,0.8924687,0.2,73
17182,0.41840348,0.2,29
17183,0.7459438,0.2,49
17185,0.9103803,0.2,132
17186,0.66685003,0.2,93
17187,0.9834696,0.2,69
17189,0.39086002,0.2,96
17190,0.9820634,0.2,22
17191,0.9858947,0.2,47
17193,0.86598635,0.2,114
17194,0.90575635,0.2,95
17198,0.5967086,0.2,96
17200,0.9986726,0.2,143
17202,0.9861989,0.2,54
17203,0.9070901,0.2,117
17204,0.7457514,0.2,69
17206,0.9977331,0.2,23
17207,0.42793572,0.2,52
17209,0.8231238,0.2,103
17210,0.9409405,0.2,31
17211,0.9836198,0.2,150
17212,0.99371654,0.2,33
17213,0.9521822,0.2,124
17214,0.29163092,0.2,155
17215,0.14126623,0.2,100
17216,0.37396044,0.2,38
17217,0.99833953,0.2,140
17218,0.9186614,0.2,119
17219,0.48427302,0.2,96
17220,0.38933644,0.2,155
17221,0.23318003,0.2,31
17222,0.9908755,0.2,0
17223,0.8030303,0.2,85
17224,0.22708006,0.2,68
17225,0.909339,0.2,110
17226,0.37905088,0.2,103
17227,0.86063874,0.2,70
17228,0.99956375,0.2,134
17229,0.81653833,0.2,124
17230,0.27481174,0.2,28
17232,0.48691717,0.2,98
17234,0.9888003,0.2,64
17236,0.34372878,0.2,92
17237,0.9580433,0.2,22
17238,0.83547753,0.2,3
17239,0.9051789,0.2,4
17241,0.9861783,0.2,142
17243,0.97736037,0.2,155
17244,0.9935102,0.2,139
17248,0.9593957,0.2,93
17250,0.88480437,0.2,108
17251,0.98604715,0.2,9
17253,0.77100956,0.2,53
17254,0.23608157,0.2,157
17255,0.9920678,0.2,73
17256,0.9315513,0.2,49
17257,0.44804353,0.2,67
17258,0.289601,0.2,118
17259,0.99929523,0.2,90
17261,0.48718712,0.2,106
17262,0.91754675,0.2,138
17263,0.7793837,0.2,55
17264,0.9959194,0.2,81
17265,0.9941549,0.2,149
17266,0.99691296,0.2,111
17273,0.93066454,0.2,47
17274,0.9882947,0.2,52
17275,0.5850051,0.2,86
17276,0.22799283,0.2,114
17277,0.99784756,0.2,23
17278,0.98220265,0.2,48
17279,0.6703858,0.2,59
17280,0.9064577,0.2,152
17282,0.8635601,0.2,95
17283,0.780124,0.2,134
17286,0.6946642,0.2,143
17287,0.78676766,0.2,68
17289,0.9404886,0.2,48
17290,0.9984308,0.2,38
17291,0.95953643,0.2,59
17292,0.99195963,0.2,32
17293,0.9888305,0.2,87
17295,0.23883978,0.2,81
17296,0.9736067,0.2,118
17298,0.8550562,0.2,50
17300,0.20058143,0.2,21
17301,0.99395233,0.2,91
17302,0.48264968,0.2,61
17303,0.9637907,0.2,117
17305,0.18694577,0.2,29
17306,0.32094648,0.2,153
17307,0.9897559,0.2,56
17308,0.42141968,0.2,150
17309,0.9862781,0.2,130
17310,0.8618102,0.2,137
17311,0.769239,0.2,40
17312,0.9640916,0.2,114
17314,0.4855125,0.2,60
17315,0.99978024,0.2,54
17316,0.9497123,0.2,144
17317,0.963776,0.2,120
17320,0.73535335,0.2,69
17321,0.47986174,0.2,40
17322,0.71852905,0.2,159
17323,0.81986475,0.2,76
17326,0.6342699,0.2,75
17327,0.68021137,0.2,39
17328,0.9898565,0.2,19
17329,0.9929295,0.2,20
17330,0.90036935,0.2,52
17331,0.97592235,0.2,141
17332,0.9959687,0.2,129
17333,0.5425918,0.2,32
17335,0.9805746,0.2,147
17336,0.9174463,0.2,75
17338,0.9959084,0.2,23
17340,0.22685535,0.2,154
17341,0.5963222,0.2,34
17342,0.6561791,0.2,38
17344,0.99810034,0.2,148
17346,0.22605412,0.2,52
17347,0.30633733,0.2,35
17349,0.48064783,0.2,70
17350,0.9922782,0.2,12
17351,0.79383045,0.2,34
17352,0.20817818,0.2,41
17353,0.692916,0.2,53
17356,0.9998572,0.2,119
17358,0.9264441,0.2,95
17359,0.98736876,0.2,113
17360,0.9878422,0.2,94
17361,0.9993319,0.2,113
17362,0.99752516,0.2,9
17363,0.58376074,0.2,61
17365,0.68720126,0.2,17
17366,0.33236164,0.2,93
17367,0.99697554,0.2,3
17368,0.10676295,0.2,29
17369,0.9866927,0.2,26
17370,0.53511155,0.2,80
17371,0.9797877,0.2,114
17372,0.7521315,0.2,75
17373,0.69082636,0.2,110
17374,0.9894572,0.2,117
17375,0.18682629,0.2,133
17376,0.9915623,0.2,75
17377,0.31435603,0.2,0
17378,0.46461985,0.2,0
17379,0.9874314,0.2,23
17380,0.98767275,0.2,128
17381,0.16596135,0.2,131
17384,0.440519,0.2,143
17385,0.77712864,0.2,123
17386,0.98683107,0.2,81
17388,0.25655863,0.2,118
17389,0.38142824,0.2,158
17391,0.18533717,0.2,126
17393,0.9483766,0.2,111
17394,0.98036295,0.2,77
17395,0.93939966,0.2,34
17396,0.8754466,0.2,2
17397,0.9647706,0.2,87
17398,0.18715024,0.2,134
17399,0.622485,0.2,86
17400,0.99723816,0.2,139
17401,0.60234183,0.2,26
17402,0.9997528,0.2,154
17403,0.3437989,0.2,36
17404,0.99755645,0.2,9
17407,0.67859566,0.2,73
17409,0.9824921,0.2,75
17410,0.54768395,0.2,21
17411,0.99968326,0.2,98
17413,0.99944645,0.2,113
17416,0.991021,0.2,33
17418,0.9999485,0.2,51
17421,0.99337876,0.2,98
17423,0.99393797,0.2,3
17425,0.9463269,0.2,94
17426,0.93185604,0.2,35
17429,0.21968853,0.2,131
17430,0.93166506,0.2,78
17432,0.9394179,0.2,85
17433,0.83620584,0.2,115
17434,0.1394743,0.2,147
17436,0.41114354,0.2,103
17437,0.94810206,0.2,53
17439,0.6059588,0.2,16
17440,0.97748125,0.2,64
17441,0.99630994,0.2,103
17442,0.33778748,0.2,61
17443,0.30426598,0.2,45
17444,0.99458015,0.2,36
17445,0.9937354,0.2,4
17446,0.96828026,0.2,17
17448,0.52160174,0.2,41
17449,0.99107575,0.2,34
17450,0.99934393,0.2,57
17451,0.4535643,0.2,103
17452,0.9230318,0.2,78
17453,0.69588363,0.2,66
17454,0.849873,0.2,153
17455,0.96476114,0.2,98
17457,0.8049497,0.2,15
17458,0.479595,0.2,60
17459,0.9261405,0.2,11
17460,0.99626786,0.2,129
17461,0.4744542,0.2,65
17463,0.94001895,0.2,110
17466,0.88416797,0.2,68
17467,0.98858565,0.2,144
17468,0.5252006,0.2,30
17469,0.95397335,0.2,37
17470,0.9936278,0.2,115
17471,0.36925223,0.2,87
17472,0.9091774,0.2,154
17473,0.9104242,0.2,16
17474,0.25930062,0.2,39
17475,0.4522028,0.2,3
17476,0.8407926,0.2,154
17477,0.99304247,0.2,14
17481,0.7799387,0.2,108
17482,0.45257393,0.2,3
17483,0.25991035,0.2,154
17484,0.65207464,0.2,29
17485,0.9319672,0.2,135
17487,0.30784494,0.2,97
17488,0.69660026,0.2,33
17489,0.8607257,0.2,115
17490,0.20355412,0.2,68
17491,0.99936146,0.2,113
17494,0.5337205,0.2,42
17495,0.9469888,0.2,81
17496,0.9999492,0.2,66
17497,0.28862658,0.2,78
17498,0.98029584,0.2,7
17499,0.9725515,0.2,37
17501,0.99983776,0.2,66
17502,0.99664235,0.2,64
17503,0.51057625,0.2,138
17504,0.51157963,0.2,69
17506,0.98970836,0.2,45
17509,0.9968849,0.2,95
17510,0.93452466,0.2,154
17511,0.76554066,0.2,14
17512,0.97575015,0.2,14
17514,0.5753121,0.2,84
17515,0.74788463,0.2,33
17516,0.95024854,0.2,67
17517,0.99123293,0.2,129
17518,0.45941412,0.2,27
17519,0.92772865,0.2,117
17520,0.9757513,0.2,73
17521,0.98219115,0.2,86
17522,0.8322275,0.2,54
17523,0.66056174,0.2,21
17524,0.37895757,0.2,153
17527,0.9970906,0.2,90
17528,0.993962,0.2,116
17529,0.832813,0.2,31
17530,0.99062145,0.2,32
17532,0.85890746,0.2,102
17533,0.98300296,0.2,36
17537,0.29281235,0.2,47
17539,0.9967553,0.2,147
17540,0.7284914,0.2,35
17542,0.8596134,0.2,119
17543,0.99915874,0.2,93
17545,0.98772067,0.2,73
17547,0.966575,0.2,108
17548,0.7725036,0.2,112
17549,0.91571033,0.2,60
17550,0.44373056,0.2,15
17552,0.9962566,0.2,149
17553,0.42312944,0.2,39
17554,0.33785585,0.2,82
17556,0.8605729,0.2,20
17557,0.21310923,0.2,52
17558,0.2502411,0.2,137
17560,0.35067362,0.2,45
17562,0.820359,0.2,21
17563,0.22432423,0.2,3
17564,0.93009657,0.2,144
17565,0.9817376,0.2,147
17566,0.24287423,0.2,131
17568,0.55845755,0.2,155
17569,0.8061679,0.2,114
17571,0.31405735,0.2,147
17572,0.9949753,0.2,75
17573,0.19241896,0.2,20
17576,0.9549107,0.2,156
17578,0.63881046,0.2,73
17579,0.66350675,0.2,61
17580,0.9592122,0.2,27
17582,0.9836051,0.2,16
17583,0.9974564,0.2,1
17584,0.93714774,0.2,22
17585,0.8020764,0.2,142
17587,0.6489102,0.2,96
17588,0.9647763,0.2,149
17589,0.29361823,0.2,154
17590,0.98504424,0.2,53
17591,0.18883067,0.2,127
17593,0.88075864,0.2,21
17594,0.81259876,0.2,62
17595,0.96634275,0.2,1
17596,0.6453349,0.2,53
17597,0.9593367,0.2,94
17598,0.9899928,0.2,111
17599,0.9172798,0.2,88
17601,0.9451836,0.2,68
17602,0.24204582,0.2,133
17603,0.6695932,0.2,69
17605,0.97509843,0.2,105
17607,0.98326045,0.2,37
17609,0.62961733,0.2,144
17610,0.9976749,0.2,54
17611,0.6463575,0.2,78
17612,0.23220834,0.2,35
17614,0.85156304,0.2,4
17616,0.97418416,0.2,112
17618,0.48683342,0.2,126
17621,0.47384775,0.2,118
17623,0.99602914,0.2,82
17625,0.969481,0.2,38
17626,0.9949202,0.2,101
17627,0.62363243,0.2,68
17628,0.9508207,0.2,8
17629,0.9922571,0.2,137
17631,0.07546445,0.2,24
17632,0.9893014,0.2,126
17634,0.8781445,0.2,29
17635,0.76232654,0.2,19
17637,0.48029056,0.2,132
17640,0.5267974,0.2,82
17641,0.51822025,0.2,126
17642,0.98241204,0.2,82
17643,0.960404,0.2,37
17644,0.5684922,0.2,159
17645,0.9894057,0.2,46
17646,0.9166338,0.2,114
17648,0.92346555,0.2,73
17649,0.9517626,0.2,143
17650,0.20656192,0.2,19
17652,0.19212943,0.2,58
17653,0.92015654,0.2,116
17655,0.8664098,0.2,89
17656,0.9958704,0.2,109
17657,0.9999709,0.2,57
17658,0.99536973,0.2,73
17659,0.34477496,0.2,3
17660,0.7757589,0.2,88
17661,0.1234494,0.2,27
17662,0.40464514,0.2,3
17663,0.99453956,0.2,87
17664,0.9982369,0.2,154
17665,0.9858284,0.2,23
17668,0.59632117,0.2,35
17670,0.96327347,0.2,133
17671,0.8756395,0.2,155
17672,0.9499663,0.2,102
17674,0.4544442,0.2,39
17675,0.46777186,0.2,118
17678,0.12834504,0.2,77
17679,0.848525,0.2,117
17683,0.8566919,0.2,69
17684,0.98112386,0.2,156
17685,0.6521439,0.2,8
17688,0.9737583,0.2,99
17689,0.9866632,0.2,9
17690,0.78370017,0.2,33
17691,0.84571046,0.2,126
17692,0.9860956,0.2,32
17693,0.928936,0.2,10
17694,0.99024534,0.2,37
17695,0.9338872,0.2,106
17696,0.9654101,0.2,32
17697,0.9840211,0.2,149
17698,0.9873604,0.2,9
17700,0.9905019,0.2,8
17701,0.10802554,0.2,121
17702,0.9917018,0.2,91
17705,0.20741393,0.2,105
17706,0.9834726,0.2,149
17707,0.56586456,0.2,88
17708,0.78709304,0.2,141
17709,0.91801953,0.2,111
17710,0.24595591,0.2,110
17712,0.9357804,0.2,114
17715,0.98829865,0.2,111
17717,0.94291604,0.2,49
17718,0.9972926,0.2,111
17719,0.7300406,0.2,75
17721,0.99627554,0.2,90
17722,0.9773058,0.2,103
17723,0.9615307,0.2,23
17726,0.9950428,0.2,23
17727,0.9940493,0.2,76
17728,0.9963929,0.2,77
17730,0.43185163,0.2,137
17731,0.7520203,0.2,35
17733,0.6322267,0.2,92
17734,0.8029703,0.2,137
17735,0.9955878,0.2,64
17736,0.99578923,0.2,140
17739,0.58862984,0.2,18
17740,0.82727504,0.2,135
17741,0.90391064,0.2,32
17742,0.99712497,0.2,33
17743,0.8522385,0.2,141
17745,0.9576209,0.2,34
17746,0.91627866,0.2,14
17747,0.98340434,0.2,116
17750,0.3915316,0.2,4
17751,0.68452615,0.2,47
17754,0.75835913,0.2,130
17756,0.9366461,0.2,155
17757,0.99745566,0.2,103
17758,0.6189747,0.2,24
17759,0.5166238,0.2,150
17760,0.28000244,0.2,107
17762,0.9656663,0.2,137
17763,0.70793235,0.2,66
17764,0.43293172,0.2,103
17765,0.774054,0.2,35
17766,0.8128183,0.2,36
17768,0.94081175,0.2,27
17769,0.45410058,0.2,78
17770,0.97608405,0.2,73
17772,0.9440829,0.2,23
17773,0.9805782,0.2,37
17774,0.89273113,0.2,94
17776,0.9177919,0.2,137
17779,0.8703643,0.2,22
17781,0.50272894,0.2,92
17784,0.7871539,0.2,86
17786,0.9420423,0.2,152
17788,0.8376942,0.2,154
17790,0.17332752,0.2,127
17791,0.7512581,0.2,148
17792,0.95570993,0.2,137
17793,0.2610048,0.2,118
17795,0.8548205,0.2,124
17796,0.9356078,0.2,137
17797,0.8196613,0.2,105
17799,0.32436284,0.2,154
17800,0.45732725,0.2,62
17801,0.48564595,0.2,15
17802,0.6783302,0.2,3
17803,0.19261035,0.2,107
17805,0.2445627,0.2,39
17806,0.99960774,0.2,1
17807,0.944891,0.2,53
17809,0.1665022,0.2,103
17810,0.8113122,0.2,7
17812,0.6411387,0.2,53
17813,0.8721363,0.2,6
17814,0.99504,0.2,12
17815,0.45849806,0.2,105
17816,0.94110835,0.2,73
17817,0.95039314,0.2,42
17819,0.98459506,0.2,116
17821,0.9944056,0.2,142
17822,0.95515406,0.2,144
17823,0.5161214,0.2,79
17824,0.9729384,0.2,148
17825,0.97906345,0.2,86
17826,0.9826925,0.2,53
17828,0.21959755,0.2,159
17829,0.94554347,0.2,75
17831,0.7391362,0.2,125
17832,0.9406569,0.2,11
17833,0.4101536,0.2,41
17835,0.99716043,0.2,117
17836,0.85009056,0.2,37
17838,0.9771881,0.2,21
17839,0.9826361,0.2,114
17840,0.44460294,0.2,61
17841,0.8861149,0.2,105
17842,0.76226395,0.2,118
17843,0.33735618,0.2,58
17844,0.48184282,0.2,141
17846,0.3026216,0.2,136
17847,0.9935034,0.2,14
17848,0.9323562,0.2,114
17849,0.6079787,0.2,5
17850,0.9051298,0.2,114
17851,0.9570685,0.2,35
17855,0.99982697,0.2,148
17856,0.4924083,0.2,78
17857,0.9914813,0.2,131
17858,0.49174857,0.2,70
17860,0.68200094,0.2,108
17861,0.9475172,0.2,152
17863,0.99553597,0.2,56
17864,0.43052313,0.2,29
17866,0.9527086,0.2,100
17867,0.6814444,0.2,72
17869,0.7040515,0.2,54
17870,0.16164748,0.2,154
17871,0.9440817,0.2,150
17872,0.5414103,0.2,15
17875,0.60570425,0.2,39
17876,0.91458166,0.2,76
17877,0.29114506,0.2,129
17879,0.7390715,0.2,93
17880,0.9992681,0.2,54
17882,0.35860336,0.2,29
17883,0.6759706,0.2,53
17885,0.70245826,0.2,103
17886,0.9890394,0.2,108
17887,0.7766118,0.2,148
17888,0.4685927,0.2,83
17889,0.98344225,0.2,109
17890,0.813306,0.2,144
17891,0.19447461,0.2,61
17892,0.9504196,0.2,75
17894,0.34180677,0.2,24
17895,0.7674263,0.2,153
17896,0.37263712,0.2,3
17899,0.9729216,0.2,75
17901,0.14011456,0.2,8
17902,0.9966474,0.2,156
17903,0.99147594,0.2,106
17904,0.98130727,0.2,125
17906,0.9665445,0.2,111
17907,0.86741865,0.2,53
17908,0.11466173,0.2,42
17909,0.8607389,0.2,75
17910,0.80412054,0.2,56
17911,0.8757075,0.2,75
17912,0.54260546,0.2,24
17913,0.39038745,0.2,90
17914,0.9864863,0.2,73
17915,0.9959705,0.2,9
17916,0.9568445,0.2,51
17917,0.32794416,0.2,22
17920,0.9143056,0.2,21
17922,0.9956234,0.2,127
17923,0.7637154,0.2,71
17924,0.967278,0.2,144
17925,0.98495156,0.2,149
17926,0.37989703,0.2,105
17927,0.44948813,0.2,50
17929,0.32030118,0.2,75
17931,0.17080146,0.2,63
17932,0.18261582,0.2,117
17933,0.9968886,0.2,101
17934,0.8483387,0.2,86
17935,0.50975686,0.2,41
17937,0.9867181,0.2,27
17939,0.5589843,0.2,61
17941,0.8037293,0.2,71
17944,0.9934109,0.2,125
17946,0.9963492,0.2,55
17947,0.8180584,0.2,150
17948,0.7397093,0.2,93
17950,0.3021919,0.2,0
17952,0.8973823,0.2,14
17953,0.95657164,0.2,33
17955,0.34633467,0.2,75
17956,0.48766935,0.2,43
17957,0.32113048,0.2,23
17958,0.9241984,0.2,137
17959,0.99224186,0.2,75
17960,0.7379292,0.2,151
17963,0.97449356,0.2,94
17964,0.52527386,0.2,37
17965,0.57863164,0.2,50
17966,0.45322528,0.2,70
17967,0.5337449,0.2,94
17968,0.9927297,0.2,34
17969,0.45421633,0.2,119
17970,0.8450863,0.2,34
17971,0.54596055,0.2,133
17973,0.96364224,0.2,53
17975,0.7918943,0.2,71
17976,0.1356398,0.2,94
17977,0.9739775,0.2,32
17978,0.97094506,0.2,25
17980,0.8460876,0.2,149
17981,0.87316465,0.2,146
17982,0.76106477,0.2,25
17983,0.45582095,0.2,151
17984,0.47386068,0.2,153
17985,0.817308,0.2,18
17986,0.9855289,0.2,94
17987,0.9533114,0.2,117
17988,0.6587905,0.2,14
17989,0.95556706,0.2,73
17990,0.75481576,0.2,115
17991,0.97872114,0.2,26
17992,0.60635805,0.2,144
17993,0.9903295,0.2,139
17994,0.26604715,0.2,67
17996,0.9200766,0.2,47
17997,0.9347909,0.2,146
17998,0.91325116,0.2,154
17999,0.12217849,0.2,3
18000,0.97310454,0.2,152
18001,0.9967805,0.2,98
18002,0.32092002,0.2,31
18003,0.98197734,0.2,25
18004,0.98429525,0.2,144
18005,0.22454308,0.2,123
18006,0.90510017,0.2,152
18011,0.58612984,0.2,155
18014,0.172434,0.2,73
18015,0.99989235,0.2,16
18016,0.25779974,0.2,133
18017,0.07833699,0.2,14
18018,0.36115444,0.2,66
18019,0.69526774,0.2,120
18020,0.95580053,0.2,36
18021,0.43335208,0.2,100
18022,0.29264176,0.2,29
18024,0.57554746,0.2,1
18025,0.9850144,0.2,75
18026,0.90537775,0.2,153
18027,0.9988205,0.2,131
18029,0.7820251,0.2,20
18030,0.9768926,0.2,89
18031,0.3189319,0.2,151
18033,0.9803704,0.2,47
18034,0.9901973,0.2,43
18035,0.51365054,0.2,12
18036,0.882257,0.2,47
18037,0.32513747,0.2,130
18039,0.46440542,0.2,44
18040,0.83724344,0.2,37
18041,0.50560087,0.2,21
18043,0.17490308,0.2,144
18044,0.9780392,0.2,40
18045,0.27166328,0.2,34
18047,0.529963,0.2,79
18048,0.81410193,0.2,135
18049,0.52878064,0.2,144
18050,0.76070374,0.2,153
18051,0.70740396,0.2,29
18054,0.994265,0.2,40
18056,0.7787855,0.2,154
18057,0.98742825,0.2,103
18058,0.44087446,0.2,60
18059,0.99743026,0.2,154
18060,0.97081137,0.2,108
18061,0.7163212,0.2,68
18062,0.15671638,0.2,123
18064,0.88837606,0.2,94
18067,0.4599872,0.2,96
18068,0.23814283,0.2,101
18070,0.96006477,0.2,103
18071,0.9993693,0.2,142
18072,0.9849178,0.2,136
18073,0.9745986,0.2,75
18074,0.99748397,0.2,86
18075,0.43452084,0.2,2
18076,0.9970155,0.2,74
18077,0.97688454,0.2,147
18078,0.9744528,0.2,140
18082,0.22238159,0.2,69
18083,0.3617347,0.2,105
18085,0.276893,0.2,60
18086,0.85511994,0.2,144
18087,0.4786385,0.2,95
18088,0.4506513,0.2,120
18089,0.99584395,0.2,47
18091,0.977216,0.2,33
18092,0.34137356,0.2,111
18093,0.6330903,0.2,68
18094,0.8501446,0.2,61
18095,0.9875565,0.2,42
18096,0.41025385,0.2,16
18097,0.7098603,0.2,114
18098,0.5018545,0.2,15
18101,0.9863225,0.2,16
18102,0.9977863,0.2,8
18103,0.762828,0.2,79
18104,0.4599053,0.2,126
18105,0.8469442,0.2,101
18107,0.94957274,0.2,141
18108,0.9967912,0.2,44
18109,0.24714665,0.2,22
18111,0.47345674,0.2,73
18115,0.7929277,0.2,49
18117,0.9894778,0.2,49
18118,0.96975166,0.2,64
18119,0.99866986,0.2,129
18120,0.9465769,0.2,111
18122,0.83921546,0.2,149
18123,0.5271775,0.2,50
18125,0.9868674,0.2,132
18126,0.7920452,0.2,136
18129,0.98002636,0.2,56
18130,0.8525178,0.2,27
18131,0.936846,0.2,118
18133,0.386487,0.2,103
18134,0.39318478,0.2,150
18136,0.3836511,0.2,24
18137,0.99692434,0.2,93
18138,0.11554066,0.2,67
18139,0.99666864,0.2,119
18141,0.9876259,0.2,127
18142,0.8612658,0.2,90
18143,0.6123203,0.2,83
18144,0.24678567,0.2,118
18146,0.8350199,0.2,151
18148,0.901259,0.2,95
18149,0.6240804,0.2,113
18151,0.9959325,0.2,59
18152,0.76565975,0.2,114
18153,0.5043123,0.2,115
18154,0.8367012,0.2,156
18155,0.11998096,0.2,127
18156,0.18852164,0.2,26
18158,0.9601049,0.2,125
18159,0.9605554,0.2,154
18161,0.9903612,0.2,125
18165,0.9296854,0.2,153
18166,0.5579626,0.2,134
18168,0.94943494,0.2,32
18169,0.9462404,0.2,5
18170,0.8204517,0.2,146
18172,0.26174852,0.2,76
18173,0.9516691,0.2,77
18174,0.32331634,0.2,135
18175,0.94553417,0.2,103
18176,0.4910504,0.2,82
18178,0.3783449,0.2,145
18179,0.39466438,0.2,64
18180,0.89422864,0.2,56
18181,0.99921453,0.2,64
18182,0.99403536,0.2,139
18183,0.8601256,0.2,141
18184,0.4076973,0.2,9
18185,0.9975337,0.2,139
18187,0.9749877,0.2,153
18188,0.609691,0.2,12
18190,0.98637307,0.2,32
18191,0.94103396,0.2,135
18192,0.65979815,0.2,17
18193,0.9838457,0.2,45
18194,0.9836322,0.2,75
18195,0.7089133,0.2,12
18196,0.169756,0.2,77
18198,0.95160896,0.2,117
18199,0.4451354,0.2,18
18200,0.8911279,0.2,67
18203,0.15192,0.2,153
18204,0.55903816,0.2,34
18205,0.97992843,0.2,148
18206,0.99096936,0.2,149
18207,0.8692376,0.2,25
18208,0.98895735,0.2,116
18209,0.4083377,0.2,98
18210,0.63688767,0.2,135
18211,0.9099637,0.2,152
18212,0.80002344,0.2,89
18214,0.9994966,0.2,93
18215,0.9672523,0.2,78
18216,0.47506168,0.2,144
18217,0.6547087,0.2,138
18218,0.32762343,0.2,121
18220,0.21998553,0.2,28
18221,0.14017467,0.2,71
18222,0.86292416,0.2,15
18223,0.94673616,0.2,74
18224,0.7684218,0.2,3
18225,0.957746,0.2,27
18226,0.9995516,0.2,92
18227,0.3919874,0.2,94
18229,0.98296493,0.2,144
18230,0.565655,0.2,66
18231,0.91459197,0.2,131
18233,0.9664892,0.2,75
18234,0.99965763,0.2,117
18235,0.87016535,0.2,86
18236,0.89456356,0.2,77
18237,0.8138141,0.2,30
18238,0.32955673,0.2,123
18240,0.68600595,0.2,125
18241,0.8955853,0.2,133
18242,0.76832545,0.2,11
18244,0.26587835,0.2,79
18245,0.99761474,0.2,102
18246,0.9993075,0.2,23
18248,0.90826124,0.2,88
18249,0.99491465,0.2,99
18250,0.5266817,0.2,159
18251,0.32704365,0.2,53
18252,0.2585135,0.2,123
18253,0.6168212,0.2,59
18254,0.838543,0.2,150
18255,0.20530976,0.2,63
18256,0.77557075,0.2,108
18257,0.86343354,0.2,77
18258,0.42909455,0.2,34
18259,0.7685482,0.2,21
18261,0.62193877,0.2,95
18264,0.9938876,0.2,128
18266,0.40696752,0.2,63
18267,0.97992665,0.2,77
18268,0.6500924,0.2,121
18270,0.86047286,0.2,10
18272,0.9528138,0.2,79
18274,0.3164167,0.2,116
18275,0.84418917,0.2,102
18276,0.8357536,0.2,105
18277,0.45992732,0.2,151
18278,0.32261008,0.2,128
18279,0.9952821,0.2,113
18280,0.9698318,0.2,49
18282,0.9955487,0.2,7
18283,0.71690035,0.2,92
18284,0.99580896,0.2,81
18285,0.9824395,0.2,14
18286,0.44081694,0.2,15
18287,0.8984382,0.2,102
18288,0.66921574,0.2,88
18289,0.97746027,0.2,144
18290,0.48362705,0.2,114
18291,0.99421483,0.2,136
18292,0.5625813,0.2,92
18293,0.9662084,0.2,35
18294,0.72761464,0.2,89
18295,0.46529034,0.2,75
18296,0.26019147,0.2,93
18298,0.23963727,0.2,103
18300,0.68209124,0.2,2
18301,0.71462494,0.2,136
18303,0.8925938,0.2,139
18307,0.956238,0.2,152
18309,0.6742503,0.2,79
18313,0.90261006,0.2,131
18314,0.4280579,0.2,151
18315,0.95426816,0.2,16
18316,0.67193615,0.2,127
18317,0.9974801,0.2,85
18318,0.49287018,0.2,76
18319,0.9938451,0.2,125
18320,0.8380697,0.2,89
18321,0.8504738,0.2,79
18323,0.97702765,0.2,153
18324,0.98445475,0.2,55
18326,0.51635915,0.2,38
18328,0.9990779,0.2,41
18329,0.33333585,0.2,88
18330,0.9792712,0.2,33
18333,0.88974327,0.2,139
18334,0.3941469,0.2,35
18336,0.70910126,0.2,150
18337,0.89040786,0.2,73
18338,0.38784385,0.2,29
18339,0.9954918,0.2,64
18340,0.8406406,0.2,5
18342,0.58061147,0.2,94
18343,0.69921976,0.2,80
18344,0.51336396,0.2,141
18345,0.22330444,0.2,3
18346,0.3646312,0.2,7
18348,0.99486476,0.2,110
18349,0.9186086,0.2,138
18350,0.21550074,0.2,141
18353,0.87713474,0.2,39
18354,0.41613123,0.2,14
18355,0.39959162,0.2,121
18356,0.9751422,0.2,131
18358,0.99071527,0.2,73
18359,0.98496616,0.2,110
18360,0.78864944,0.2,109
18361,0.98419386,0.2,5
18365,0.99859995,0.2,116
18367,0.7019738,0.2,43
18372,0.99331045,0.2,82
18374,0.7022327,0.2,14
18375,0.68339545,0.2,30
18376,0.99596786,0.2,143
18377,0.99838555,0.2,129
18378,0.8920549,0.2,133
18379,0.8774139,0.2,156
18381,0.3831943,0.2,150
18382,0.97524786,0.2,114
18384,0.4493421,0.2,49
18385,0.84599227,0.2,8
18386,0.40709683,0.2,131
18387,0.86174816,0.2,102
18390,0.9840843,0.2,149
18391,0.98910403,0.2,92
18392,0.9523687,0.2,75
18394,0.66434264,0.2,153
18395,0.44206595,0.2,121
18396,0.83870965,0.2,82
18397,0.9539456,0.2,1
18398,0.526003,0.2,83
18399,0.9614484,0.2,103
18400,0.46024266,0.2,127
18401,0.9604451,0.2,152
18403,0.38804665,0.2,34
18404,0.5524641,0.2,84
18405,0.9990257,0.2,127
18407,0.16097201,0.2,153
18408,0.98794353,0.2,35
18411,0.8591619,0.2,68
18412,0.9905088,0.2,69
18414,0.9992976,0.2,82
18415,0.32584032,0.2,27
18416,0.9681944,0.2,38
18417,0.9403685,0.2,152
18418,0.9115082,0.2,45
18419,0.71702456,0.2,93
18420,0.7189988,0.2,56
18421,0.9568645,0.2,153
18422,0.270505,0.2,0
18423,0.9466486,0.2,98
18424,0.9462903,0.2,88
18425,0.6893974,0.2,107
18428,0.9216456,0.2,153
18431,0.7941316,0.2,122
18433,0.61303604,0.2,53
18435,0.85576195,0.2,150
18436,0.9840672,0.2,133
18437,0.98606247,0.2,39
18438,0.47903696,0.2,123
18439,0.9881754,0.2,62
18441,0.8838519,0.2,144
18443,0.9924689,0.2,23
18444,0.46732047,0.2,62
18445,0.9359366,0.2,31
18446,0.72217613,0.2,60
18449,0.61011684,0.2,60
18451,0.97250056,0.2,155
18453,0.97427046,0.2,23
18454,0.97672004,0.2,135
18455,0.8515046,0.2,15
18456,0.23520762,0.2,75
18457,0.87659353,0.2,75
18458,0.8430291,0.2,30
18460,0.5205682,0.2,89
18463,0.7963939,0.2,132
18464,0.31887755,0.2,94
18467,0.4723719,0.2,61
18468,0.96216226,0.2,7
18470,0.08263986,0.2,154
18472,0.9341825,0.2,138
18473,0.32149792,0.2,144
18476,0.33133513,0.2,94
18479,0.9889607,0.2,131
18481,0.66462064,0.2,58
18482,0.9921921,0.2,4
18484,0.607493,0.2,89
18487,0.91892296,0.2,38
18488,0.92063916,0.2,80
18490,0.96934545,0.2,2
18491,0.96430314,0.2,53
18492,0.67648375,0.2,27
18493,0.2487474,0.2,107
18494,0.9920501,0.2,82
18495,0.72697186,0.2,106
18497,0.99973947,0.2,103
18498,0.9934576,0.2,92
18499,0.9814487,0.2,98
18502,0.7332121,0.2,21
18504,0.9953843,0.2,136
18505,0.9470358,0.2,62
18506,0.5821621,0.2,159
18508,0.9244019,0.2,150
18512,0.9777629,0.2,98
18513,0.93338937,0.2,117
18516,0.98698694,0.2,5
18517,0.9856528,0.2,103
18518,0.65769845,0.2,2
18519,0.9074805,0.2,47
18521,0.3560133,0.2,150
18522,0.9950393,0.2,130
18523,0.82804245,0.2,154
18524,0.989767,0.2,75
18525,0.9763983,0.2,33
18528,0.97407544,0.2,54
18529,0.99568814,0.2,57
18530,0.852081,0.2,68
18531,0.83335423,0.2,65
18532,0.97954476,0.2,131
18533,0.10182987,0.2,103
18535,0.46579146,0.2,104
18536,0.5955939,0.2,94
18537,0.45107135,0.2,27
18538,0.116695024,0.2,39
18539,0.9887629,0.2,135
18541,0.64179945,0.2,77
18542,0.4668967,0.2,41
18543,0.9984804,0.2,77
18545,0.8881077,0.2,158
18547,0.9799185,0.2,77
18549,0.959766,0.2,36
18550,0.97388047,0.2,92
18552,0.7869659,0.2,141
18553,0.9971379,0.2,120
18554,0.614407,0.2,16
18556,0.2744234,0.2,105
18557,0.9625962,0.2,154
18558,0.31503057,0.2,20
18559,0.904175,0.2,23
18560,0.9530227,0.2,123
18561,0.45870692,0.2,21
18563,0.9122121,0.2,58
18566,0.6241277,0.2,119
18567,0.97038954,0.2,14
18568,0.84572685,0.2,103
18569,0.5755809,0.2,55
18570,0.8147931,0.2,144
18571,0.7668966,0.2,14
18572,0.36908627,0.2,79
18573,0.92540026,0.2,123
18574,0.97432876,0.2,124
18575,0.8060695,0.2,70
18576,0.99062145,0.2,62
18579,0.8241647,0.2,37
18580,0.5498932,0.2,18
18582,0.98814464,0.2,149
18584,0.9870204,0.2,1
18585,0.270387,0.2,24
18586,0.19614752,0.2,154
18587,0.93593377,0.2,137
18588,0.99187225,0.2,33
18589,0.6371635,0.2,71
18591,0.9996824,0.2,134
18592,0.9970687,0.2,23
18593,0.98549646,0.2,49
18595,0.9761471,0.2,11
18596,0.9878049,0.2,85
18597,0.89228415,0.2,151
18598,0.74969184,0.2,39
18600,0.34759396,0.2,38
18601,0.96855104,0.2,23
18602,0.4516744,0.2,45
18603,0.6992111,0.2,54
18604,0.9953833,0.2,109
18605,0.6012725,0.2,124
18606,0.5188371,0.2,19
18608,0.937302,0.2,111
18609,0.9788471,0.2,133
18614,0.997162,0.2,55
18616,0.9996489,0.2,130
18618,0.982644,0.2,132
18619,0.71768796,0.2,110
18620,0.17027079,0.2,156
18621,0.99621946,0.2,139
18622,0.82528436,0.2,88
18623,0.6802874,0.2,122
18625,0.9608728,0.2,126
18627,0.9935561,0.2,45
18629,0.25561398,0.2,63
18631,0.44709542,0.2,19
18632,0.11581586,0.2,144
18634,0.92021006,0.2,121
18635,0.9974005,0.2,101
18636,0.45172688,0.2,154
18637,0.9388983,0.2,29
18638,0.980917,0.2,93
18639,0.9058217,0.2,16
18640,0.42424542,0.2,103
18641,0.23202239,0.2,94
18642,0.17553902,0.2,28
18643,0.9868816,0.2,96
18645,0.97587526,0.2,47
18649,0.8376372,0.2,32
18650,0.68854743,0.2,4
18651,0.95946354,0.2,37
18652,0.88368624,0.2,84
18653,0.24921615,0.2,93
18654,0.5589122,0.2,94
18655,0.3815872,0.2,24
18656,0.98159194,0.2,102
18657,0.98713034,0.2,132
18659,0.43315193,0.2,69
18661,0.26222953,0.2,29
18663,0.9961288,0.2,2
18664,0.9829722,0.2,144
18665,0.41238517,0.2,38
18666,0.9662928,0.2,73
18667,0.068560936,0.2,80
18668,0.905714,0.2,45
18669,0.93968475,0.2,58
18670,0.86935455,0.2,135
18671,0.8283142,0.2,34
18672,0.91157407,0.2,136
18673,0.9260891,0.2,11
18674,0.10011285,0.2,129
18676,0.5610724,0.2,68
18679,0.9347924,0.2,102
18680,0.50869656,0.2,92
18681,0.59541154,0.2,53
18682,0.99557024,0.2,32
18683,0.47710246,0.2,150
18685,0.48201942,0.2,60
18686,0.6797053,0.2,123
18687,0.5624839,0.2,89
18689,0.98134804,0.2,114
18690,0.9714415,0.2,4
18691,0.99734324,0.2,85
18692,0.99226874,0.2,112
18693,0.2568584,0.2,68
18694,0.2047327,0.2,119
18695,0.8819202,0.2,145
18697,0.75190777,0.2,70
18698,0.8999432,0.2,144
18699,0.9846603,0.2,92
18701,0.7280005,0.2,15
18702,0.7625315,0.2,100
18703,0.2787742,0.2,10
18704,0.9518814,0.2,140
18705,0.9851061,0.2,92
18706,0.31549078,0.2,28
18707,0.5503558,0.2,159
18708,0.48591965,0.2,158
18710,0.5994621,0.2,93
18711,0.85886526,0.2,21
18712,0.90452397,0.2,58
18714,0.40474305,0.2,71
18715,0.5925335,0.2,149
18718,0.99109566,0.2,98
18722,0.6247165,0.2,148
18724,0.81285506,0.2,34
18725,0.9812681,0.2,2
18726,0.99966645,0.2,23
18727,0.4440108,0.2,105
18730,0.9017576,0.2,76
18731,0.81700414,0.2,17
18732,0.995992,0.2,122
18733,0.67089874,0.2,117
18734,0.9256242,0.2,47
18735,0.9958852,0.2,111
18736,0.9628148,0.2,32
18737,0.76106745,0.2,103
18738,0.92567885,0.2,96
18739,0.52551985,0.2,19
18740,0.51102316,0.2,45
18741,0.98695916,0.2,111
18742,0.9980198,0.2,105
18743,0.83874935,0.2,29
18744,0.8740227,0.2,53
18745,0.64440084,0.2,159
18746,0.8313215,0.2,41
18747,0.76283413,0.2,62
18748,0.7911288,0.2,100
18750,0.69148356,0.2,73
18751,0.94982755,0.2,108
18753,0.93993336,0.2,123
18755,0.37955967,0.2,31
18756,0.22988564,0.2,3
18757,0.8716992,0.2,29
18758,0.47275564,0.2,67
18759,0.99940395,0.2,23
18760,0.9292161,0.2,104
18761,0.18555422,0.2,31
18762,0.7863257,0.2,5
18763,0.999846,0.2,100
18764,0.9407502,0.2,153
18766,0.9898865,0.2,112
18767,0.8986469,0.2,0
18768,0.7754758,0.2,146
18769,0.9777891,0.2,113
18770,0.41046676,0.2,141
18771,0.78534377,0.2,73
18772,0.82742333,0.2,86
18774,0.96484697,0.2,23
18775,0.986477,0.2,38
18776,0.6764949,0.2,103
18778,0.8706308,0.2,53
18780,0.6129793,0.2,64
18781,0.55889165,0.2,69
18782,0.89683336,0.2,49
18783,0.5283535,0.2,103
18784,0.96979666,0.2,120
18786,0.33675215,0.2,67
18787,0.93995506,0.2,138
18789,0.7222276,0.2,139
18790,0.25497413,0.2,136
18791,0.5637967,0.2,2
18793,0.9058877,0.2,24
18794,0.8199135,0.2,22
18796,0.99959713,0.2,154
18797,0.99542385,0.2,149
18798,0.97897905,0.2,53
18799,0.6290873,0.2,114
18800,0.99614775,0.2,32
18801,0.9810557,0.2,47
18804,0.93527234,0.2,73
18806,0.5152301,0.2,2
18807,0.74539065,0.2,92
18808,0.9696984,0.2,95
18809,0.17497125,0.2,67
18813,0.99378645,0.2,116
18815,0.98931307,0.2,14
18816,0.9901544,0.2,85
18817,0.7838458,0.2,105
18818,0.65363497,0.2,16
18819,0.38620037,0.2,29
18820,0.9997471,0.2,154
18821,0.7557595,0.2,123
18822,0.19569057,0.2,133
18824,0.4806931,0.2,144
18825,0.6846627,0.2,128
18826,0.8339436,0.2,81
18827,0.9971674,0.2,56
18829,0.49416843,0.2,68
18831,0.5580178,0.2,17
18832,0.92433244,0.2,150
18833,0.6015201,0.2,132
18836,0.99698347,0.2,59
18838,0.9306317,0.2,103
18839,0.991441,0.2,77
18840,0.27196628,0.2,114
18841,0.9015957,0.2,124
18842,0.95959395,0.2,107
18843,0.9328295,0.2,25
18845,0.97634876,0.2,148
18846,0.41027483,0.2,78
18847,0.962499,0.2,152
18850,0.9403591,0.2,35
18851,0.5015032,0.2,144
18853,0.6633912,0.2,69
18855,0.7581811,0.2,123
18856,0.99425346,0.2,9
18857,0.85895187,0.2,32
18859,0.9063166,0.2,78
18860,0.9866751,0.2,14
18861,0.82388073,0.2,28
18862,0.56581485,0.2,103
18863,0.95947003,0.2,57
18864,0.989571,0.2,86
18865,0.9217803,0.2,87
18866,0.65209705,0.2,71
18868,0.99971336,0.2,105
18869,0.41226494,0.2,78
18871,0.9692506,0.2,137
18872,0.2839163,0.2,41
18873,0.65727425,0.2,150
18874,0.28550208,0.2,69
18875,0.9962943,0.2,80
18876,0.8113811,0.2,53
18877,0.94256204,0.2,98
18879,0.87424123,0.2,117
18880,0.9873051,0.2,77
18881,0.9843395,0.2,42
18882,0.99493235,0.2,133
18883,0.97845113,0.2,118
18884,0.87930447,0.2,64
18886,0.39761838,0.2,60
18890,0.9899638,0.2,13
18891,0.38071945,0.2,154
18893,0.987694,0.2,128
18895,0.9778311,0.2,86
18896,0.999206,0.2,54
18897,0.60982066,0.2,52
18898,0.9743241,0.2,158
18900,0.5685626,0.2,11
18901,0.32867193,0.2,132
18902,0.84602964,0.2,155
18903,0.34481767,0.2,20
18904,0.9974654,0.2,26
18905,0.98255104,0.2,27
18906,0.23738042,0.2,134
18907,0.4995404,0.2,156
18908,0.94058096,0.2,81
18909,0.65758437,0.2,29
18911,0.9824697,0.2,11
18913,0.91354215,0.2,17
18914,0.7843659,0.2,150
18916,0.5153233,0.2,17
18917,0.9354037,0.2,127
18918,0.7179118,0.2,146
18919,0.4567659,0.2,78
18920,0.9019735,0.2,47
18921,0.40355283,0.2,159
18923,0.93152446,0.2,56
18924,0.28723383,0.2,34
18926,0.99785453,0.2,33
18929,0.9008796,0.2,33
18930,0.9882509,0.2,77
18931,0.9429031,0.2,7
18932,0.3858299,0.2,41
18935,0.77967054,0.2,58
18936,0.698909,0.2,59
18937,0.30146328,0.2,120
18939,0.99533135,0.2,59
18940,0.99218327,0.2,154
18942,0.3879208,0.2,117
18943,0.66763633,0.2,50
18944,0.8639208,0.2,45
18945,0.97346175,0.2,97
18948,0.3175612,0.2,126
18950,0.99551266,0.2,47
18951,0.4502583,0.2,11
18952,0.4720849,0.2,71
18953,0.9942755,0.2,73
18954,0.9635442,0.2,53
18955,0.9788737,0.2,144
18956,0.98570573,0.2,9
18957,0.51270825,0.2,144
18958,0.9214832,0.2,49
18962,0.32142472,0.2,126
18966,0.9830837,0.2,77
18967,0.2571277,0.2,106
18968,0.6860266,0.2,19
18969,0.5209744,0.2,122
18971,0.20332459,0.2,123
18972,0.9946806,0.2,129
18973,0.2782992,0.2,101
18975,0.9749459,0.2,102
18976,0.5707902,0.2,154
18977,0.9967609,0.2,91
18978,0.5746226,0.2,38
18979,0.9793322,0.2,147
18980,0.970133,0.2,69
18981,0.96130645,0.2,154
18982,0.95486605,0.2,118
18983,0.9926634,0.2,44
18984,0.8251651,0.2,68
18985,0.5314827,0.2,48
18986,0.7667308,0.2,36
18987,0.8022713,0.2,53
18988,0.98728704,0.2,14
18989,0.100239046,0.2,104
18990,0.8794909,0.2,96
18992,0.73888046,0.2,19
18994,0.99048644,0.2,81
18995,0.5848957,0.2,69
18996,0.9889199,0.2,131
18997,0.9396995,0.2,2
18998,0.60068977,0.2,40
18999,0.6506269,0.2,93
19000,0.9564264,0.2,159
19001,0.6582223,0.2,15
19002,0.9914253,0.2,58
19004,0.7026255,0.2,34
19005,0.95054746,0.2,94
19007,0.9991511,0.2,125
19008,0.56490564,0.2,118
19009,0.98404455,0.2,98
19010,0.9861638,0.2,37
19011,0.3625824,0.2,34
19013,0.43276265,0.2,89
19014,0.9994362,0.2,116
19016,0.99241626,0.2,144
19018,0.22458939,0.2,66
19019,0.23365748,0.2,12
19020,0.72369903,0.2,159
19021,0.1730225,0.2,42
19022,0.2847575,0.2,97
19023,0.9572105,0.2,129
19024,0.997943,0.2,9
19025,0.9962819,0.2,3
19026,0.9659759,0.2,98
19027,0.5355987,0.2,71
19028,0.96525604,0.2,19
19029,0.43666497,0.2,104
19030,0.7998652,0.2,7
19031,0.40686196,0.2,47
19032,0.99554884,0.2,90
19034,0.63418967,0.2,159
19037,0.37693408,0.2,149
19038,0.9104969,0.2,105
19039,0.74755156,0.2,151
19040,0.29520258,0.2,86
19041,0.57275945,0.2,105
19042,0.5765994,0.2,7
19043,0.4590034,0.2,152
19045,0.9876418,0.2,40
19046,0.5867428,0.2,96
19047,0.3748639,0.2,137
19048,0.98015034,0.2,154
19049,0.14028266,0.2,8
19050,0.32418588,0.2,108
19052,0.9892679,0.2,96
19053,0.48414326,0.2,83
19054,0.9951257,0.2,69
19055,0.1704877,0.2,107
19056,0.872724,0.2,139
19058,0.5411635,0.2,149
19059,0.5083598,0.2,139
19060,0.9914744,0.2,111
19061,0.9881974,0.2,2
19062,0.9944764,0.2,125
19066,0.43134773,0.2,50
19067,0.8150435,0.2,75
19069,0.95582336,0.2,53
19070,0.21572796,0.2,73
19072,0.26201433,0.2,119
19073,0.20020641,0.2,131
19074,0.180517,0.2,123
19075,0.9956066,0.2,23
19076,0.93536484,0.2,122
19077,0.9343261,0.2,41
19078,0.90779996,0.2,24
19079,0.9903764,0.2,52
19080,0.9813409,0.2,11
19081,0.92305386,0.2,153
19082,0.9467101,0.2,144
19083,0.105220824,0.2,154
19084,0.43805927,0.2,81
19086,0.35178193,0.2,33
19087,0.62846786,0.2,21
19088,0.120634034,0.2,44
19089,0.9313062,0.2,108
19093,0.9939592,0.2,39
19095,0.1593173,0.2,54
19096,0.1412341,0.2,114
19097,0.9999653,0.2,117
19098,0.9531785,0.2,42
19099,0.2665132,0.2,37
19103,0.83478236,0.2,105
19105,0.68260354,0.2,157
19106,0.41088763,0.2,87
19107,0.53646576,0.2,46
19109,0.9997578,0.2,140
19110,0.5807874,0.2,53
19111,0.5690033,0.2,13
19112,0.17651737,0.2,133
19113,0.2000341,0.2,85
19114,0.88841003,0.2,116
19115,0.976447,0.2,40
19117,0.93416005,0.2,102
19118,0.9894266,0.2,116
19120,0.7650823,0.2,94
19122,0.80691475,0.2,14
19123,0.97354704,0.2,125
19124,0.98364925,0.2,85
19128,0.8988769,0.2,36
19129,0.89513963,0.2,75
19133,0.98620355,0.2,23
19134,0.48341545,0.2,16
19135,0.6707735,0.2,108
19136,0.9148265,0.2,66
19137,0.5823828,0.2,64
19138,0.8924912,0.2,29
19140,0.15265226,0.2,71
19141,0.44128063,0.2,50
19143,0.8298621,0.2,112
19144,0.69172686,0.2,103
19145,0.7981388,0.2,32
19146,0.8915632,0.2,23
19147,0.9992219,0.2,5
19149,0.7775971,0.2,24
19150,0.57815963,0.2,47
19151,0.4083243,0.2,24
19152,0.9909464,0.2,129
19154,0.99427974,0.2,116
19155,0.5843559,0.2,45
19156,0.99033433,0.2,77
19157,0.4222416,0.2,131
19160,0.53758574,0.2,81
19161,0.6327461,0.2,144
19162,0.9011283,0.2,9
19163,0.91803306,0.2,34
19164,0.99953246,0.2,64
19166,0.48668545,0.2,125
19168,0.9870516,0.2,131
19169,0.53815293,0.2,98
19170,0.8188141,0.2,64
19175,0.99538285,0.2,34
19176,0.9916401,0.2,77
19177,0.45351484,0.2,38
19178,0.84742,0.2,59
19181,0.9984371,0.2,23
19183,0.6749248,0.2,68
19184,0.16871257,0.2,71
19185,0.94634676,0.2,114
19186,0.88812745,0.2,41
19187,0.6595866,0.2,39
19188,0.997789,0.2,116
19190,0.40957448,0.2,146
19191,0.36120388,0.2,159
19192,0.998733,0.2,139
19193,0.09868607,0.2,16
19194,0.4048595,0.2,102
19195,0.16709414,0.2,136
19196,0.68195343,0.2,61
19198,0.81486917,0.2,2
19199,0.89409524,0.2,59
19201,0.9983631,0.2,113
19202,0.75922406,0.2,21
19203,0.9529084,0.2,61
19205,0.8118709,0.2,34
19206,0.99155164,0.2,53
19207,0.92679113,0.2,21
19208,0.98757786,0.2,3
19209,0.3315432,0.2,156
19212,0.3506316,0.2,104
19214,0.6344259,0.2,43
19215,0.98794776,0.2,150
19219,0.28126428,0.2,104
19220,0.12342647,0.2,153
19221,0.36755627,0.2,155
19222,0.3913293,0.2,29
19223,0.6473169,0.2,150
19225,0.6746816,0.2,136
19226,0.8908561,0.2,137
19227,0.81235033,0.2,34
19228,0.41541335,0.2,96
19229,0.17754327,0.2,27
19230,0.75649416,0.2,145
19231,0.80532295,0.2,105
19232,0.89192337,0.2,103
19233,0.98688996,0.2,87
19234,0.99287593,0.2,75
19235,0.72448856,0.2,8
19236,0.9991553,0.2,116
19237,0.99321234,0.2,33
19238,0.8887301,0.2,29
19239,0.9130396,0.2,52
19240,0.16003455,0.2,142
19242,0.4397087,0.2,29
19243,0.832811,0.2,141
19244,0.97300196,0.2,53
19246,0.9094938,0.2,154
19248,0.37391478,0.2,16
19249,0.44149458,0.2,16
19251,0.9838336,0.2,103
19252,0.6756307,0.2,149
19253,0.98900247,0.2,49
19254,0.87965274,0.2,29
19255,0.99929905,0.2,133
19256,0.99268967,0.2,98
19258,0.92781055,0.2,114
19260,0.9883708,0.2,86
19261,0.9830161,0.2,16
19262,0.55624825,0.2,71
19263,0.9679961,0.2,126
19265,0.8451158,0.2,29
19266,0.99951255,0.2,9
19267,0.76979744,0.2,124
19268,0.9533448,0.2,87
19269,0.9506943,0.2,45
19271,0.9081726,0.2,47
19272,0.9937925,0.2,49
19273,0.9711627,0.2,152
19274,0.69529647,0.2,159
19275,0.795132,0.2,65
19277,0.9998228,0.2,158
19278,0.9774563,0.2,59
19279,0.66068685,0.2,119
19280,0.4705074,0.2,34
19281,0.99728906,0.2,64
19282,0.16524173,0.2,66
19284,0.3346493,0.2,65
19285,0.96451914,0.2,131
19286,0.34177268,0.2,70
19287,0.71756333,0.2,58
19288,0.99619234,0.2,131
19289,0.5205384,0.2,103
19290,0.7118709,0.2,142
19291,0.79701424,0.2,153
19294,0.44447473,0.2,34
19296,0.99864286,0.2,158
19297,0.9793195,0.2,11
19298,0.9978237,0.2,127
19304,0.5408446,0.2,76
19305,0.64794606,0.2,127
19307,0.447799,0.2,150
19309,0.98263055,0.2,28
19310,0.9969465,0.2,129
19311,0.7134889,0.2,85
19312,0.7703352,0.2,88
19313,0.92289215,0.2,2
19314,0.96024936,0.2,95
19315,0.97715116,0.2,25
19316,0.953514,0.2,150
19317,0.9954507,0.2,9
19318,0.78347987,0.2,153
19320,0.76940393,0.2,154
19321,0.92473626,0.2,92
19322,0.7634816,0.2,59
19323,0.45723945,0.2,34
19329,0.79456824,0.2,39
19330,0.9652066,0.2,52
19331,0.27093163,0.2,114
19332,0.6724059,0.2,71
19333,0.45327273,0.2,9
19334,0.9629602,0.2,32
19335,0.092053704,0.2,95
19336,0.9966967,0.2,113
19337,0.30098343,0.2,144
19339,0.93318135,0.2,29
19342,0.92419,0.2,53
19343,0.999278,0.2,113
19344,0.7891263,0.2,150
19345,0.9930922,0.2,113
19346,0.7596326,0.2,14
19348,0.92516613,0.2,11
19349,0.64843684,0.2,151
19350,0.99657494,0.2,134
19351,0.8249531,0.2,101
19352,0.90129375,0.2,15
19354,0.5942855,0.2,7
19355,0.30537933,0.2,71
19357,0.7976884,0.2,31
19359,0.36172807,0.2,27
19360,0.9975751,0.2,116
19361,0.8782298,0.2,156
19362,0.786816,0.2,85
19363,0.8467624,0.2,153
19364,0.6192069,0.2,126
19366,0.9574245,0.2,92
19367,0.8518595,0.2,25
19368,0.32962772,0.2,73
19369,0.24171458,0.2,21
19370,0.20154828,0.2,64
19371,0.99865365,0.2,27
19372,0.47219273,0.2,70
19373,0.9554565,0.2,73
19374,0.6740054,0.2,70
19375,0.9933981,0.2,83
19376,0.996813,0.2,74
19377,0.86397403,0.2,11
19378,0.92899776,0.2,11
19379,0.9107964,0.2,56
19380,0.6107171,0.2,124
19381,0.9807192,0.2,36
19382,0.8969609,0.2,29
19383,0.86848885,0.2,150
19385,0.95732147,0.2,54
19386,0.13072939,0.2,3
19387,0.5239997,0.2,21
19388,0.50203323,0.2,152
19389,0.3998635,0.2,72
19390,0.99403775,0.2,9
19391,0.9883497,0.2,37
19393,0.9993722,0.2,23
19394,0.19024873,0.2,105
19395,0.17938034,0.2,61
19397,0.47807762,0.2,19
19398,0.53475034,0.2,42
19399,0.6216283,0.2,11
19400,0.993214,0.2,59
19401,0.45231783,0.2,38
19403,0.9520338,0.2,23
19404,0.57764214,0.2,46
19405,0.18918258,0.2,34
19406,0.89577895,0.2,99
19407,0.417699,0.2,53
19408,0.95655864,0.2,68
19411,0.91871023,0.2,131
19412,0.9852297,0.2,94
19414,0.87234116,0.2,99
19415,0.9484033,0.2,11
19417,0.92624444,0.2,75
19419,0.98647124,0.2,117
19420,0.95891273,0.2,31
19422,0.997726,0.2,125
19423,0.40788183,0.2,67
19425,0.20853268,0.2,103
19426,0.91522735,0.2,77
19427,0.9936573,0.2,58
19428,0.8743112,0.2,21
19429,0.7355111,0.2,38
19430,0.78265375,0.2,19
19433,0.8904284,0.2,144
19435,0.9809327,0.2,47
19436,0.9365904,0.2,14
19439,0.97921854,0.2,77
19440,0.9381515,0.2,154
19441,0.54220575,0.2,0
19444,0.9623295,0.2,36
19446,0.9548906,0.2,73
19447,0.9501108,0.2,93
19449,0.91852593,0.2,115
19450,0.9444568,0.2,9
19452,0.6778086,0.2,149
19454,0.84854376,0.2,77
19456,0.9583869,0.2,133
19457,0.87663233,0.2,81
19459,0.8413929,0.2,95
19460,0.9659879,0.2,35
19461,0.2364882,0.2,70
19462,0.4599301,0.2,54
19463,0.9734601,0.2,87
19464,0.99146503,0.2,111
19465,0.9900281,0.2,29
19466,0.5246763,0.2,44
19467,0.428697,0.2,156
19468,0.97139144,0.2,119
19469,0.26618528,0.2,75
19470,0.9776872,0.2,48
19471,0.97402066,0.2,135
19473,0.9919446,0.2,47
19474,0.9968901,0.2,92
19475,0.97086054,0.2,137
19476,0.8701969,0.2,23
19477,0.81227833,0.2,15
19479,0.22727932,0.2,117
19480,0.46079728,0.2,151
19481,0.34933937,0.2,93
19483,0.9925787,0.2,144
19484,0.59525025,0.2,23
19485,0.8841956,0.2,93
19486,0.44051588,0.2,42
19487,0.86024183,0.2,99
19488,0.5702111,0.2,71
19490,0.78683865,0.2,63
19491,0.9885562,0.2,128
19492,0.99452376,0.2,91
19493,0.97048587,0.2,103
19494,0.559733,0.2,117
19495,0.99464804,0.2,125
19496,0.6238083,0.2,11
19497,0.21353057,0.2,93
19499,0.87103105,0.2,131
19500,0.60354245,0.2,69
19502,0.97906005,0.2,43
19505,0.8868213,0.2,104
19506,0.99506736,0.2,114
19507,0.47687972,0.2,90
19508,0.5347022,0.2,67
19510,0.42405763,0.2,157
19511,0.6152725,0.2,18
19512,0.31482378,0.2,81
19513,0.7582181,0.2,96
19514,0.781747,0.2,76
19515,0.7637086,0.2,35
19516,0.12723505,0.2,8
19517,0.93111324,0.2,29
19518,0.41299975,0.2,78
19520,0.3816594,0.2,106
19521,0.9542639,0.2,37
19524,0.35736558,0.2,35
19525,0.83117855,0.2,81
19526,0.8285054,0.2,141
19527,0.97280407,0.2,25
19528,0.55809706,0.2,17
19529,0.45836443,0.2,24
19530,0.8687856,0.2,153
19531,0.99427927,0.2,23
19532,0.270337,0.2,92
19533,0.98994535,0.2,137
19534,0.58496904,0.2,5
19535,0.9922776,0.2,156
19536,0.38013968,0.2,131
19537,0.91274047,0.2,86
19538,0.9729129,0.2,101
19539,0.4648275,0.2,59
19540,0.9999751,0.2,117
19541,0.86375844,0.2,4
19542,0.8939065,0.2,119
19543,0.6691164,0.2,108
19544,0.48541725,0.2,115
19547,0.9922105,0.2,8
19549,0.99043953,0.2,95
19550,0.5867867,0.2,67
19551,0.21567011,0.2,16
19552,0.15579545,0.2,66
19553,0.9917402,0.2,77
19554,0.33770895,0.2,2
19555,0.96853036,0.2,88
19556,0.5101699,0.2,29
19557,0.97708535,0.2,156
19558,0.99356407,0.2,61
19559,0.24746628,0.2,103
19560,0.59629524,0.2,156
19561,0.24743466,0.2,28
19562,0.83536404,0.2,87
19564,0.20217848,0.2,4
19565,0.9943614,0.2,122
19566,0.975807,0.2,124
19567,0.9983456,0.2,110
19568,0.6714769,0.2,59
19569,0.2154709,0.2,131
19570,0.9953117,0.2,134
19571,0.9991609,0.2,140
19572,0.9324001,0.2,88
19573,0.9078542,0.2,95
19574,0.99696976,0.2,9
19575,0.32781872,0.2,66
19576,0.8945497,0.2,47
19577,0.9810688,0.2,142
19580,0.5430381,0.2,123
19582,0.99261594,0.2,91
19583,0.9450677,0.2,128
19584,0.8958169,0.2,75
19585,0.99683136,0.2,91
19586,0.14951827,0.2,145
19588,0.9309629,0.2,99
19591,0.29327,0.2,69
19592,0.925463,0.2,47
19593,0.7066832,0.2,137
19594,0.5331761,0.2,63
19595,0.99965715,0.2,133
19596,0.31256813,0.2,3
19598,0.5257897,0.2,73
19601,0.28790432,0.2,76
19602,0.36803246,0.2,24
19603,0.29279026,0.2,153
19604,0.6777134,0.2,20
19606,0.9996275,0.2,10
19607,0.9164328,0.2,45
19608,0.98226464,0.2,73
19609,0.97153866,0.2,143
19610,0.9949374,0.2,127
19613,0.7338581,0.2,130
19614,0.9310286,0.2,11
19615,0.438068,0.2,104
19616,0.95410484,0.2,38
19617,0.75181985,0.2,82
19618,0.9997011,0.2,74
19619,0.99780864,0.2,23
19620,0.9563591,0.2,110
19621,0.53618836,0.2,17
19622,0.982356,0.2,47
19623,0.75722396,0.2,32
19625,0.12118759,0.2,64
19627,0.98350763,0.2,152
19630,0.9838166,0.2,52
19631,0.25782275,0.2,16
19632,0.7977299,0.2,71
19633,0.11101823,0.2,0
19634,0.9739913,0.2,14
19635,0.9986047,0.2,116
19636,0.15892743,0.2,23
19637,0.9772933,0.2,53
19638,0.95122004,0.2,37
19639,0.8986648,0.2,1
19640,0.5386212,0.2,89
19641,0.98194456,0.2,45
19642,0.36247763,0.2,30
19644,0.17838596,0.2,149
19646,0.9876524,0.2,23
19647,0.9959552,0.2,123
19648,0.64134955,0.2,151
19650,0.21044667,0.2,118
19652,0.998776,0.2,95
19653,0.34233975,0.2,108
19654,0.9175943,0.2,11
19656,0.41646427,0.2,147
19657,0.37804535,0.2,19
19658,0.2830737,0.2,39
19659,0.9154186,0.2,29
19660,0.9915541,0.2,87
19661,0.9802317,0.2,125
19662,0.4085027,0.2,156
19665,0.9737128,0.2,9
19666,0.9002797,0.2,32
19667,0.9673951,0.2,110
19668,0.999343,0.2,117
19670,0.9764946,0.2,3
19671,0.9940147,0.2,116
19673,0.104758516,0.2,21
19674,0.9585844,0.2,14
19676,0.98290783,0.2,87
19677,0.73472816,0.2,47
19678,0.9418125,0.2,108
19679,0.9958021,0.2,134
19680,0.70791376,0.2,68
19681,0.9573418,0.2,83
19682,0.3631449,0.2,114
19684,0.9759964,0.2,38
19685,0.47274017,0.2,26
19687,0.80608034,0.2,8
19688,0.9993692,0.2,23
19690,0.19960135,0.2,92
19691,0.9591242,0.2,73
19694,0.99137926,0.2,95
19698,0.2673039,0.2,135
19702,0.8715661,0.2,103
19703,0.76458234,0.2,73
19704,0.99097323,0.2,33
19707,0.662828,0.2,18
19708,0.83680904,0.2,1
19709,0.92538196,0.2,152
19711,0.99619186,0.2,33
19714,0.8455297,0.2,150
19715,0.3567657,0.2,60
19717,0.99846715,0.2,57
19720,0.58175606,0.2,47
19721,0.19024083,0.2,123
19724,0.388148,0.2,79
19725,0.9757086,0.2,109
19727,0.26887083,0.2,47
19729,0.88575095,0.2,154
19730,0.17471807,0.2,114
19731,0.6797597,0.2,34
19732,0.99592173,0.2,32
19734,0.27177697,0.2,22
19735,0.088648304,0.2,103
19737,0.26998264,0.2,143
19738,0.55257636,0.2,68
19740,0.45341504,0.2,84
19741,0.94221413,0.2,49
19742,0.69940686,0.2,83
19743,0.41635495,0.2,150
19744,0.91762495,0.2,23
19745,0.21847367,0.2,46
19746,0.3506762,0.2,79
19747,0.9793905,0.2,134
19748,0.8270551,0.2,93
19749,0.9973304,0.2,81
19751,0.773435,0.2,74
19753,0.71687883,0.2,131
19754,0.95464826,0.2,29
19755,0.8137613,0.2,152
19756,0.47623348,0.2,24
19759,0.98574567,0.2,75
19761,0.98134434,0.2,153
19762,0.99682814,0.2,33
19763,0.6085752,0.2,103
19764,0.9994523,0.2,154
19766,0.5327561,0.2,76
19767,0.5003953,0.2,77
19768,0.86865306,0.2,10
19769,0.97492665,0.2,129
19770,0.3973697,0.2,103
19771,0.42434603,0.2,53
19773,0.9619731,0.2,50
19774,0.94835687,0.2,117
19775,0.8718704,0.2,150
19776,0.60596836,0.2,47
19779,0.9987317,0.2,116
19780,0.86141646,0.2,49
19782,0.89606446,0.2,71
19783,0.41612804,0.2,53
19784,0.887118,0.2,112
19785,0.9617714,0.2,105
19786,0.76498556,0.2,26
19788,0.99416155,0.2,73
19789,0.15507391,0.2,33
19790,0.8275862,0.2,17
19791,0.9411194,0.2,75
19793,0.43420592,0.2,53
19795,0.8468253,0.2,115
19797,0.49836588,0.2,17
19798,0.45403135,0.2,43
19799,0.25630236,0.2,110
19801,0.9930628,0.2,87
19802,0.980235,0.2,67
19803,0.9982601,0.2,64
19804,0.6060914,0.2,94
19805,0.7965634,0.2,70
19807,0.97264016,0.2,42
19808,0.9857314,0.2,46
19809,0.9666341,0.2,114
19811,0.98591346,0.2,116
19813,0.88482547,0.2,68
19814,0.23235591,0.2,35
19815,0.734211,0.2,97
19818,0.9864145,0.2,66
19819,0.88337123,0.2,70
19820,0.77113235,0.2,127
19821,0.7349904,0.2,37
19822,0.9451661,0.2,75
19823,0.5727067,0.2,78
19824,0.6056277,0.2,150
19825,0.22614217,0.2,78
19826,0.8805272,0.2,108
19827,0.2260645,0.2,87
19828,0.8193537,0.2,150
19829,0.87357885,0.2,155
19830,0.5993219,0.2,118
19832,0.89248806,0.2,142
19834,0.79357237,0.2,9
19836,0.99988365,0.2,156
19839,0.97057027,0.2,95
19840,0.5223902,0.2,60
19841,0.80046177,0.2,53
19843,0.96595556,0.2,128
19844,0.9731856,0.2,47
19846,0.9286306,0.2,141
19849,0.82620627,0.2,133
19851,0.93847704,0.2,75
19852,0.9576699,0.2,150
19854,0.99598503,0.2,99
19855,0.46621788,0.2,17
19856,0.9442765,0.2,39
19858,0.9965413,0.2,91
19859,0.9165103,0.2,37
19860,0.9981475,0.2,129
19863,0.5203409,0.2,143
19864,0.51384753,0.2,159
19865,0.99149925,0.2,86
19867,0.9173522,0.2,98
19868,0.225016,0.2,70
19869,0.9802879,0.2,2
19870,0.5076763,0.2,58
19871,0.9907975,0.2,41
19873,0.89358425,0.2,12
19874,0.929814,0.2,131
19875,0.98735493,0.2,136
19876,0.5472635,0.2,22
19877,0.9605559,0.2,93
19878,0.9986456,0.2,86
19879,0.22894327,0.2,118
19881,0.46472389,0.2,27
19883,0.42906865,0.2,12
19885,0.27419648,0.2,27
19886,0.9679923,0.2,9
19887,0.23632723,0.2,112
19888,0.19962963,0.2,75
19891,0.50464636,0.2,21
19892,0.9915523,0.2,116
19893,0.3082411,0.2,123
19894,0.9662765,0.2,131
19895,0.8169027,0.2,113
19896,0.6707032,0.2,141
19897,0.8153886,0.2,114
19899,0.3753127,0.2,75
19900,0.4014856,0.2,28
19902,0.9839535,0.2,19
19903,0.5038804,0.2,34
19904,0.16097495,0.2,149
19905,0.96929127,0.2,152
19906,0.96887076,0.2,69
19907,0.9624229,0.2,23
19908,0.84901434,0.2,153
19909,0.99210536,0.2,83
19910,0.34475082,0.2,86
19911,0.36454144,0.2,8
19912,0.5947055,0.2,126
19914,0.27649146,0.2,71
19915,0.6991224,0.2,45
19917,0.9498046,0.2,53
19918,0.35261962,0.2,114
19919,0.9499206,0.2,144
19920,0.9790172,0.2,122
19921,0.38880482,0.2,123
19923,0.9879238,0.2,152
19924,0.58603,0.2,75
19925,0.292046,0.2,110
19926,0.9787794,0.2,15
19928,0.9651271,0.2,25
19929,0.99978477,0.2,23
19932,0.841112,0.2,131
19933,0.24449906,0.2,20
19934,0.29173264,0.2,19
19936,0.99912447,0.2,113
19938,0.83418417,0.2,85
19940,0.9886573,0.2,9
19943,0.36487764,0.2,21
19945,0.7032864,0.2,150
19946,0.72388387,0.2,108
19947,0.9725926,0.2,53
19950,0.24756952,0.2,72
19951,0.4985988,0.2,53
19952,0.50781584,0.2,19
19954,0.9443366,0.2,25
19955,0.7544918,0.2,31
19956,0.8047735,0.2,158
19957,0.45089036,0.2,3
19959,0.16888115,0.2,67
19960,0.85382026,0.2,153
19962,0.9917355,0.2,8
19963,0.88178575,0.2,53
19964,0.7908456,0.2,153
19965,0.7112258,0.2,37
19967,0.9723574,0.2,124
19969,0.99902105,0.2,46
19970,0.42565402,0.2,123
19972,0.99142164,0.2,140
19973,0.48486212,0.2,24
19975,0.98931843,0.2,92
19976,0.9163354,0.2,90
19977,0.9987244,0.2,66
19978,0.86641395,0.2,144
19979,0.8611196,0.2,95
19980,0.94428015,0.2,13
19981,0.99967265,0.2,82
19982,0.5285962,0.2,75
19983,0.73978376,0.2,110
19984,0.7003867,0.2,126
19985,0.9675781,0.2,8
19986,0.9858213,0.2,64
19987,0.91816944,0.2,155
19989,0.44234997,0.2,15
19990,0.96815765,0.2,138
19991,0.97702616,0.2,127
19995,0.95121026,0.2,139
19996,0.77034247,0.2,67
19997,0.5687739,0.2,19
19998,0.94505054,0.2,125
19999,0.97410643,0.2,137
20001,0.3955753,0.2,81
20002,0.9677481,0.2,153
20003,0.8708333,0.2,45
20004,0.94168574,0.2,159
20006,0.42596167,0.2,73
20007,0.8187484,0.2,150
20008,0.9799606,0.2,1
20010,0.99440104,0.2,91
20011,0.8890505,0.2,125
20014,0.8540924,0.2,18
20015,0.16829735,0.2,22
20016,0.51079446,0.2,77
20018,0.99739695,0.2,23
20019,0.9893254,0.2,54
20020,0.9895621,0.2,103
20022,0.97120494,0.2,77
20023,0.38935658,0.2,8
20025,0.98778546,0.2,94
20026,0.58227134,0.2,136
20027,0.99726605,0.2,23
20028,0.17096272,0.2,83
20029,0.23036553,0.2,13
20030,0.5110088,0.2,47
20031,0.9478667,0.2,47
20032,0.25520888,0.2,4
20034,0.95031434,0.2,123
20035,0.6439526,0.2,121
20037,0.9981943,0.2,72
20038,0.3129359,0.2,111
20039,0.6432953,0.2,144
20040,0.9440494,0.2,53
20041,0.5486327,0.2,94
20042,0.77185905,0.2,27
20043,0.9686854,0.2,90
20044,0.53379136,0.2,49
20047,0.99507385,0.2,116
20048,0.3542183,0.2,152
20049,0.44083932,0.2,131
20051,0.8434081,0.2,32
20052,0.6621953,0.2,31
20055,0.9997168,0.2,113
20058,0.99798906,0.2,9
20059,0.97208416,0.2,139
20061,0.9864472,0.2,46
20062,0.6148513,0.2,60
20066,0.33185187,0.2,97
20067,0.21367766,0.2,156
20068,0.33945665,0.2,131
20071,0.23748153,0.2,32
20075,0.095421776,0.2,14
20076,0.19381112,0.2,39
20078,0.17321616,0.2,43
20079,0.90265745,0.2,108
20080,0.42909342,0.2,126
20082,0.96995354,0.2,98
20084,0.8634524,0.2,67
20086,0.9982645,0.2,23
20087,0.9886614,0.2,74
20088,0.9778161,0.2,49
20089,0.72819275,0.2,60
20091,0.42685056,0.2,8
20093,0.81407136,0.2,107
20094,0.972051,0.2,32
20095,0.40867844,0.2,46
20097,0.78339463,0.2,49
20098,0.8109745,0.2,32
20099,0.80607057,0.2,158
20101,0.9868238,0.2,56
20103,0.9870766,0.2,3
20104,0.9378545,0.2,148
20105,0.72761106,0.2,68
20106,0.995899,0.2,14
20107,0.15409173,0.2,16
20108,0.7217782,0.2,71
20109,0.80203766,0.2,11
20110,0.9899074,0.2,52
20111,0.17763884,0.2,150
20112,0.70311856,0.2,38
20113,0.9223915,0.2,136
20114,0.9645841,0.2,36
20115,0.9782265,0.2,3
20116,0.9982754,0.2,127
20118,0.90676624,0.2,17
20119,0.58133554,0.2,131
20120,0.9773293,0.2,32
20121,0.9979657,0.2,32
20122,0.93536484,0.2,122
20123,0.79888064,0.2,86
20124,0.89484745,0.2,138
20127,0.26044795,0.2,21
20128,0.2088771,0.2,104
20129,0.93719256,0.2,32
20130,0.2947788,0.2,135
20131,0.26353487,0.2,144
20132,0.8409059,0.2,61
20133,0.4577374,0.2,72
20134,0.7969064,0.2,68
20135,0.58691996,0.2,150
20138,0.35755917,0.2,47
20139,0.5713706,0.2,60
20140,0.2494862,0.2,96
20141,0.9875881,0.2,105
20142,0.8169989,0.2,130
20143,0.721352,0.2,23
20145,0.11606148,0.2,29
20146,0.65942955,0.2,2
20147,0.9612889,0.2,2
20150,0.99216264,0.2,112
20151,0.97384804,0.2,90
20152,0.20886809,0.2,137
20153,0.75659835,0.2,128
20154,0.9336189,0.2,27
20155,0.6904885,0.2,69
20156,0.9914991,0.2,6
20157,0.58398396,0.2,98
20159,0.9679539,0.2,32
20160,0.9862228,0.2,11
20161,0.84419453,0.2,52
20162,0.990982,0.2,136
20163,0.94405603,0.2,119
20164,0.5835964,0.2,153
20165,0.27162746,0.2,34
20166,0.804907,0.2,69
20167,0.70957303,0.2,51
20168,0.7999948,0.2,14
20169,0.97366774,0.2,136
20170,0.8481552,0.2,47
20171,0.9946095,0.2,23
20172,0.25562894,0.2,49
20173,0.9454565,0.2,154
20175,0.17766209,0.2,81
20176,0.9899064,0.2,20
20177,0.96470135,0.2,61
20178,0.9953785,0.2,111
20182,0.7899725,0.2,61
20183,0.7873168,0.2,41
20184,0.95788324,0.2,103
20185,0.7939338,0.2,28
20187,0.7560722,0.2,68
20188,0.98955846,0.2,41
20189,0.5787085,0.2,2
20191,0.3547157,0.2,50
20192,0.88180286,0.2,103
20193,0.8156108,0.2,141
20194,0.6157688,0.2,27
20195,0.85698915,0.2,60
20196,0.80150497,0.2,108
20197,0.99872583,0.2,23
20199,0.43858117,0.2,43
20200,0.8360524,0.2,43
20201,0.8104292,0.2,25
20202,0.9803607,0.2,1
20203,0.9179741,0.2,154
20204,0.39126217,0.2,70
20205,0.98026705,0.2,139
20206,0.9763006,0.2,139
20207,0.875329,0.2,56
20208,0.9011628,0.2,37
20209,0.9531716,0.2,21
20211,0.97693926,0.2,117
20212,0.9831964,0.2,131
20213,0.66647285,0.2,75
20214,0.9328141,0.2,53
20216,0.9872442,0.2,111
20220,0.20635493,0.2,70
20221,0.2714971,0.2,153
20222,0.5910715,0.2,29
20223,0.7613794,0.2,67
20226,0.47236073,0.2,156
20229,0.56179756,0.2,83
20230,0.13629298,0.2,66
20231,0.8949369,0.2,24
20233,0.988907,0.2,91
20236,0.9979704,0.2,23
20237,0.34749183,0.2,102
20239,0.9460851,0.2,6
20240,0.5550646,0.2,71
20241,0.30714297,0.2,70
20242,0.5132216,0.2,75
20243,0.9854775,0.2,47
20244,0.7550146,0.2,131
20245,0.9866368,0.2,149
20246,0.83125776,0.2,148
20247,0.7557865,0.2,108
20248,0.93247867,0.2,153
20249,0.726294,0.2,141
20250,0.8467492,0.2,47
20251,0.90153885,0.2,111
20253,0.17348064,0.2,106
20254,0.98556674,0.2,14
20255,0.56320363,0.2,153
20257,0.9884581,0.2,109
20258,0.97925276,0.2,83
20259,0.42945993,0.2,29
20260,0.8955231,0.2,99
20263,0.94732815,0.2,112
20264,0.9978277,0.2,116
20265,0.35095665,0.2,120
20267,0.3928608,0.2,71
20268,0.23144984,0.2,68
20269,0.51652765,0.2,53
20270,0.9449673,0.2,49
20273,0.99964654,0.2,16
20274,0.27441496,0.2,133
20275,0.9924386,0.2,45
20276,0.9768265,0.2,152
20277,0.9965894,0.2,116
20278,0.24448352,0.2,86
20279,0.8190558,0.2,69
20282,0.71880674,0.2,126
20283,0.9948264,0.2,92
20285,0.9762872,0.2,59
20286,0.3514746,0.2,39
20287,0.85161054,0.2,157
20288,0.8966338,0.2,107
20289,0.6642131,0.2,105
20290,0.983526,0.2,51
20291,0.27461597,0.2,134
20293,0.7644026,0.2,45
20298,0.9348505,0.2,94
20300,0.8299991,0.2,150
20301,0.59794366,0.2,5
20302,0.34023586,0.2,101
20303,0.31295595,0.2,43
20304,0.8767858,0.2,143
20305,0.1604816,0.2,114
20306,0.89383346,0.2,147
20307,0.6857058,0.2,59
20309,0.33981067,0.2,157
20311,0.19052222,0.2,120
20313,0.9917401,0.2,156
20314,0.9923598,0.2,87
20315,0.8807838,0.2,105
20316,0.6546636,0.2,110
20317,0.8490867,0.2,120
20318,0.99891937,0.2,112
20319,0.87344384,0.2,86
20320,0.9172495,0.2,87
20321,0.87070507,0.2,42
20322,0.8056631,0.2,143
20323,0.29666024,0.2,123
20324,0.69694203,0.2,15
20326,0.7063802,0.2,128
20327,0.99946886,0.2,113
20328,0.9979023,0.2,140
20329,0.89194137,0.2,81
20330,0.6180341,0.2,60
20333,0.9507598,0.2,153
20334,0.99082,0.2,16
20336,0.18598126,0.2,54
20337,0.30476013,0.2,92
20339,0.13029476,0.2,121
20340,0.9484255,0.2,129
20341,0.9592678,0.2,8
20342,0.3540563,0.2,73
20343,0.7844845,0.2,154
20344,0.8099286,0.2,36
20347,0.99681336,0.2,86
20348,0.81942236,0.2,24
20349,0.9507274,0.2,11
20350,0.9781058,0.2,103
20352,0.4768678,0.2,46
20353,0.97876304,0.2,41
20355,0.7379005,0.2,53
20357,0.933563,0.2,39
20359,0.9900934,0.2,55
20360,0.99711263,0.2,4
20362,0.85363185,0.2,38
20363,0.96133804,0.2,155
20365,0.96514153,0.2,49
20366,0.9700197,0.2,42
20367,0.988822,0.2,137
20369,0.9730079,0.2,23
20370,0.18579924,0.2,153
20372,0.2603613,0.2,132
20373,0.9976267,0.2,51
20374,0.6099944,0.2,17
20375,0.27687305,0.2,60
20376,0.9843925,0.2,86
20377,0.9725609,0.2,120
20378,0.7654296,0.2,38
20379,0.3604657,0.2,78
20380,0.20228565,0.2,21
20381,0.69930303,0.2,75
20382,0.9942273,0.2,14
20383,0.7857387,0.2,116
20384,0.99174714,0.2,111
20385,0.9622265,0.2,136
20386,0.6136156,0.2,66
20387,0.41217667,0.2,35
20389,0.9079834,0.2,54
20390,0.48512563,0.2,103
20392,0.99715793,0.2,135
20393,0.85631305,0.2,99
20397,0.50415975,0.2,92
20398,0.8986391,0.2,35
20399,0.9997042,0.2,51
20400,0.6262547,0.2,43
20401,0.16379315,0.2,156
20403,0.5140503,0.2,25
20405,0.2813122,0.2,72
20406,0.48485997,0.2,146
20407,0.95856255,0.2,75
20408,0.9919625,0.2,111
20410,0.93777174,0.2,50
20412,0.99994516,0.2,88
20413,0.9890493,0.2,126
20414,0.8685403,0.2,61
20415,0.99943715,0.2,65
20416,0.9696665,0.2,13
20417,0.540457,0.2,3
20418,0.9955389,0.2,116
20419,0.97781736,0.2,92
20420,0.92022055,0.2,114
20422,0.9902289,0.2,103
20423,0.99119484,0.2,157
20424,0.9814472,0.2,102
20425,0.99999857,0.2,109
20426,0.69098705,0.2,158
20427,0.96068466,0.2,111
20428,0.9749014,0.2,141
20429,0.9766099,0.2,31
20430,0.6459346,0.2,103
20431,0.9899441,0.2,145
20432,0.2947113,0.2,21
20433,0.9760074,0.2,87
20434,0.98856866,0.2,56
20436,0.96451634,0.2,87
20437,0.5687254,0.2,131
20438,0.26377496,0.2,34
20439,0.98389906,0.2,94
20440,0.865142,0.2,55
20441,0.35271975,0.2,115
20443,0.9577104,0.2,94
20444,0.24350147,0.2,19
20445,0.71783286,0.2,78
20446,0.19262858,0.2,150
20449,0.973828,0.2,106
20450,0.78339493,0.2,79
20451,0.99172825,0.2,51
20452,0.7990573,0.2,61
20454,0.18121807,0.2,118
20455,0.9449275,0.2,75
20456,0.16417421,0.2,79
20457,0.8760218,0.2,68
20458,0.95458883,0.2,9
20459,0.9990427,0.2,130
20460,0.99200505,0.2,87
20461,0.35566166,0.2,154
20462,0.94569683,0.2,45
20463,0.98426557,0.2,135
20464,0.55027723,0.2,34
20466,0.9995797,0.2,154
20467,0.9898953,0.2,103
20468,0.6968269,0.2,113
20469,0.98498803,0.2,77
20470,0.86519176,0.2,93
20472,0.9667836,0.2,133
20473,0.5042733,0.2,118
20474,0.21241508,0.2,145
20475,0.26772752,0.2,96
20476,0.24575482,0.2,38
20477,0.519815,0.2,59
20478,0.43114492,0.2,118
20482,0.4114859,0.2,14
20483,0.40229794,0.2,4
20484,0.37401196,0.2,12
20485,0.60541,0.2,61
20486,0.892212,0.2,104
20487,0.8784405,0.2,152
20488,0.34563902,0.2,53
20489,0.75845414,0.2,61
20492,0.9373398,0.2,30
20493,0.8400019,0.2,136
20494,0.78168625,0.2,89
20495,0.9908687,0.2,153
20496,0.43132642,0.2,125
20497,0.5644688,0.2,144
20498,0.9782317,0.2,14
20499,0.7052754,0.2,144
20500,0.9872349,0.2,130
20502,0.9598098,0.2,89
20503,0.19164163,0.2,68
20505,0.8049962,0.2,112
20506,0.38612255,0.2,123
20508,0.8635041,0.2,40
20509,0.9334663,0.2,130
20510,0.9717187,0.2,17
20511,0.32454163,0.2,2
20512,0.83916587,0.2,42
20513,0.408754,0.2,39
20515,0.8324607,0.2,26
20517,0.35402253,0.2,117
20518,0.9069129,0.2,156
20519,0.15450008,0.2,43
20520,0.8734673,0.2,59
20521,0.8314165,0.2,70
20522,0.5835481,0.2,80
20523,0.91136134,0.2,75
20524,0.9225009,0.2,110
20525,0.7568763,0.2,61
20526,0.7020712,0.2,70
20530,0.22210135,0.2,76
20531,0.67808795,0.2,2
20532,0.99903286,0.2,14
20533,0.8920911,0.2,25
20535,0.5282889,0.2,92
20536,0.97994393,0.2,110
20537,0.9802054,0.2,11
20538,0.9644059,0.2,49
20539,0.9248023,0.2,52
20540,0.67566043,0.2,118
20541,0.9878444,0.2,25
20542,0.30303413,0.2,24
20543,0.68400246,0.2,50
20544,0.3276018,0.2,79
20545,0.966404,0.2,25
20546,0.97455806,0.2,130
20547,0.58123946,0.2,88
20548,0.71588814,0.2,103
20549,0.85100585,0.2,158
20550,0.8173381,0.2,68
20552,0.25356394,0.2,97
20554,0.96454054,0.2,39
20555,0.99723166,0.2,31
20557,0.32092395,0.2,32
20558,0.91899896,0.2,126
20560,0.99305266,0.2,14
20564,0.5177159,0.2,21
20566,0.7224866,0.2,61
20567,0.74151266,0.2,53
20568,0.9418365,0.2,132
20571,0.80302876,0.2,50
20572,0.9523596,0.2,142
20573,0.91161555,0.2,93
20577,0.9932287,0.2,132
20578,0.9377826,0.2,43
20580,0.86428183,0.2,15
20581,0.93395215,0.2,158
20582,0.36625245,0.2,70
20584,0.70261985,0.2,71
20585,0.9873323,0.2,59
20586,0.29939115,0.2,28
20587,0.2957619,0.2,17
20588,0.94480604,0.2,97
20589,0.9190651,0.2,21
20590,0.89161366,0.2,37
20591,0.3457772,0.2,15
20592,0.257331,0.2,130
20593,0.9819307,0.2,49
20594,0.93539786,0.2,74
20596,0.99939597,0.2,35
20600,0.74934554,0.2,69
20601,0.12849753,0.2,95
20602,0.9639213,0.2,30
20603,0.93969715,0.2,119
20604,0.6366516,0.2,114
20605,0.9249026,0.2,110
20606,0.4821836,0.2,49
20607,0.35834825,0.2,27
20608,0.927976,0.2,131
20609,0.45042592,0.2,79
20610,0.42437798,0.2,30
20611,0.47761244,0.2,154
20612,0.9784586,0.2,87
20613,0.93218035,0.2,90
20614,0.9577234,0.2,94
20615,0.423161,0.2,64
20617,0.9912452,0.2,101
20620,0.61763585,0.2,123
20621,0.1292915,0.2,19
20622,0.96434015,0.2,112
20623,0.25427604,0.2,123
20624,0.121045835,0.2,72
20625,0.89777666,0.2,96
20626,0.24501443,0.2,100
20627,0.9999529,0.2,122
20628,0.98084944,0.2,137
20629,0.73834676,0.2,62
20631,0.96889514,0.2,133
20632,0.5440602,0.2,137
20633,0.8766756,0.2,35
20635,0.9757051,0.2,92
20636,0.35123035,0.2,67
20637,0.92220193,0.2,47
20638,0.8467691,0.2,154
20639,0.93723726,0.2,27
20640,0.98413044,0.2,136
20642,0.9328392,0.2,3
20644,0.44179508,0.2,8
20647,0.94970906,0.2,85
20649,0.9383099,0.2,75
20652,0.21056935,0.2,8
20653,0.81877327,0.2,131
20655,0.8713125,0.2,157
20658,0.8857455,0.2,16
20659,0.4611077,0.2,145
20660,0.6929209,0.2,51
20661,0.9698826,0.2,69
20662,0.7138497,0.2,60
20665,0.3677924,0.2,103
20666,0.9966324,0.2,77
20667,0.984729,0.2,137
20668,0.91791654,0.2,15
20670,0.47733387,0.2,53
20671,0.99681395,0.2,83
20673,0.7118081,0.2,77
20674,0.95285255,0.2,38
20675,0.710398,0.2,18
20676,0.9311637,0.2,43
20677,0.4362205,0.2,75
20679,0.6279312,0.2,78
20680,0.9398632,0.2,150
20682,0.99014974,0.2,87
20683,0.9463578,0.2,87
20684,0.9926876,0.2,139
20686,0.70189005,0.2,16
20687,0.97575355,0.2,67
20688,0.5143408,0.2,4
20689,0.9322015,0.2,76
20690,0.83040774,0.2,25
20691,0.95535946,0.2,152
20692,0.3821813,0.2,68
20693,0.9970848,0.2,91
20694,0.97357756,0.2,35
20695,0.9048629,0.2,108
20697,0.84095216,0.2,53
20699,0.9138021,0.2,42
20701,0.3602303,0.2,11
20703,0.44138694,0.2,60
20705,0.2417132,0.2,67
20707,0.559243,0.2,61
20708,0.751094,0.2,114
20709,0.37911606,0.2,118
20710,0.3558048,0.2,94
20711,0.8980351,0.2,110
20712,0.40708154,0.2,27
20713,0.95445365,0.2,11
20714,0.66940135,0.2,40
20716,0.9996227,0.2,117
20718,0.20259354,0.2,86
20719,0.9776865,0.2,47
20720,0.75399345,0.2,108
20721,0.3659547,0.2,98
20722,0.7592564,0.2,75
20724,0.94761604,0.2,13
20725,0.979989,0.2,159
20726,0.8206615,0.2,22
20728,0.99514955,0.2,103
20729,0.25640422,0.2,34
20731,0.1276251,0.2,29
20732,0.28737655,0.2,43
20733,0.8763881,0.2,127
20734,0.26921162,0.2,152
20735,0.5590442,0.2,53
20736,0.58817804,0.2,3
20738,0.9930461,0.2,87
20740,0.1928266,0.2,17
20742,0.9126188,0.2,23
20743,0.98846626,0.2,139
20745,0.9507304,0.2,35
20746,0.9973598,0.2,2
20747,0.8350608,0.2,25
20748,0.9276868,0.2,15
20750,0.853052,0.2,156
20751,0.39812157,0.2,135
20753,0.99698645,0.2,53
20754,0.96984464,0.2,128
20756,0.9532123,0.2,137
20757,0.37974462,0.2,33
20758,0.11723415,0.2,103
20759,0.4850183,0.2,149
20760,0.9851732,0.2,120
20761,0.9875587,0.2,37
20762,0.4082982,0.2,78
20763,0.52829957,0.2,151
20765,0.580636,0.2,53
20767,0.99292386,0.2,47
20768,0.72791237,0.2,118
20769,0.9905347,0.2,131
20771,0.99772626,0.2,86
20773,0.36108917,0.2,118
20774,0.9969035,0.2,74
20775,0.35207483,0.2,35
20776,0.15359299,0.2,121
20777,0.26497594,0.2,31
20783,0.9969308,0.2,109
20784,0.8126098,0.2,92
20785,0.9741203,0.2,38
20788,0.37522504,0.2,131
20790,0.3875124,0.2,70
20791,0.8059566,0.2,123
20792,0.9794296,0.2,152
20793,0.11272817,0.2,101
20795,0.9854801,0.2,152
20796,0.8321591,0.2,56
20801,0.7873219,0.2,118
20802,0.8078556,0.2,111
20803,0.96113694,0.2,98
20804,0.657072,0.2,92
20805,0.43537378,0.2,68
20807,0.7691972,0.2,25
20808,0.944964,0.2,128
20811,0.3569028,0.2,54
20813,0.23690952,0.2,159
20814,0.9863325,0.2,127
20815,0.43275565,0.2,21
20816,0.3381474,0.2,89
20817,0.9882792,0.2,59
20818,0.96357197,0.2,149
20819,0.8894858,0.2,127
20820,0.8616241,0.2,97
20821,0.58239967,0.2,71
20824,0.77834445,0.2,116
20826,0.19874468,0.2,76
20827,0.2967753,0.2,22
20828,0.82602197,0.2,96
20829,0.12404716,0.2,29
20830,0.96719235,0.2,110
20831,0.74807286,0.2,158
20832,0.9613353,0.2,41
20833,0.9713821,0.2,101
20835,0.8144012,0.2,36
20836,0.29811317,0.2,104
20837,0.9897682,0.2,89
20838,0.9961945,0.2,140
20839,0.9911883,0.2,149
20840,0.32240802,0.2,96
20841,0.44406697,0.2,91
20842,0.36581388,0.2,150
20843,0.9931062,0.2,141
20845,0.7225462,0.2,99
20846,0.9991497,0.2,113
20847,0.9597682,0.2,7
20849,0.9088051,0.2,73
20850,0.93395156,0.2,144
20851,0.96796596,0.2,32
20852,0.9994287,0.2,31
20853,0.98292184,0.2,23
20854,0.56244355,0.2,7
20855,0.48925543,0.2,68
20856,0.78666806,0.2,68
20857,0.66428214,0.2,157
20858,0.9577319,0.2,53
20859,0.4269727,0.2,153
20860,0.9910488,0.2,25
20861,0.7463101,0.2,53
20862,0.53845775,0.2,16
20863,0.69914764,0.2,69
20864,0.38236058,0.2,72
20865,0.9869464,0.2,25
20866,0.34354472,0.2,44
20867,0.24609353,0.2,69
20868,0.9879754,0.2,11
20872,0.8258784,0.2,116
20873,0.92884654,0.2,86
20875,0.9990995,0.2,134
20876,0.20331171,0.2,106
20877,0.43012068,0.2,18
20878,0.7855836,0.2,11
20879,0.5649323,0.2,76
20880,0.23523173,0.2,121
20881,0.8394557,0.2,149
20883,0.6064447,0.2,66
20884,0.83544534,0.2,131
20885,0.7603476,0.2,151
20887,0.9823073,0.2,47
20890,0.6011229,0.2,13
20891,0.82843494,0.2,103
20892,0.48353267,0.2,154
20893,0.9944646,0.2,23
20894,0.9947491,0.2,120
20896,0.62031955,0.2,46
20897,0.92108756,0.2,38
20898,0.97988796,0.2,76
20899,0.9949368,0.2,83
20901,0.33500907,0.2,131
20902,0.6969544,0.2,38
20903,0.9715878,0.2,137
20904,0.78088915,0.2,141
20905,0.9776627,0.2,155
20908,0.5498906,0.2,150
20909,0.9935713,0.2,139
20910,0.98858964,0.2,148
20911,0.9792829,0.2,152
20914,0.4568986,0.2,79
20915,0.97690547,0.2,18
20916,0.98757195,0.2,103
20917,0.9787265,0.2,137
20918,0.8730543,0.2,21
20919,0.9001076,0.2,51
20920,0.9995504,0.2,90
20921,0.71749306,0.2,93
20922,0.9880171,0.2,87
20923,0.67974657,0.2,122
20927,0.9549118,0.2,96
20929,0.62920684,0.2,141
20930,0.5604816,0.2,2
20931,0.4325888,0.2,34
20932,0.9984712,0.2,99
20933,0.65728176,0.2,156
20934,0.8993472,0.2,14
20936,0.13257241,0.2,135
20937,0.85059136,0.2,71
20938,0.99940693,0.2,113
20939,0.6719509,0.2,108
20940,0.2242904,0.2,121
20941,0.7969765,0.2,133
20942,0.23318857,0.2,104
20943,0.88043207,0.2,112
20944,0.93294835,0.2,126
20946,0.21062529,0.2,137
20947,0.99775547,0.2,113
20949,0.93625426,0.2,123
20950,0.98777044,0.2,103
20951,0.3148466,0.2,87
20952,0.9967123,0.2,113
20953,0.15710585,0.2,28
20954,0.8035522,0.2,24
20956,0.9697539,0.2,66
20958,0.977029,0.2,153
20959,0.9721122,0.2,117
20960,0.5704369,0.2,88
20962,0.90351516,0.2,2
20966,0.99733186,0.2,131
20967,0.9028863,0.2,31
20970,0.9873657,0.2,103
20971,0.6076687,0.2,21
20972,0.9157515,0.2,136
20973,0.9982949,0.2,127
20974,0.9640479,0.2,117
20975,0.9947797,0.2,98
20977,0.35195777,0.2,144
20978,0.84504515,0.2,75
20979,0.65072846,0.2,80
20980,0.74952227,0.2,2
20982,0.9723317,0.2,37
20983,0.9311735,0.2,59
20984,0.78174436,0.2,34
20985,0.9878604,0.2,129
20986,0.98915184,0.2,4
20987,0.76832336,0.2,8
20988,0.92753416,0.2,156
20989,0.9521577,0.2,87
20990,0.358139,0.2,34
20991,0.476519,0.2,43
20992,0.722607,0.2,149
20995,0.5969572,0.2,61
20996,0.98240453,0.2,57
20997,0.78294915,0.2,37
20998,0.4536447,0.2,44
21000,0.9992507,0.2,23
21001,0.9634031,0.2,47
21002,0.8972372,0.2,159
21004,0.99699956,0.2,73
21005,0.51353204,0.2,58
21007,0.6837161,0.2,47
21008,0.73408574,0.2,131
21009,0.6171769,0.2,141
21010,0.83776015,0.2,142
21012,0.30807865,0.2,31
21013,0.49636,0.2,70
21014,0.9030633,0.2,19
21016,0.71958363,0.2,67
21017,0.99291444,0.2,103
21019,0.60664773,0.2,137
21020,0.753709,0.2,47
21021,0.7400451,0.2,75
21023,0.79296,0.2,86
21024,0.59749854,0.2,140
21025,0.946654,0.2,152
21026,0.6971278,0.2,80
21027,0.77793294,0.2,40
21028,0.98961395,0.2,149
21029,0.9031484,0.2,34
21030,0.47087422,0.2,120
21031,0.79054016,0.2,123
21033,0.46247438,0.2,105
21034,0.9629589,0.2,71
21035,0.82069963,0.2,92
21036,0.9658229,0.2,2
21037,0.96326137,0.2,84
21038,0.67621964,0.2,137
21039,0.36620116,0.2,134
21040,0.973179,0.2,102
21042,0.9623721,0.2,52
21044,0.9855461,0.2,128
21045,0.94009346,0.2,142
21046,0.9904783,0.2,68
21047,0.9958216,0.2,107
21050,0.9516236,0.2,23
21052,0.88535064,0.2,155
21054,0.9901003,0.2,54
21055,0.5062863,0.2,78
21056,0.8772821,0.2,87
21057,0.7314917,0.2,137
21059,0.99835217,0.2,23
21061,0.64146924,0.2,76
21062,0.9081558,0.2,15
21064,0.9983412,0.2,125
21065,0.48267058,0.2,69
21066,0.80336505,0.2,68
21067,0.7773198,0.2,76
21069,0.7967208,0.2,105
21070,0.1535216,0.2,75
21071,0.9995074,0.2,140
21072,0.8486808,0.2,8
21073,0.34180355,0.2,14
21074,0.20972547,0.2,119
21076,0.9193104,0.2,140
21077,0.9953673,0.2,9
21078,0.20321925,0.2,123
21079,0.98872185,0.2,124
21083,0.9814487,0.2,75
21084,0.24721697,0.2,151
21085,0.7109301,0.2,121
21086,0.99881184,0.2,91
21087,0.32050613,0.2,145
21089,0.45836383,0.2,34
21090,0.9297191,0.2,53
21092,0.99867094,0.2,95
21093,0.7070549,0.2,114
21095,0.22709095,0.2,69
21096,0.08815925,0.2,22
21097,0.5656152,0.2,75
21098,0.9759651,0.2,56
21099,0.30314,0.2,9
21100,0.9300152,0.2,58
21102,0.79022187,0.2,14
21105,0.96155643,0.2,114
21106,0.40066218,0.2,60
21107,0.777889,0.2,152
21108,0.8566887,0.2,137
21109,0.849883,0.2,94
21110,0.21486782,0.2,0
21111,0.60476303,0.2,152
21113,0.94566387,0.2,2
21114,0.5922736,0.2,7
21115,0.14102517,0.2,107
21116,0.88041073,0.2,110
21117,0.9076443,0.2,95
21118,0.48533702,0.2,50
21119,0.569223,0.2,86
21120,0.9974746,0.2,38
21121,0.81269497,0.2,67
21122,0.6265479,0.2,103
21123,0.17630263,0.2,32
21125,0.9147083,0.2,98
21127,0.55972904,0.2,143
21129,0.9973061,0.2,128
21130,0.92517257,0.2,95
21131,0.8240401,0.2,154
21132,0.9926858,0.2,9
21133,0.97257274,0.2,2
21134,0.5414262,0.2,70
21135,0.95795774,0.2,41
21136,0.79970896,0.2,21
21137,0.9905558,0.2,51
21138,0.99471855,0.2,136
21139,0.9418792,0.2,110
21141,0.9856026,0.2,38
21142,0.9954526,0.2,33
21143,0.4619083,0.2,139
21144,0.995911,0.2,96
21145,0.99356985,0.2,59
21146,0.9784299,0.2,131
21147,0.20496634,0.2,43
21149,0.30331004,0.2,61
21150,0.19672261,0.2,15
21151,0.6605609,0.2,38
21154,0.8840404,0.2,121
21155,0.9516373,0.2,49
21157,0.51825655,0.2,111
21158,0.41248372,0.2,104
21159,0.9451931,0.2,125
21160,0.9578101,0.2,144
21162,0.9285049,0.2,96
21163,0.9652658,0.2,110
21164,0.7783807,0.2,55
21168,0.5462912,0.2,12
21169,0.84102494,0.2,81
21170,0.9413143,0.2,1
21173,0.3651433,0.2,4
21174,0.97901684,0.2,153
21176,0.6472783,0.2,69
21177,0.9882726,0.2,73
21178,0.5909029,0.2,39
21179,0.99702686,0.2,149
21183,0.82514054,0.2,101
21184,0.9851364,0.2,74
21185,0.06329568,0.2,120
21186,0.9712327,0.2,31
21187,0.89102024,0.2,60
21189,0.23572654,0.2,76
21190,0.29439113,0.2,43
21191,0.37455192,0.2,21
21192,0.52215964,0.2,16
21193,0.99015474,0.2,132
21194,0.98663086,0.2,127
21196,0.9018174,0.2,89
21198,0.8600862,0.2,152
21199,0.40726605,0.2,126
21202,0.08667155,0.2,67
21204,0.9920615,0.2,126
21205,0.33265167,0.2,142
21206,0.17737135,0.2,26
21207,0.81640375,0.2,80
21208,0.91968817,0.2,119
21209,0.34232426,0.2,41
21211,0.97404444,0.2,128
21212,0.600128,0.2,123
21214,0.9647757,0.2,111
21215,0.53391653,0.2,16
21216,0.4824616,0.2,24
21219,0.94619936,0.2,75
21220,0.9984201,0.2,125
21222,0.45178255,0.2,150
21223,0.9868015,0.2,102
21225,0.3718842,0.2,144
21227,0.9036346,0.2,117
21230,0.9459875,0.2,155
21232,0.78709567,0.2,154
21233,0.9962529,0.2,123
21234,0.9836062,0.2,11
21235,0.89787066,0.2,72
21236,0.20616747,0.2,126
21237,0.929616,0.2,105
21239,0.6397275,0.2,119
21240,0.42363176,0.2,30
21241,0.76564157,0.2,78
21245,0.80627614,0.2,82
21246,0.9649535,0.2,53
21248,0.9364672,0.2,73
21249,0.86678123,0.2,108
21250,0.9913272,0.2,137
21251,0.48351863,0.2,30
21252,0.77028507,0.2,39
21253,0.99967754,0.2,113
21257,0.6588935,0.2,14
21258,0.9972761,0.2,91
21260,0.4038973,0.2,75
21261,0.9889627,0.2,154
21263,0.36931536,0.2,64
21264,0.99312407,0.2,87
21265,0.29967967,0.2,12
21266,0.7132196,0.2,36
21268,0.5384985,0.2,79
21269,0.1645541,0.2,34
21270,0.6066797,0.2,152
21271,0.9325781,0.2,29
21272,0.99350077,0.2,95
21273,0.91646713,0.2,120
21274,0.9834179,0.2,141
21275,0.85639656,0.2,49
21276,0.99252653,0.2,125
21277,0.7294376,0.2,35
21278,0.99929273,0.2,111
21280,0.45238876,0.2,81
21282,0.77390814,0.2,116
21283,0.993576,0.2,110
21284,0.97939,0.2,70
21285,0.93748015,0.2,48
21289,0.8686581,0.2,14
21290,0.96755624,0.2,94
21291,0.9373247,0.2,86
21292,0.30321398,0.2,27
21294,0.99893755,0.2,95
21296,0.9814317,0.2,2
21297,0.89725053,0.2,95
21298,0.98588955,0.2,152
21300,0.9994898,0.2,95
21301,0.9803227,0.2,92
21302,0.9946278,0.2,136
21304,0.89461035,0.2,145
21305,0.5511717,0.2,98
21307,0.99834156,0.2,139
21308,0.50490534,0.2,118
21309,0.6255663,0.2,153
21311,0.30858317,0.2,144
21312,0.815328,0.2,124
21313,0.9872169,0.2,14
21314,0.5968147,0.2,8
21315,0.9948723,0.2,62
21316,0.13557906,0.2,34
21317,0.9772575,0.2,77
21318,0.7894545,0.2,47
21319,0.9978879,0.2,3
21320,0.99084914,0.2,94
21321,0.9956462,0.2,131
21322,0.99021417,0.2,20
21323,0.855414,0.2,77
21325,0.3779484,0.2,1
21326,0.8968316,0.2,121
21327,0.9596373,0.2,17
21328,0.8468121,0.2,152
21329,0.789886,0.2,149
21330,0.20314749,0.2,153
21331,0.63841724,0.2,3
21332,0.94084996,0.2,53
21333,0.2879792,0.2,46
21334,0.53843564,0.2,54
21335,0.99874264,0.2,9
21337,0.99526125,0.2,125
21338,0.89957315,0.2,102
21339,0.91644394,0.2,129
21340,0.3990382,0.2,32
21341,0.70012915,0.2,98
21342,0.34233227,0.2,131
21344,0.6880177,0.2,146
21347,0.11441798,0.2,92
21350,0.8214582,0.2,67
21351,0.91608393,0.2,36
21352,0.85261893,0.2,11
21353,0.91389,0.2,116
21354,0.4157644,0.2,159
21355,0.9839781,0.2,91
21360,0.8825939,0.2,49
21361,0.98433346,0.2,98
21362,0.9660632,0.2,77
21364,0.43982536,0.2,149
21366,0.9427241,0.2,42
21367,0.40297902,0.2,24
21368,0.9562723,0.2,134
21371,0.99680835,0.2,156
21372,0.9408383,0.2,9
21373,0.98843914,0.2,47
21374,0.86829776,0.2,40
21375,0.84495574,0.2,132
21378,0.7963412,0.2,0
21379,0.9818193,0.2,6
21381,0.43654215,0.2,153
21382,0.9891573,0.2,116
21383,0.97335964,0.2,40
21384,0.66195804,0.2,149
21385,0.99698836,0.2,9
21389,0.9796284,0.2,104
21391,0.33644876,0.2,127
21394,0.56704545,0.2,43
21396,0.80324614,0.2,95
21397,0.6168872,0.2,146
21398,0.98206306,0.2,87
21399,0.8956755,0.2,24
21401,0.42406,0.2,53
21404,0.7215449,0.2,35
21405,0.11850274,0.2,29
21406,0.9984118,0.2,64
21407,0.70422685,0.2,126
21408,0.9719471,0.2,131
21409,0.98084646,0.2,67
21410,0.93938464,0.2,59
21412,0.97663623,0.2,133
21413,0.98880833,0.2,15
21414,0.99677783,0.2,103
21417,0.99922585,0.2,9
21418,0.91659033,0.2,62
21419,0.9516019,0.2,127
21420,0.9575809,0.2,154
21421,0.49845228,0.2,19
21422,0.28857717,0.2,53
21423,0.9041247,0.2,155
21424,0.88923734,0.2,158
21425,0.613833,0.2,155
21426,0.3953093,0.2,2
21427,0.5852,0.2,50
21428,0.9515303,0.2,101
21429,0.67856544,0.2,9
21430,0.98424536,0.2,32
21431,0.24427003,0.2,70
21432,0.40834498,0.2,133
21434,0.9014808,0.2,103
21435,0.6781207,0.2,21
21436,0.9747151,0.2,139
21437,0.9713685,0.2,61
21438,0.943809,0.2,96
21439,0.88884526,0.2,108
21441,0.5004972,0.2,158
21442,0.94522,0.2,108
21443,0.3937318,0.2,149
21445,0.47117963,0.2,70
21448,0.45414343,0.2,53
21449,0.18562046,0.2,73
21450,0.7758583,0.2,21
21451,0.7571105,0.2,45
21452,0.9464243,0.2,123
21453,0.99304634,0.2,137
21454,0.24150532,0.2,0
21455,0.99796814,0.2,106
21456,0.7296748,0.2,37
21457,0.45507777,0.2,3
21458,0.9047952,0.2,13
21459,0.78417486,0.2,33
21460,0.5237499,0.2,96
21461,0.99836737,0.2,23
21462,0.71161,0.2,52
21464,0.9884064,0.2,117
21466,0.75748116,0.2,61
21467,0.9837896,0.2,148
21468,0.5531813,0.2,123
21470,0.94889516,0.2,36
21472,0.95404786,0.2,53
21473,0.98416674,0.2,128
21475,0.11988975,0.2,65
21476,0.79196,0.2,61
21477,0.9927314,0.2,74
21479,0.5921773,0.2,89
21480,0.99982435,0.2,59
21483,0.8221366,0.2,50
21484,0.77064663,0.2,75
21485,0.7201743,0.2,135
21486,0.89374554,0.2,137
21487,0.92772865,0.2,117
21488,0.8367171,0.2,123
21489,0.9780278,0.2,36
21491,0.99694866,0.2,149
21492,0.99234855,0.2,47
21493,0.9877016,0.2,101
21495,0.39176112,0.2,95
21498,0.922065,0.2,81
21501,0.9841673,0.2,11
21502,0.44802842,0.2,44
21505,0.9439757,0.2,150
21506,0.8931445,0.2,36
21508,0.9565439,0.2,37
21509,0.90907574,0.2,2
21510,0.9099035,0.2,98
21511,0.9869691,0.2,4
21512,0.9919624,0.2,34
21513,0.46705878,0.2,23
21514,0.82857305,0.2,143
21515,0.18835229,0.2,66
21516,0.5574615,0.2,105
21517,0.9954737,0.2,154
21518,0.9055863,0.2,45
21519,0.9974044,0.2,23
21520,0.26229197,0.2,28
21521,0.7247839,0.2,103
21523,0.77861565,0.2,94
21524,0.52725977,0.2,110
21526,0.84823334,0.2,76
21527,0.35409284,0.2,13
21528,0.9944745,0.2,76
21530,0.8851076,0.2,9
21532,0.91130924,0.2,75
21533,0.91406167,0.2,114
21534,0.9771955,0.2,130
21535,0.86090803,0.2,29
21536,0.92589235,0.2,109
21537,0.28720954,0.2,133
21538,0.48543984,0.2,35
21540,0.99893254,0.2,111
21541,0.99971634,0.2,59
21543,0.7759703,0.2,60
21544,0.9757993,0.2,44
21545,0.15930744,0.2,8
21546,0.2366453,0.2,77
21548,0.37351158,0.2,39
21549,0.9870608,0.2,36
21550,0.8438451,0.2,65
21551,0.6791676,0.2,150
21554,0.8457281,0.2,123
21555,0.58544284,0.2,38
21559,0.5731057,0.2,79
21561,0.7270885,0.2,138
21562,0.29735634,0.2,31
21564,0.6442034,0.2,53
21566,0.99363565,0.2,126
21567,0.8764145,0.2,47
21568,0.9960454,0.2,33
21569,0.12402762,0.2,144
21571,0.9707343,0.2,128
21572,0.84414583,0.2,100
21575,0.95582753,0.2,100
21579,0.30685925,0.2,86
21581,0.95673263,0.2,73
21583,0.94057316,0.2,116
21584,0.8959791,0.2,159
21587,0.9489816,0.2,140
21588,0.9888891,0.2,25
21589,0.96745646,0.2,119
21590,0.6388927,0.2,68
21592,0.2507259,0.2,42
21593,0.6338357,0.2,102
21594,0.31589437,0.2,159
21595,0.42154047,0.2,154
21596,0.9357252,0.2,129
21597,0.9536988,0.2,41
21598,0.9923834,0.2,75
21599,0.255996,0.2,73
21600,0.7060117,0.2,150
21605,0.3645476,0.2,69
21606,0.78386205,0.2,83
21611,0.9999728,0.2,66
21613,0.47167766,0.2,17
21614,0.9905968,0.2,104
21615,0.9749996,0.2,36
21616,0.57331055,0.2,61
21617,0.49540386,0.2,17
21618,0.885413,0.2,111
21620,0.17890494,0.2,34
21621,0.9953648,0.2,55
21622,0.99822336,0.2,82
21623,0.5679974,0.2,134
21625,0.19917147,0.2,29
21629,0.9816188,0.2,111
21630,0.87117577,0.2,38
21631,0.4610994,0.2,156
21632,0.6601966,0.2,123
21633,0.91140556,0.2,10
21634,0.8320412,0.2,131
21635,0.62392014,0.2,71
21638,0.75246733,0.2,38
21639,0.32247996,0.2,63
21642,0.8022159,0.2,18
21643,0.99284333,0.2,122
21645,0.8213242,0.2,26
21646,0.31016043,0.2,14
21647,0.99854845,0.2,122
21649,0.99533963,0.2,54
21651,0.9985,0.2,100
21652,0.4170234,0.2,71
21653,0.9357778,0.2,102
21654,0.9530029,0.2,42
21655,0.9699321,0.2,131
21656,0.81717557,0.2,8
21657,0.4808318,0.2,71
21658,0.9530591,0.2,7
21659,0.8049196,0.2,34
21660,0.7485518,0.2,38
21661,0.8096447,0.2,29
21663,0.77539784,0.2,7
21664,0.92407554,0.2,106
21666,0.822578,0.2,80
21668,0.9598301,0.2,98
21669,0.9553011,0.2,156
21670,0.33874825,0.2,65
21672,0.27764738,0.2,130
21673,0.87861526,0.2,139
21674,0.43146983,0.2,59
21675,0.41128087,0.2,103
21676,0.9289675,0.2,103
21677,0.9468984,0.2,128
21680,0.91165537,0.2,34
21681,0.5739775,0.2,122
21682,0.6833086,0.2,153
21683,0.61059874,0.2,83
21684,0.9853522,0.2,110
21685,0.67308223,0.2,37
21686,0.93206173,0.2,144
21687,0.5698898,0.2,150
21688,0.9443017,0.2,158
21689,0.99975294,0.2,109
21690,0.5658302,0.2,3
21691,0.2873302,0.2,122
21692,0.16376463,0.2,15
21693,0.9543038,0.2,16
21694,0.98928154,0.2,77
21695,0.91197664,0.2,119
21696,0.98831356,0.2,86
21697,0.84228873,0.2,11
21698,0.2336544,0.2,69
21700,0.94949424,0.2,74
21701,0.9251535,0.2,110
21702,0.98842186,0.2,157
21703,0.99287593,0.2,75
21704,0.5424096,0.2,78
21705,0.5264563,0.2,71
21706,0.8352332,0.2,136
21707,0.96311074,0.2,137
21708,0.9105553,0.2,138
21709,0.97336775,0.2,132
21712,0.8928559,0.2,77
21713,0.38439026,0.2,50
21714,0.86971474,0.2,102
21715,0.9894744,0.2,36
21716,0.9934942,0.2,82
21717,0.7685443,0.2,73
21718,0.85498035,0.2,102
21719,0.82310784,0.2,59
21720,0.5491428,0.2,126
21724,0.98612076,0.2,25
21725,0.9395052,0.2,144
21728,0.9792154,0.2,139
21729,0.98694754,0.2,14
21730,0.9999114,0.2,88
21731,0.99387896,0.2,139
21732,0.98365283,0.2,9
21733,0.5188784,0.2,94
21734,0.9909835,0.2,9
21735,0.99672335,0.2,147
21736,0.9707704,0.2,144
21737,0.8356526,0.2,47
21739,0.97135377,0.2,94
21743,0.6500567,0.2,58
21745,0.33728573,0.2,16
21746,0.08202973,0.2,144
21747,0.98882186,0.2,98
21748,0.7957596,0.2,66
21750,0.99059075,0.2,103
21751,0.36699706,0.2,154
21752,0.57426655,0.2,98
21753,0.33734715,0.2,53
21754,0.95386106,0.2,36
21755,0.9646859,0.2,53
21756,0.9705154,0.2,50
21757,0.9104744,0.2,10
21758,0.91859937,0.2,87
21762,0.8179791,0.2,75
21763,0.1165484,0.2,30
21764,0.7691594,0.2,150
21765,0.8196496,0.2,17
21766,0.5846178,0.2,103
21770,0.5134844,0.2,35
21771,0.853727,0.2,150
21772,0.26565012,0.2,113
21773,0.47101593,0.2,41
21774,0.5206573,0.2,151
21775,0.8730401,0.2,89
21778,0.7466769,0.2,123
21779,0.7541682,0.2,59
21780,0.9204569,0.2,88
21781,0.9863647,0.2,92
21782,0.8774892,0.2,75
21783,0.28672022,0.2,150
21784,0.41120094,0.2,24
21786,0.9826858,0.2,116
21787,0.90221494,0.2,38
21789,0.89471626,0.2,75
21790,0.58434063,0.2,87
21793,0.62451786,0.2,159
21797,0.4732923,0.2,87
21799,0.284062,0.2,31
21800,0.46871236,0.2,115
21801,0.49534518,0.2,34
21802,0.5927451,0.2,34
21803,0.19167297,0.2,118
21805,0.3005706,0.2,88
21806,0.97862816,0.2,37
21808,0.99674785,0.2,74
21809,0.10511754,0.2,155
21810,0.99109626,0.2,55
21811,0.9947761,0.2,103
21814,0.5129351,0.2,69
21816,0.64755344,0.2,123
21818,0.18310362,0.2,118
21820,0.41308308,0.2,45
21821,0.9831355,0.2,74
21822,0.97531825,0.2,87
21824,0.93058175,0.2,23
21825,0.91978294,0.2,49
21826,0.61088413,0.2,35
21827,0.9292302,0.2,102
21828,0.7699339,0.2,58
21830,0.96286124,0.2,123
21832,0.7723508,0.2,133
21834,0.99644357,0.2,98
21835,0.33490044,0.2,108
21837,0.5089214,0.2,24
21839,0.29530877,0.2,154
21840,0.3894652,0.2,15
21842,0.8104708,0.2,30
21844,0.95774525,0.2,53
21845,0.4411189,0.2,86
21846,0.9781899,0.2,92
21847,0.999752,0.2,46
21849,0.98531693,0.2,49
21852,0.66693485,0.2,118
21853,0.08846755,0.2,0
21854,0.9871973,0.2,91
21856,0.99754506,0.2,149
21858,0.9698622,0.2,150
21859,0.7525481,0.2,117
21860,0.9955564,0.2,77
21861,0.89904356,0.2,62
21865,0.43883568,0.2,153
21866,0.9935323,0.2,144
21867,0.76677686,0.2,66
21868,0.42163286,0.2,153
21870,0.4695877,0.2,18
21872,0.80426574,0.2,61
21873,0.52944446,0.2,153
21874,0.63466084,0.2,113
21875,0.85129535,0.2,47
21876,0.824148,0.2,127
21878,0.33145252,0.2,18
21879,0.98276585,0.2,49
21881,0.6140569,0.2,146
21882,0.7735881,0.2,36
21883,0.4931747,0.2,88
21886,0.9753455,0.2,119
21887,0.9791591,0.2,9
21888,0.8207898,0.2,57
21889,0.981768,0.2,106
21890,0.9977919,0.2,1
21892,0.8988692,0.2,109
21897,0.8102547,0.2,2
21898,0.90896344,0.2,102
21899,0.7745758,0.2,146
21902,0.64513385,0.2,39
21903,0.3478505,0.2,36
21904,0.30190057,0.2,40
21905,0.44812027,0.2,49
21909,0.99032587,0.2,47
21913,0.60598314,0.2,124
21916,0.4549419,0.2,118
21919,0.916544,0.2,74
21920,0.9831594,0.2,77
21923,0.22165844,0.2,44
21924,0.9960996,0.2,105
21926,0.7332991,0.2,154
21927,0.8673813,0.2,99
21928,0.8419692,0.2,108
21929,0.21742187,0.2,133
21930,0.9826748,0.2,86
21932,0.7933776,0.2,147
21934,0.98340595,0.2,56
21935,0.96977186,0.2,47
21936,0.77588284,0.2,131
21937,0.8957035,0.2,16
21938,0.43183413,0.2,137
21939,0.2864099,0.2,75
21940,0.98468626,0.2,52
21948,0.9732193,0.2,22
21949,0.7250792,0.2,86
21950,0.9744718,0.2,126
21953,0.105143234,0.2,10
21954,0.5437193,0.2,146
21956,0.833231,0.2,153
21957,0.95240813,0.2,154
21958,0.32852808,0.2,114
21960,0.99733657,0.2,77
21961,0.4996913,0.2,89
21966,0.9521263,0.2,58
21967,0.97372615,0.2,9
21969,0.97697556,0.2,90
21970,0.98508114,0.2,80
21971,0.8304422,0.2,108
21972,0.715736,0.2,153
21973,0.7339357,0.2,15
21974,0.30308765,0.2,26
21975,0.9873138,0.2,129
21977,0.98641336,0.2,45
21978,0.73252845,0.2,154
21979,0.2134408,0.2,153
21980,0.29832393,0.2,115
21981,0.9129051,0.2,31
21984,0.8641711,0.2,42
21989,0.9973188,0.2,33
21990,0.8238941,0.2,54
21994,0.9276386,0.2,53
21996,0.9931034,0.2,131
21997,0.7911857,0.2,61
21998,0.96648115,0.2,61
21999,0.16459087,0.2,42
22003,0.5926441,0.2,75
22004,0.98792785,0.2,37
22005,0.82587767,0.2,102
22006,0.97601175,0.2,67
22008,0.92696357,0.2,10
22009,0.42827773,0.2,23
22010,0.53585047,0.2,29
22012,0.9998042,0.2,57
22015,0.9490238,0.2,36
22019,0.9880465,0.2,110
22020,0.8813249,0.2,112
22022,0.73249704,0.2,111
22023,0.9900018,0.2,6
22024,0.9936132,0.2,51
22028,0.29903895,0.2,159
22029,0.9737889,0.2,35
22030,0.17086977,0.2,159
22031,0.9352384,0.2,17
22034,0.9897406,0.2,127
22035,0.9965127,0.2,75
22036,0.9350068,0.2,73
22038,0.9753703,0.2,143
22039,0.69307333,0.2,17
22040,0.73549336,0.2,92
22041,0.9889542,0.2,152
22042,0.37030914,0.2,144
22044,0.99081475,0.2,116
22045,0.7679956,0.2,3
22046,0.9705809,0.2,110
22050,0.94570225,0.2,57
22052,0.92376274,0.2,47
22054,0.9913291,0.2,131
22055,0.98923266,0.2,77
22056,0.8785407,0.2,96
22059,0.26000956,0.2,142
22060,0.61669064,0.2,52
22062,0.76086324,0.2,153
22064,0.7286025,0.2,50
22065,0.80435973,0.2,128
22066,0.24931481,0.2,122
22069,0.9515501,0.2,47
22070,0.9673141,0.2,52
22072,0.92290473,0.2,53
22073,0.9982735,0.2,117
22074,0.97151935,0.2,110
22075,0.95300466,0.2,23
22077,0.9848803,0.2,53
22078,0.20787081,0.2,154
22079,0.9937477,0.2,110
22080,0.6027659,0.2,159
22081,0.94009084,0.2,34
22082,0.9446058,0.2,55
22083,0.9866349,0.2,14
22084,0.5364123,0.2,17
22085,0.91638845,0.2,11
22087,0.35476187,0.2,8
22089,0.4621758,0.2,41
22091,0.20141514,0.2,35
22092,0.9986603,0.2,105
22094,0.9052677,0.2,89
22095,0.9910307,0.2,77
22098,0.55846345,0.2,137
22100,0.30040058,0.2,10
22104,0.929587,0.2,112
22105,0.23546922,0.2,17
22106,0.95980245,0.2,23
22107,0.9075891,0.2,87
22110,0.9328769,0.2,55
22111,0.98148686,0.2,47
22112,0.9640866,0.2,139
22115,0.5180468,0.2,123
22117,0.7075771,0.2,73
22121,0.99696964,0.2,77
22123,0.9831376,0.2,23
22124,0.9930402,0.2,136
22128,0.79652107,0.2,105
22130,0.8542162,0.2,44
22131,0.9687771,0.2,158
22133,0.9958688,0.2,111
22134,0.77024925,0.2,150
22137,0.98827595,0.2,136
22139,0.9158391,0.2,29
22140,0.9760775,0.2,74
22142,0.342766,0.2,144
22143,0.2694544,0.2,128
22144,0.49997705,0.2,67
22145,0.315115,0.2,24
22146,0.93404573,0.2,159
22148,0.38440445,0.2,141
22150,0.40031803,0.2,120
22151,0.9931115,0.2,51
22152,0.99902844,0.2,95
22153,0.5245962,0.2,103
22154,0.98265505,0.2,152
22155,0.65790564,0.2,86
22156,0.7413675,0.2,150
22158,0.5205881,0.2,102
22159,0.91982466,0.2,111
22160,0.9854484,0.2,148
22162,0.8287444,0.2,87
22166,0.9466938,0.2,157
22167,0.983748,0.2,143
22168,0.2661132,0.2,124
22170,0.9972058,0.2,98
22172,0.73026514,0.2,149
22173,0.8950289,0.2,144
22175,0.45855656,0.2,50
22179,0.99323165,0.2,33
22180,0.99640334,0.2,35
22181,0.5652013,0.2,19
22182,0.90488005,0.2,108
22186,0.63941014,0.2,102
22187,0.30311766,0.2,123
22190,0.8008944,0.2,89
22191,0.98339176,0.2,66
22192,0.9789938,0.2,22
22195,0.33919424,0.2,70
22196,0.5849167,0.2,68
22197,0.9645971,0.2,91
22199,0.9800678,0.2,127
22200,0.20388778,0.2,53
22201,0.78821456,0.2,33
22207,0.40470842,0.2,127
22208,0.9932421,0.2,92
22210,0.44137383,0.2,64
22211,0.94921696,0.2,82
22212,0.45959052,0.2,33
22214,0.9389098,0.2,20
22217,0.46298465,0.2,20
22219,0.85464156,0.2,51
22221,0.5074677,0.2,88
22222,0.85855645,0.2,37
22223,0.99215186,0.2,9
22224,0.95154977,0.2,0
22225,0.99008584,0.2,54
22226,0.979602,0.2,129
22230,0.18439825,0.2,58
22231,0.33224195,0.2,60
22232,0.5900547,0.2,3
22234,0.1989305,0.2,29
22235,0.90562505,0.2,103
22236,0.45169687,0.2,96
22237,0.72457385,0.2,95
22241,0.90904045,0.2,27
22244,0.7261282,0.2,30
22246,0.7320743,0.2,18
22249,0.72662306,0.2,59
22250,0.17458323,0.2,114
22251,0.994866,0.2,98
22252,0.38591424,0.2,63
22253,0.7933243,0.2,142
22254,0.98084843,0.2,30
22255,0.96349895,0.2,37
22258,0.89557284,0.2,150
22259,0.27304822,0.2,21
22261,0.50632924,0.2,92
22262,0.3151763,0.2,4
22263,0.5818163,0.2,149
22266,0.9997693,0.2,117
22267,0.40166265,0.2,30
22270,0.5563313,0.2,108
22273,0.2827243,0.2,27
22274,0.9658552,0.2,117
22277,0.98101795,0.2,11
22279,0.71651244,0.2,110
22282,0.35117462,0.2,118
22283,0.4715109,0.2,157
22285,0.9684408,0.2,103
22287,0.11128731,0.2,103
22288,0.81675863,0.2,39
22290,0.12290257,0.2,159
22291,0.97229743,0.2,137
22293,0.8327191,0.2,149
22294,0.34498453,0.2,123
22296,0.9435463,0.2,105
22297,0.82878625,0.2,118
22298,0.81868654,0.2,149
22299,0.31507602,0.2,108
22300,0.9735554,0.2,156
22303,0.94275504,0.2,132
22304,0.8566801,0.2,152
22306,0.9980788,0.2,113
22307,0.8670541,0.2,152
22308,0.44849408,0.2,46
22310,0.28699407,0.2,101
22311,0.93101746,0.2,110
22312,0.8606904,0.2,120
22313,0.11974061,0.2,47
22314,0.9823501,0.2,154
22318,0.5755862,0.2,124
22319,0.9524355,0.2,72
22320,0.97784835,0.2,74
22322,0.28481987,0.2,63
22324,0.48697725,0.2,97
22325,0.8542606,0.2,104
22331,0.5167025,0.2,42
22333,0.87926877,0.2,8
22334,0.9270894,0.2,144
22335,0.096527845,0.2,96
22336,0.97371465,0.2,23
22337,0.797891,0.2,126
22339,0.94394183,0.2,39
22340,0.99337655,0.2,127
22343,0.1347187,0.2,29
22345,0.3862996,0.2,29
22346,0.33655593,0.2,153
22347,0.76444393,0.2,35
22348,0.99048233,0.2,120
22349,0.9728196,0.2,37
22351,0.9678753,0.2,103
22356,0.6484265,0.2,137
22360,0.9468271,0.2,60
22361,0.9930992,0.2,56
22362,0.2850884,0.2,20
22363,0.99176323,0.2,90
22364,0.53408027,0.2,15
22367,0.9927409,0.2,77
22368,0.602284,0.2,41
22370,0.70090866,0.2,107
22371,0.9955794,0.2,91
22372,0.82616097,0.2,51
22373,0.96586263,0.2,76
22375,0.9653139,0.2,64
22376,0.288137,0.2,54
22377,0.9638217,0.2,110
22378,0.36640653,0.2,142
22379,0.67528653,0.2,119
22382,0.46953574,0.2,115
22383,0.3262757,0.2,118
22384,0.28021002,0.2,67
22385,0.49806955,0.2,88
22386,0.795306,0.2,111
22387,0.8512746,0.2,58
22390,0.5945848,0.2,35
22393,0.91836685,0.2,5
22395,0.99978715,0.2,66
22396,0.7923279,0.2,21
22397,0.3116713,0.2,29
22398,0.86089265,0.2,61
22399,0.8633213,0.2,39
22404,0.7672984,0.2,19
22405,0.27742863,0.2,156
22406,0.3090483,0.2,123
22407,0.9110557,0.2,88
22408,0.8532306,0.2,53
22409,0.9980282,0.2,111
22410,0.8209557,0.2,75
22412,0.9838755,0.2,116
22413,0.99923337,0.2,31
22414,0.9836488,0.2,152
22415,0.987767,0.2,98
22418,0.9841807,0.2,58
22419,0.8306408,0.2,19
22422,0.9724462,0.2,152
22423,0.49825522,0.2,103
22424,0.63086766,0.2,148
22426,0.9752371,0.2,62
22427,0.121133216,0.2,144
22428,0.9968092,0.2,53
22429,0.97691625,0.2,23
22431,0.98498535,0.2,83
22432,0.38256174,0.2,153
22433,0.9998671,0.2,46
22434,0.58567566,0.2,103
22437,0.96815634,0.2,80
22440,0.4697587,0.2,156
22441,0.97778535,0.2,14
22442,0.42683393,0.2,70
22443,0.17849293,0.2,53
22444,0.98527515,0.2,25
22445,0.96106017,0.2,87
22446,0.3262624,0.2,19
22447,0.9383445,0.2,135
22449,0.73850375,0.2,131
22451,0.86966765,0.2,103
22453,0.65181124,0.2,151
22455,0.14053565,0.2,152
22456,0.4914179,0.2,153
22458,0.3571643,0.2,67
22459,0.96645576,0.2,9
22460,0.9143499,0.2,29
22461,0.99999905,0.2,81
22462,0.36248985,0.2,34
22463,0.8560652,0.2,38
22464,0.07622239,0.2,35
22465,0.16127959,0.2,137
22466,0.83332336,0.2,137
22467,0.7080888,0.2,94
22468,0.58526164,0.2,17
22469,0.79731184,0.2,68
22470,0.9845792,0.2,156
22471,0.49540672,0.2,151
22472,0.14766929,0.2,144
22473,0.7276434,0.2,61
22474,0.9799422,0.2,149
22475,0.19679572,0.2,93
22476,0.53849787,0.2,146
22477,0.96109456,0.2,69
22478,0.9773332,0.2,153
22479,0.98733133,0.2,156
22480,0.9875093,0.2,95
22484,0.9243465,0.2,73
22485,0.9328224,0.2,83
22486,0.9687492,0.2,103
22487,0.9598255,0.2,154
22488,0.8824046,0.2,87
22489,0.8446138,0.2,118
22490,0.22749642,0.2,75
22491,0.9788522,0.2,3
22493,0.53379834,0.2,63
22494,0.82586753,0.2,105
22495,0.67050076,0.2,128
22496,0.5402378,0.2,11
22497,0.974872,0.2,150
22498,0.9772503,0.2,77
22499,0.8201295,0.2,86
22501,0.9938958,0.2,23
22503,0.7734724,0.2,93
22504,0.9992945,0.2,154
22505,0.9853873,0.2,119
22508,0.45653197,0.2,108
22510,0.99327636,0.2,31
22511,0.6039196,0.2,93
22515,0.82854444,0.2,28
22516,0.79751265,0.2,13
22517,0.58759797,0.2,78
22518,0.99877733,0.2,116
22520,0.97312826,0.2,96
22522,0.8468215,0.2,32
22524,0.15276888,0.2,81
22525,0.9995584,0.2,90
22526,0.7836746,0.2,79
22527,0.9666731,0.2,53
22528,0.4953826,0.2,150
22529,0.9957605,0.2,139
22530,0.55291855,0.2,70
22533,0.39943492,0.2,141
22534,0.5103955,0.2,55
22537,0.6088135,0.2,38
22539,0.97730243,0.2,47
22542,0.8976653,0.2,150
22543,0.93754226,0.2,127
22544,0.9945028,0.2,147
22545,0.94156003,0.2,47
22546,0.98960704,0.2,132
22547,0.27193794,0.2,67
22548,0.27558374,0.2,24
22551,0.93248725,0.2,73
22552,0.8729911,0.2,29
22555,0.9676627,0.2,138
22556,0.3385335,0.2,48
22557,0.4471724,0.2,115
22558,0.44049972,0.2,18
22559,0.72096354,0.2,34
22560,0.9826734,0.2,92
22563,0.65281135,0.2,31
22564,0.19194958,0.2,94
22565,0.87623084,0.2,85
22566,0.93662685,0.2,81
22568,0.7818737,0.2,53
22569,0.468599,0.2,102
22570,0.987333,0.2,23
22573,0.8337163,0.2,156
22574,0.44153258,0.2,61
22576,0.9983747,0.2,103
22577,0.9497413,0.2,91
22578,0.98776555,0.2,53
22579,0.821434,0.2,27
22580,0.5266977,0.2,76
22581,0.986067,0.2,23
22582,0.9299204,0.2,75
22583,0.96703446,0.2,159
22585,0.8115831,0.2,71
22586,0.09647868,0.2,102
22587,0.1405899,0.2,66
22588,0.9412599,0.2,25
22589,0.91249317,0.2,137
22590,0.9126006,0.2,7
22591,0.9138372,0.2,21
22592,0.9989318,0.2,113
22595,0.5339279,0.2,70
22596,0.94320756,0.2,91
22597,0.74503064,0.2,21
22598,0.9629078,0.2,14
22599,0.9877446,0.2,105
22600,0.9728914,0.2,143
22601,0.96477395,0.2,7
22602,0.96692044,0.2,23
22605,0.3315399,0.2,16
22606,0.2752307,0.2,125
22607,0.969411,0.2,9
22609,0.98830146,0.2,15
22612,0.9856639,0.2,152
22614,0.43978482,0.2,53
22617,0.8400466,0.2,52
22618,0.8421972,0.2,56
22619,0.77198607,0.2,31
22620,0.9868869,0.2,31
22621,0.2526913,0.2,133
22623,0.98183155,0.2,37
22625,0.98880005,0.2,114
22626,0.9914916,0.2,149
22627,0.29619116,0.2,3
22629,0.94315106,0.2,75
22630,0.9865024,0.2,69
22631,0.57289046,0.2,15
22633,0.5670925,0.2,45
22634,0.9984016,0.2,5
22635,0.60801756,0.2,86
22637,0.69516844,0.2,35
22638,0.9580528,0.2,152
22639,0.96963465,0.2,92
22645,0.9520608,0.2,108
22646,0.96450114,0.2,49
22648,0.32970533,0.2,115
22649,0.6669388,0.2,33
22650,0.9781457,0.2,82
22654,0.93751943,0.2,130
22656,0.909045,0.2,18
22659,0.99607253,0.2,86
22660,0.790399,0.2,141
22661,0.93988174,0.2,158
22663,0.31517377,0.2,78
22667,0.99240077,0.2,129
22669,0.5327657,0.2,10
22672,0.53070235,0.2,122
22676,0.78786165,0.2,17
22677,0.27452642,0.2,18
22679,0.43618327,0.2,53
22680,0.9970407,0.2,39
22681,0.456264,0.2,140
22685,0.18018703,0.2,40
22687,0.80747163,0.2,30
22689,0.9757711,0.2,144
22690,0.9891049,0.2,147
22691,0.4708383,0.2,45
22692,0.9492076,0.2,134
22694,0.375634,0.2,34
22697,0.580331,0.2,120
22701,0.7217258,0.2,48
22702,0.5380849,0.2,153
22704,0.9708416,0.2,125
22705,0.3838794,0.2,97
22707,0.8360868,0.2,123
22709,0.3770702,0.2,78
22710,0.7052649,0.2,149
22711,0.4719649,0.2,104
22712,0.15626861,0.2,134
22713,0.5399168,0.2,71
22717,0.9917663,0.2,90
22722,0.8593606,0.2,150
22723,0.19928749,0.2,149
22724,0.48407972,0.2,36
22727,0.97563154,0.2,14
22732,0.25454217,0.2,3
22734,0.94835055,0.2,101
22735,0.948667,0.2,128
22736,0.47985664,0.2,19
22738,0.2500709,0.2,117
22739,0.99996734,0.2,109
22740,0.9925719,0.2,54
22741,0.98126936,0.2,116
22745,0.7127841,0.2,141
22747,0.96359354,0.2,124
22748,0.9158416,0.2,77
22749,0.6405331,0.2,11
22750,0.4138112,0.2,149
22752,0.97608984,0.2,86
22753,0.9202261,0.2,59
22754,0.97056717,0.2,145
22755,0.94110966,0.2,59
22757,0.69433236,0.2,104
22758,0.59246534,0.2,70
22759,0.11703976,0.2,144
22761,0.99838984,0.2,23
22762,0.68777764,0.2,68
22765,0.57524735,0.2,73
22767,0.5881168,0.2,23
22768,0.94021136,0.2,97
22771,0.857032,0.2,108
22772,0.08447176,0.2,121
22775,0.37841567,0.2,65
22776,0.76665795,0.2,119
22777,0.57916343,0.2,11
22778,0.997612,0.2,68
22779,0.2827857,0.2,144
22780,0.89778745,0.2,8
22784,0.9856763,0.2,86
22785,0.9770622,0.2,33
22786,0.30878475,0.2,51
22787,0.40166688,0.2,93
22788,0.62257314,0.2,21
22790,0.45040348,0.2,122
22792,0.7054188,0.2,22
22793,0.10908799,0.2,127
22794,0.95563555,0.2,139
22796,0.99626863,0.2,155
22802,0.9985884,0.2,120
22803,0.9420256,0.2,53
22804,0.9997645,0.2,33
22806,0.28822872,0.2,71
22808,0.6339586,0.2,96
22809,0.63683844,0.2,153
22810,0.42144835,0.2,3
22811,0.99871457,0.2,101
22813,0.99227023,0.2,77
22814,0.5655957,0.2,154
22815,0.7918416,0.2,151
22818,0.9370143,0.2,105
22822,0.99996996,0.2,130
22823,0.96386945,0.2,14
22824,0.9312988,0.2,96
22825,0.5076382,0.2,79
22827,0.9983632,0.2,67
22828,0.8206661,0.2,77
22830,0.6984574,0.2,157
22831,0.9518812,0.2,153
22832,0.93102026,0.2,8
22835,0.35196218,0.2,93
22836,0.8764303,0.2,135
22837,0.99123585,0.2,131
22839,0.9723485,0.2,36
22840,0.25103998,0.2,66
22841,0.8549351,0.2,53
22842,0.66344,0.2,61
22843,0.39089411,0.2,153
22845,0.9814107,0.2,152
22848,0.95133686,0.2,153
22853,0.49704862,0.2,79
22854,0.8136858,0.2,76
22855,0.30741882,0.2,23
22857,0.89750695,0.2,55
22859,0.5695723,0.2,37
22862,0.82055575,0.2,8
22863,0.8942668,0.2,122
22864,0.77404964,0.2,144
22865,0.9456851,0.2,19
22867,0.50148445,0.2,78
22868,0.4504769,0.2,39
22870,0.45438564,0.2,71
22872,0.99706584,0.2,140
22875,0.5792611,0.2,64
22877,0.9904941,0.2,27
22878,0.6455592,0.2,11
22879,0.36601812,0.2,70
22880,0.9581255,0.2,111
22881,0.9863486,0.2,64
22882,0.8555548,0.2,56
22884,0.29216322,0.2,28
22885,0.6314072,0.2,27
22886,0.9917767,0.2,87
22892,0.3149977,0.2,67
22893,0.566722,0.2,53
22895,0.42125332,0.2,98
22896,0.32007048,0.2,153
22897,0.58296514,0.2,64
22898,0.98613364,0.2,73
22902,0.8402758,0.2,3
22903,0.9485798,0.2,87
22904,0.79219437,0.2,61
22905,0.56827295,0.2,159
22907,0.99355173,0.2,74
22908,0.7164654,0.2,159
22909,0.44062674,0.2,11
22910,0.9700767,0.2,153
22912,0.5990854,0.2,107
22913,0.2242416,0.2,34
22914,0.16321519,0.2,39
22915,0.5513773,0.2,17
22916,0.37615547,0.2,120
22921,0.45348194,0.2,97
22922,0.23016953,0.2,31
22923,0.32117793,0.2,35
22924,0.8026197,0.2,11
22925,0.9910561,0.2,129
22926,0.99970055,0.2,47
22927,0.85138154,0.2,154
22928,0.9941328,0.2,136
22932,0.5485098,0.2,8
22935,0.48538372,0.2,10
22936,0.6746094,0.2,60
22937,0.602502,0.2,38
22938,0.8635277,0.2,69
22941,0.23145388,0.2,103
22943,0.8400712,0.2,96
22944,0.9875167,0.2,92
22945,0.40125576,0.2,49
22947,0.9983656,0.2,23
22949,0.8743444,0.2,25
22951,0.46734354,0.2,53
22952,0.996036,0.2,140
22953,0.9008542,0.2,2
22954,0.67043144,0.2,47
22955,0.98729855,0.2,89
22956,0.8778247,0.2,12
22957,0.5987337,0.2,73
22958,0.31453463,0.2,65
22960,0.97132427,0.2,92
22961,0.6567381,0.2,18
22963,0.9880635,0.2,87
22964,0.998831,0.2,103
22966,0.555856,0.2,0
22968,0.9987953,0.2,62
22969,0.3033286,0.2,133
22970,0.9523252,0.2,11
22971,0.2564184,0.2,155
22972,0.99607456,0.2,26
22973,0.6840385,0.2,150
22974,0.8169689,0.2,138
22975,0.6153582,0.2,153
22976,0.21079476,0.2,122
22977,0.9992586,0.2,129
22978,0.8524114,0.2,99
22979,0.9940607,0.2,116
22982,0.35739085,0.2,126
22984,0.50463325,0.2,70
22985,0.17775711,0.2,98
22986,0.90452456,0.2,15
22988,0.9947595,0.2,87
22990,0.7554461,0.2,114
22991,0.964501,0.2,98
22992,0.46106523,0.2,59
22994,0.8995881,0.2,108
22995,0.9910324,0.2,98
22998,0.1426291,0.2,44
23000,0.83681387,0.2,53
23001,0.9057918,0.2,7
23003,0.99937767,0.2,127
23006,0.7922995,0.2,143
23007,0.22632591,0.2,33
23008,0.23485565,0.2,86
23009,0.7835985,0.2,94
23010,0.41332167,0.2,59
23011,0.96892494,0.2,149
23012,0.9736388,0.2,53
23013,0.97991836,0.2,9
23014,0.5979939,0.2,35
23015,0.8763843,0.2,105
23017,0.45033446,0.2,73
23018,0.9887522,0.2,11
23019,0.9842828,0.2,34
23021,0.20882134,0.2,123
23023,0.9903072,0.2,131
23025,0.97537994,0.2,109
23026,0.91942716,0.2,127
23027,0.39306554,0.2,26
23028,0.9981667,0.2,3
23029,0.9771592,0.2,25
23030,0.88949865,0.2,89
23032,0.6269891,0.2,135
23033,0.65681905,0.2,95
23034,0.97224957,0.2,41
23035,0.18083715,0.2,137
23036,0.98149174,0.2,147
23038,0.31522146,0.2,49
23041,0.9444309,0.2,126
23042,0.9942935,0.2,125
23043,0.30981448,0.2,135
23044,0.17699924,0.2,118
23045,0.946803,0.2,11
23046,0.6361897,0.2,21
23048,0.9962262,0.2,59
23051,0.30961853,0.2,136
23052,0.599344,0.2,159
23054,0.47236338,0.2,157
23055,0.88152796,0.2,4
23056,0.15859492,0.2,21
23058,0.9581039,0.2,141
23064,0.95192343,0.2,13
23066,0.4349956,0.2,73
23067,0.5250027,0.2,68
23068,0.93479395,0.2,25
23069,0.4752924,0.2,78
23071,0.48698366,0.2,1
23072,0.76307625,0.2,88
23073,0.8123679,0.2,121
23080,0.6557155,0.2,41
23084,0.9991954,0.2,15
23085,0.6488742,0.2,36
23088,0.67495745,0.2,4
23090,0.95128703,0.2,19
23091,0.9178359,0.2,69
23092,0.27535442,0.2,76
23093,0.9973678,0.2,55
23094,0.57188535,0.2,6
23095,0.34451652,0.2,126
23098,0.8182179,0.2,56
23102,0.9993463,0.2,43
23104,0.9970409,0.2,26
23106,0.8375884,0.2,3
23108,0.6415429,0.2,4
23109,0.89958435,0.2,153
23110,0.33258256,0.2,150
23111,0.732151,0.2,63
23114,0.99579227,0.2,32
23115,0.36478254,0.2,81
23116,0.64547354,0.2,8
23118,0.92597,0.2,118
23120,0.96705675,0.2,108
23121,0.3169849,0.2,50
23124,0.4086882,0.2,75
23125,0.58446354,0.2,3
23127,0.9705706,0.2,157
23128,0.98658866,0.2,14
23129,0.7785147,0.2,59
23130,0.47798836,0.2,52
23133,0.18718219,0.2,156
23136,0.974919,0.2,2
23138,0.753567,0.2,123
23139,0.62294745,0.2,53
23140,0.98893344,0.2,107
23141,0.70630366,0.2,3
23145,0.48701572,0.2,3
23147,0.27284375,0.2,41
23148,0.9788061,0.2,76
23151,0.7493088,0.2,128
23152,0.97476757,0.2,35
23153,0.5508014,0.2,122
23155,0.99524903,0.2,47
23156,0.998587,0.2,122
23157,0.996804,0.2,136
23160,0.91912615,0.2,53
23161,0.9844267,0.2,82
23162,0.97346276,0.2,126
23164,0.90874225,0.2,113
23165,0.9925447,0.2,154
23168,0.9335719,0.2,72
23169,0.83919615,0.2,68
23170,0.97531533,0.2,62
23171,0.9667881,0.2,108
23172,0.13925534,0.2,83
23173,0.92057866,0.2,27
23174,0.65073866,0.2,116
23176,0.86510295,0.2,103
23178,0.57131815,0.2,85
23179,0.59843564,0.2,27
23180,0.8875116,0.2,20
23181,0.99083006,0.2,104
23182,0.22275577,0.2,67
23183,0.8133142,0.2,41
23184,0.83992547,0.2,39
23185,0.99679935,0.2,104
23193,0.83610624,0.2,61
23194,0.43481588,0.2,71
23195,0.46505645,0.2,38
23196,0.22749664,0.2,134
23197,0.7147118,0.2,33
23198,0.946122,0.2,48
23199,0.88520116,0.2,56
23202,0.997844,0.2,120
23203,0.10247375,0.2,34
23204,0.47250956,0.2,159
23205,0.4091963,0.2,34
23208,0.9886275,0.2,152
23209,0.31449503,0.2,114
23210,0.98080474,0.2,135
23212,0.5895761,0.2,70
23213,0.3921951,0.2,64
23214,0.9971589,0.2,113
23215,0.8603989,0.2,68
23217,0.9345113,0.2,99
23218,0.9027009,0.2,82
23227,0.9961676,0.2,125
23228,0.772259,0.2,23
23229,0.6630819,0.2,149
23231,0.99510986,0.2,32
23232,0.97177833,0.2,38
23233,0.8092245,0.2,92
23236,0.28929585,0.2,84
23237,0.9662831,0.2,159
23239,0.7513428,0.2,24
23241,0.37590784,0.2,119
23242,0.76074284,0.2,150
23244,0.95424324,0.2,93
23246,0.49176016,0.2,157
23249,0.13616933,0.2,39
23250,0.9950755,0.2,39
23252,0.15390708,0.2,95
23253,0.62963766,0.2,150
23255,0.19367324,0.2,70
23256,0.99792707,0.2,14
23259,0.7109897,0.2,149
23260,0.6463608,0.2,104
23261,0.95580727,0.2,76
23262,0.61252266,0.2,151
23263,0.9812757,0.2,117
23265,0.96454775,0.2,107
23266,0.9649975,0.2,99
23267,0.8293695,0.2,8
23269,0.90194297,0.2,128
23271,0.9656257,0.2,4
23275,0.957983,0.2,52
23276,0.75818026,0.2,153
23277,0.9434352,0.2,87
23278,0.66854465,0.2,35
23281,0.14423764,0.2,17
23283,0.9887002,0.2,111
23285,0.809332,0.2,115
23287,0.9599074,0.2,119
23289,0.61509037,0.2,9
23291,0.9611887,0.2,0
23293,0.99773043,0.2,64
23294,0.99888736,0.2,88
23295,0.9997633,0.2,109
23296,0.7147449,0.2,117
23297,0.9582489,0.2,156
23301,0.5789589,0.2,103
23303,0.5695444,0.2,123
23304,0.993572,0.2,67
23305,0.9983833,0.2,126
23307,0.84243524,0.2,158
23308,0.42982984,0.2,97
23310,0.20272362,0.2,26
23311,0.43894047,0.2,146
23312,0.22770397,0.2,66
23313,0.4619012,0.2,120
23316,0.59059846,0.2,27
23318,0.31677726,0.2,21
23319,0.9802813,0.2,43
23320,0.989521,0.2,148
23324,0.99512744,0.2,62
23326,0.6764877,0.2,144
23330,0.99879766,0.2,33
23332,0.72986084,0.2,103
23334,0.83090043,0.2,43
23336,0.9834236,0.2,3
23338,0.99269295,0.2,57
23340,0.7406839,0.2,23
23342,0.8206895,0.2,46
23343,0.96929103,0.2,19
23348,0.790688,0.2,45
23351,0.6878268,0.2,59
23352,0.98410124,0.2,149
23354,0.50754845,0.2,34
23355,0.7487001,0.2,135
23356,0.7329862,0.2,82
23362,0.5975411,0.2,68
23363,0.5250591,0.2,144
23364,0.72159433,0.2,96
23366,0.88835204,0.2,91
23367,0.5807477,0.2,43
23370,0.96732837,0.2,49
23373,0.56214494,0.2,12
23374,0.7426861,0.2,39
23376,0.99577713,0.2,49
23377,0.4768494,0.2,60
23378,0.9882654,0.2,113
23379,0.93128556,0.2,3
23380,0.92211366,0.2,66
23382,0.8636905,0.2,61
23383,0.3111395,0.2,52
23384,0.69887364,0.2,71
23385,0.13544458,0.2,43
23387,0.9512982,0.2,56
23391,0.5678598,0.2,113
23392,0.835534,0.2,150
23393,0.78555846,0.2,15
23396,0.39247027,0.2,9
23397,0.12665157,0.2,60
23400,0.98885685,0.2,116
23401,0.92194533,0.2,89
23402,0.6116872,0.2,45
23403,0.5727476,0.2,78
23405,0.20517276,0.2,39
23406,0.78368396,0.2,78
23409,0.74700993,0.2,119
23413,0.9657714,0.2,153
23414,0.9800479,0.2,59
23415,0.9613452,0.2,88
23416,0.21033156,0.2,41
23417,0.425112,0.2,40
23419,0.40969813,0.2,137
23420,0.9016197,0.2,34
23421,0.22026134,0.2,6
23422,0.10663015,0.2,103
23424,0.9940142,0.2,4
23425,0.97705656,0.2,73
23426,0.111448556,0.2,63
23427,0.5229223,0.2,151
23428,0.5040984,0.2,103
23429,0.36803246,0.2,24
23431,0.67701674,0.2,47
23433,0.9648802,0.2,12
23434,0.9286128,0.2,42
23435,0.99258053,0.2,47
23436,0.99976665,0.2,86
23441,0.19845788,0.2,22
23442,0.98633724,0.2,75
23443,0.6851267,0.2,124
23444,0.9907521,0.2,125
23445,0.775554,0.2,139
23446,0.25017884,0.2,123
23449,0.84268355,0.2,38
23450,0.78705734,0.2,124
23452,0.92975956,0.2,137
23453,0.4780423,0.2,123
23454,0.7312453,0.2,152
23455,0.66342866,0.2,14
23456,0.33122885,0.2,73
23457,0.98842955,0.2,36
23460,0.98272634,0.2,59
23462,0.97779113,0.2,116
23463,0.26563293,0.2,154
23464,0.9918087,0.2,155
23466,0.50149596,0.2,146
23467,0.9992685,0.2,140
23468,0.96706074,0.2,75
23469,0.6769714,0.2,121
23474,0.89908355,0.2,75
23476,0.57138985,0.2,154
23478,0.9589987,0.2,154
23479,0.32575408,0.2,144
23480,0.97826004,0.2,96
23484,0.061110884,0.2,158
23485,0.34102392,0.2,148
23486,0.6963273,0.2,96
23487,0.332327,0.2,114
23489,0.9921658,0.2,77
23490,0.68547267,0.2,141
23491,0.24860659,0.2,63
23492,0.8490914,0.2,118
23495,0.98701084,0.2,86
23496,0.57074875,0.2,114
23499,0.87649256,0.2,135
23500,0.9529076,0.2,39
23504,0.99568045,0.2,85
23505,0.32573646,0.2,17
23506,0.8427098,0.2,103
23508,0.8931836,0.2,11
23509,0.78992033,0.2,64
23511,0.8266318,0.2,61
23512,0.974968,0.2,152
23514,0.66450197,0.2,34
23515,0.9717235,0.2,152
23518,0.6919142,0.2,153
23521,0.6216109,0.2,76
23522,0.95585704,0.2,45
23524,0.9856323,0.2,144
23525,0.7791545,0.2,118
23526,0.29023215,0.2,120
23527,0.9649855,0.2,103
23528,0.9708779,0.2,12
23530,0.95378286,0.2,31
23531,0.95270914,0.2,41
23532,0.9890511,0.2,65
23534,0.40177885,0.2,8
23535,0.33620074,0.2,121
23536,0.87034404,0.2,23
23537,0.6493674,0.2,41
23538,0.94736016,0.2,36
23541,0.54562473,0.2,17
23542,0.07776407,0.2,150
23544,0.9127391,0.2,68
23546,0.20903437,0.2,92
23547,0.98274624,0.2,21
23548,0.7472816,0.2,78
23550,0.5759767,0.2,29
23552,0.96217054,0.2,36
23553,0.2974986,0.2,19
23554,0.9563713,0.2,131
23555,0.78115153,0.2,136
23557,0.57346773,0.2,105
23558,0.66632664,0.2,139
23559,0.96576005,0.2,90
23562,0.9874972,0.2,67
23564,0.17358072,0.2,34
23566,0.5942903,0.2,138
23567,0.7846294,0.2,137
23568,0.2730608,0.2,156
23569,0.44071355,0.2,125
23570,0.98863876,0.2,81
23572,0.68079495,0.2,48
23573,0.99850756,0.2,69
23574,0.70079017,0.2,148
23576,0.10285309,0.2,75
23577,0.9647198,0.2,9
23580,0.8922415,0.2,131
23582,0.74412245,0.2,36
23583,0.6260738,0.2,112
23585,0.6058846,0.2,52
23586,0.27415407,0.2,78
23587,0.17908959,0.2,103
23589,0.95413893,0.2,27
23590,0.9930515,0.2,34
23591,0.98779315,0.2,55
23594,0.9279783,0.2,67
23596,0.27712137,0.2,87
23597,0.97658974,0.2,92
23598,0.88296825,0.2,159
23600,0.30748257,0.2,34
23601,0.15133274,0.2,121
23602,0.37889788,0.2,67
23603,0.8647809,0.2,75
23605,0.9876864,0.2,49
23606,0.47468153,0.2,7
23613,0.72509515,0.2,148
23615,0.9316888,0.2,94
23616,0.94603,0.2,32
23617,0.35331208,0.2,109
23618,0.9489831,0.2,64
23619,0.4804452,0.2,29
23621,0.8862494,0.2,76
23624,0.63434863,0.2,75
23628,0.16159832,0.2,73
23629,0.6842633,0.2,43
23636,0.94616807,0.2,124
23638,0.3640375,0.2,98
23639,0.57938975,0.2,30
23640,0.901434,0.2,112
23641,0.9710254,0.2,90
23642,0.80044675,0.2,34
23643,0.83227205,0.2,151
23646,0.9822562,0.2,62
23647,0.9977551,0.2,2
23648,0.8731186,0.2,98
23649,0.997783,0.2,9
23650,0.65880215,0.2,122
23651,0.5642026,0.2,38
23652,0.4041647,0.2,128
23655,0.93872225,0.2,136
23657,0.71788704,0.2,88
23659,0.95649624,0.2,74
23661,0.6328568,0.2,61
23662,0.45518875,0.2,29
23663,0.9840024,0.2,127
23664,0.991784,0.2,94
23665,0.93781406,0.2,52
23667,0.8072814,0.2,159
23671,0.829895,0.2,38
23672,0.79619133,0.2,57
23673,0.37730712,0.2,149
23677,0.47750145,0.2,19
23678,0.6808297,0.2,71
23679,0.97097677,0.2,67
23680,0.36727777,0.2,63
23682,0.8383665,0.2,75
23683,0.74173516,0.2,68
23686,0.4242187,0.2,38
23687,0.32930875,0.2,75
23688,0.47283822,0.2,4
23689,0.49608478,0.2,27
23690,0.9830807,0.2,150
23692,0.62739986,0.2,82
23694,0.9995814,0.2,23
23695,0.9035757,0.2,119
23696,0.9805875,0.2,112
23697,0.31652907,0.2,120
23700,0.9923685,0.2,3
23702,0.67016214,0.2,124
23703,0.80611444,0.2,62
23704,0.99824476,0.2,31
23705,0.9975944,0.2,103
23706,0.98676443,0.2,123
23708,0.28016856,0.2,19
23709,0.92336893,0.2,44
23711,0.999292,0.2,121
23714,0.99840695,0.2,59
23715,0.65802956,0.2,100
23716,0.9668629,0.2,48
23717,0.39774933,0.2,134
23718,0.925958,0.2,37
23719,0.9792965,0.2,67
23720,0.9648013,0.2,87
23721,0.44444537,0.2,152
23722,0.5373261,0.2,152
23724,0.6432261,0.2,70
23725,0.92988616,0.2,6
23728,0.54375,0.2,16
23729,0.98595494,0.2,149
23732,0.99780256,0.2,135
23733,0.7713582,0.2,94
23734,0.9510817,0.2,0
23735,0.9960188,0.2,57
23736,0.6462578,0.2,38
23737,0.39039114,0.2,132
23738,0.99646425,0.2,113
23741,0.9315876,0.2,54
23742,0.3302734,0.2,28
23744,0.60783947,0.2,35
23747,0.20871392,0.2,131
23748,0.97670764,0.2,25
23750,0.8906739,0.2,98
23751,0.68235505,0.2,87
23752,0.6740623,0.2,114
23753,0.448223,0.2,146
23755,0.95006967,0.2,154
23756,0.56986666,0.2,112
23757,0.98912174,0.2,37
23758,0.653801,0.2,116
23760,0.9760793,0.2,90
23764,0.31856516,0.2,35
23766,0.9849149,0.2,144
23767,0.4285692,0.2,60
23768,0.60004455,0.2,19
23769,0.09907958,0.2,134
23770,0.8889366,0.2,59
23771,0.3753495,0.2,99
23772,0.99136883,0.2,45
23773,0.6735513,0.2,131
23774,0.8649077,0.2,11
23775,0.9040195,0.2,81
23777,0.1425355,0.2,43
23778,0.7959815,0.2,153
23779,0.53757906,0.2,105
23782,0.9976622,0.2,54
23783,0.98709273,0.2,87
23787,0.946628,0.2,93
23788,0.60714227,0.2,29
23790,0.7842634,0.2,153
23794,0.967315,0.2,156
23795,0.14354672,0.2,6
23797,0.54291356,0.2,89
23798,0.97347033,0.2,32
23801,0.99499977,0.2,152
23805,0.19730914,0.2,73
23806,0.96418124,0.2,102
23807,0.9994128,0.2,133
23810,0.9672945,0.2,45
23814,0.9617291,0.2,128
23815,0.27310723,0.2,38
23818,0.60235745,0.2,92
23819,0.95515865,0.2,32
23821,0.9937065,0.2,32
23824,0.6140819,0.2,7
23825,0.7415863,0.2,138
23827,0.69917023,0.2,51
23828,0.9855568,0.2,116
23831,0.8887348,0.2,43
23832,0.73889446,0.2,80
23834,0.82506263,0.2,93
23835,0.8424693,0.2,29
23836,0.9622935,0.2,14
23837,0.6714721,0.2,113
23839,0.39633006,0.2,138
23840,0.9167547,0.2,150
23841,0.9888554,0.2,23
23843,0.5043073,0.2,143
23844,0.7147837,0.2,103
23845,0.80017763,0.2,156
23846,0.6458874,0.2,25
23847,0.9223681,0.2,121
23848,0.968664,0.2,132
23850,0.6273953,0.2,94
23851,0.4869284,0.2,32
23853,0.9840771,0.2,149
23854,0.88985556,0.2,138
23856,0.99977475,0.2,51
23857,0.73414433,0.2,69
23858,0.40140852,0.2,98
23859,0.9992804,0.2,23
23860,0.9293605,0.2,158
23862,0.81100565,0.2,144
23866,0.9296447,0.2,80
23868,0.3369479,0.2,29
23871,0.5211882,0.2,75
23872,0.41444632,0.2,46
23873,0.54876626,0.2,94
23874,0.6375734,0.2,66
23877,0.29087737,0.2,12
23880,0.5224293,0.2,28
23881,0.2063327,0.2,37
23882,0.97761244,0.2,37
23883,0.5985467,0.2,3
23884,0.9986358,0.2,113
23885,0.5035101,0.2,21
23886,0.6246676,0.2,141
23887,0.2704674,0.2,153
23888,0.9235927,0.2,91
23889,0.9377106,0.2,96
23891,0.8397944,0.2,150
23892,0.95960873,0.2,95
23893,0.98329145,0.2,14
23894,0.55300826,0.2,87
23895,0.97852623,0.2,34
23897,0.93954605,0.2,88
23898,0.18793315,0.2,112
23903,0.9978302,0.2,15
23904,0.983978,0.2,36
23907,0.61987597,0.2,61
23911,0.8587336,0.2,106
23912,0.71504575,0.2,120
23914,0.36525953,0.2,115
23916,0.219663,0.2,126
23918,0.4527141,0.2,128
23921,0.5688015,0.2,79
23922,0.8271856,0.2,84
23924,0.999469,0.2,154
23926,0.9990953,0.2,81
23928,0.94395965,0.2,42
23930,0.2653932,0.2,41
23936,0.8500615,0.2,74
23937,0.6933368,0.2,68
23938,0.98629063,0.2,103
23939,0.46561524,0.2,115
23940,0.9890455,0.2,116
23941,0.5934958,0.2,137
23942,0.99682945,0.2,87
23944,0.97993076,0.2,23
23945,0.9997373,0.2,95
23946,0.9948984,0.2,95
23947,0.9533273,0.2,49
23954,0.9977531,0.2,85
23957,0.30839032,0.2,3
23958,0.5587512,0.2,77
23960,0.7442659,0.2,106
23962,0.88568425,0.2,150
23963,0.49581075,0.2,27
23964,0.41943878,0.2,64
23965,0.2295038,0.2,85
23967,0.8947149,0.2,154
23968,0.6979174,0.2,52
23971,0.32741764,0.2,109
23973,0.98011506,0.2,10
23974,0.2638924,0.2,75
23975,0.2521395,0.2,144
23976,0.9681911,0.2,49
23978,0.888475,0.2,38
23979,0.2457222,0.2,86
23980,0.7029952,0.2,40
23981,0.5836926,0.2,142
23984,0.22150177,0.2,121
23985,0.9583363,0.2,119
23986,0.99805033,0.2,127
23987,0.6179129,0.2,75
23991,0.8347218,0.2,47
23992,0.74967784,0.2,62
23996,0.6728404,0.2,17
23998,0.6278351,0.2,11
23999,0.6065723,0.2,27
24000,0.8673739,0.2,98
24001,0.9580512,0.2,129
24002,0.9823214,0.2,73
24003,0.7484458,0.2,134
24007,0.327563,0.2,69
24008,0.99905854,0.2,158
24009,0.35744762,0.2,16
24010,0.7555254,0.2,40
24013,0.48054716,0.2,108
24014,0.9850412,0.2,103
24018,0.9959401,0.2,33
24021,0.9859628,0.2,38
24024,0.28692278,0.2,116
24027,0.06995906,0.2,22
24028,0.99367636,0.2,150
24031,0.9203628,0.2,129
24034,0.99023414,0.2,52
24037,0.70853937,0.2,23
24038,0.591676,0.2,137
24039,0.8195385,0.2,64
24041,0.58103126,0.2,21
24044,0.5305328,0.2,159
24045,0.9881512,0.2,45
24048,0.66222054,0.2,128
24049,0.9053961,0.2,34
24050,0.82997835,0.2,34
24051,0.9506079,0.2,18
24052,0.25364828,0.2,136
24057,0.9855988,0.2,111
24058,0.6099481,0.2,144
24062,0.32084632,0.2,131
24065,0.99960405,0.2,81
24066,0.9931717,0.2,98
24068,0.23476711,0.2,43
24071,0.8402308,0.2,47
24072,0.93885493,0.2,144
24073,0.14092237,0.2,66
24074,0.6125917,0.2,144
24077,0.99318105,0.2,44
24080,0.46974686,0.2,35
24081,0.42427358,0.2,79
24082,0.9652312,0.2,75
24083,0.39555687,0.2,137
24085,0.60660094,0.2,63
24086,0.5109789,0.2,154
24087,0.9747235,0.2,32
24088,0.98127717,0.2,127
24090,0.5926654,0.2,87
24091,0.9988412,0.2,117
24093,0.9387385,0.2,53
24095,0.37322164,0.2,37
24096,0.5862891,0.2,63
24098,0.99822885,0.2,116
24099,0.8200697,0.2,7
24100,0.69578004,0.2,132
24101,0.9231576,0.2,32
24103,0.9977277,0.2,139
24104,0.98843855,0.2,81
24105,0.3722818,0.2,53
24108,0.8473913,0.2,61
24111,0.95761347,0.2,99
24113,0.94815993,0.2,10
24116,0.8462186,0.2,154
24123,0.34320572,0.2,38
24124,0.93947256,0.2,59
24125,0.79782987,0.2,127
24126,0.97176784,0.2,131
24127,0.55452996,0.2,17
24128,0.97138083,0.2,54
24130,0.9867661,0.2,74
24131,0.82805336,0.2,5
24132,0.99888617,0.2,158
24133,0.9914219,0.2,95
24135,0.93006575,0.2,143
24136,0.9956934,0.2,81
24137,0.9825676,0.2,0
24138,0.999201,0.2,74
24139,0.30945686,0.2,21
24141,0.9368959,0.2,127
24142,0.9464639,0.2,12
24144,0.19886814,0.2,66
24145,0.910256,0.2,136
24146,0.90758723,0.2,35
24147,0.9989066,0.2,129
24148,0.9415819,0.2,98
24149,0.8551683,0.2,97
24150,0.9946127,0.2,67
24154,0.45621416,0.2,116
24155,0.9526872,0.2,56
24157,0.93216276,0.2,156
24161,0.45177355,0.2,38
24163,0.6257344,0.2,58
24164,0.25527185,0.2,84
24165,0.28322962,0.2,107
24170,0.99909365,0.2,32
24172,0.9914739,0.2,33
24174,0.3927367,0.2,75
24177,0.974375,0.2,112
24181,0.9853839,0.2,88
24183,0.9705127,0.2,88
24185,0.9254494,0.2,75
24186,0.8672407,0.2,41
24188,0.99975795,0.2,122
24191,0.93727225,0.2,140
24192,0.98681843,0.2,149
24194,0.54334795,0.2,146
24198,0.75253695,0.2,12
24199,0.9834082,0.2,113
24201,0.7214845,0.2,43
24202,0.6006243,0.2,0
24204,0.9451352,0.2,68
24205,0.40427712,0.2,70
24208,0.96803045,0.2,22
24214,0.7023956,0.2,134
24216,0.9653759,0.2,53
24219,0.9802381,0.2,152
24220,0.8719035,0.2,105
24221,0.99174553,0.2,136
24222,0.65524393,0.2,67
24225,0.6365621,0.2,8
24226,0.4366754,0.2,53
24227,0.85517865,0.2,158
24228,0.5560254,0.2,123
24229,0.9997042,0.2,52
24230,0.9707318,0.2,26
24232,0.97955316,0.2,23
24233,0.45342317,0.2,78
24234,0.15011884,0.2,32
24238,0.99959534,0.2,109
24239,0.9946089,0.2,75
24240,0.99687237,0.2,27
24241,0.44333014,0.2,45
24242,0.37079415,0.2,47
24243,0.67542386,0.2,150
24245,0.9828577,0.2,14
24249,0.9063173,0.2,153
24250,0.9451143,0.2,63
24252,0.9871919,0.2,27
24253,0.7427173,0.2,14
24254,0.9347987,0.2,88
24255,0.7111742,0.2,159
24256,0.4840739,0.2,73
24257,0.64563423,0.2,138
24258,0.104070745,0.2,118
24260,0.60308653,0.2,75
24262,0.9705287,0.2,131
24264,0.18258363,0.2,106
24266,0.98434424,0.2,11
24267,0.2121817,0.2,102
24270,0.5377654,0.2,152
24271,0.49386826,0.2,69
24272,0.9250649,0.2,0
24274,0.6700042,0.2,123
24275,0.965198,0.2,100
24276,0.497312,0.2,156
24277,0.7491819,0.2,155
24279,0.09717382,0.2,149
24280,0.39582178,0.2,144
24281,0.8694934,0.2,21
24282,0.49452904,0.2,18
24283,0.4487771,0.2,60
24285,0.9452889,0.2,12
24286,0.93490356,0.2,110
24287,0.9046064,0.2,14
24288,0.973757,0.2,111
24291,0.9112344,0.2,11
24292,0.9985441,0.2,98
24293,0.7119336,0.2,145
24294,0.8134463,0.2,114
24296,0.5173154,0.2,72
24298,0.99566674,0.2,49
24299,0.75042325,0.2,119
24300,0.47016037,0.2,87
24301,0.54618454,0.2,61
24303,0.21025223,0.2,125
24304,0.5017336,0.2,156
24311,0.7913717,0.2,17
24312,0.5832154,0.2,5
24314,0.2818088,0.2,107
24319,0.77308524,0.2,137
24321,0.56813115,0.2,150
24322,0.8191169,0.2,53
24324,0.8914756,0.2,68
24325,0.10642781,0.2,63
24326,0.99556667,0.2,47
24327,0.67414975,0.2,108
24328,0.7367045,0.2,38
24329,0.61918014,0.2,154
24331,0.9847831,0.2,153
24332,0.82230306,0.2,73
24334,0.6453935,0.2,154
24337,0.84372914,0.2,72
24338,0.913795,0.2,2
24339,0.99718165,0.2,116
24340,0.9991242,0.2,140
24341,0.4636543,0.2,30
24342,0.9573491,0.2,156
24344,0.6602366,0.2,108
24345,0.9940919,0.2,86
24346,0.9964477,0.2,154
24350,0.5019041,0.2,96
24351,0.99569404,0.2,93
24352,0.9441387,0.2,136
24353,0.74317354,0.2,152
24354,0.9754453,0.2,123
24360,0.8218875,0.2,135
24362,0.7629718,0.2,30
24363,0.9967493,0.2,129
24365,0.265571,0.2,133
24367,0.2754981,0.2,27
24368,0.34415904,0.2,153
24369,0.96743673,0.2,132
24370,0.9966125,0.2,87
24376,0.62677866,0.2,17
24377,0.87839574,0.2,157
24378,0.32792142,0.2,102
24379,0.9590113,0.2,74
24380,0.2839391,0.2,150
24382,0.99384016,0.2,64
24383,0.999516,0.2,134
24384,0.42283213,0.2,24
24387,0.95853406,0.2,25
24388,0.8008625,0.2,34
24391,0.39864528,0.2,93
24394,0.83042425,0.2,70
24395,0.9987907,0.2,33
24397,0.69329804,0.2,149
24398,0.72050065,0.2,137
24399,0.94008374,0.2,59
24400,0.9974986,0.2,32
24402,0.11363202,0.2,31
24403,0.37396857,0.2,24
24404,0.9935654,0.2,96
24405,0.9450546,0.2,22
24406,0.5836004,0.2,103
24407,0.9814214,0.2,149
24409,0.11652542,0.2,144
24410,0.9900029,0.2,137
24411,0.923032,0.2,94
24413,0.6523962,0.2,4
24416,0.36236572,0.2,72
24419,0.9625432,0.2,109
24420,0.7671623,0.2,119
24421,0.109053954,0.2,154
24422,0.36995447,0.2,121
24423,0.9952005,0.2,116
24424,0.98401815,0.2,52
24425,0.8410737,0.2,59
24426,0.6440477,0.2,144
24427,0.10451518,0.2,25
24428,0.9687997,0.2,123
24430,0.87313455,0.2,150
24432,0.4425112,0.2,131
24438,0.5519606,0.2,154
24440,0.16465321,0.2,131
24441,0.22947472,0.2,83
24443,0.5095353,0.2,7
24444,0.9957728,0.2,65
24445,0.9256349,0.2,103
24446,0.97841233,0.2,34
24447,0.9204007,0.2,155
24448,0.9589621,0.2,29
24449,0.9986689,0.2,116
24453,0.08939244,0.2,23
24454,0.9772649,0.2,97
24458,0.98018104,0.2,61
24459,0.99844486,0.2,136
24464,0.47038615,0.2,53
24465,0.43432882,0.2,48
24466,0.09552286,0.2,118
24467,0.5920951,0.2,118
24468,0.6291489,0.2,94
24470,0.36582994,0.2,125
24472,0.9977895,0.2,73
24474,0.9977792,0.2,62
24479,0.95651,0.2,98
24480,0.8970005,0.2,92
24481,0.9917031,0.2,105
24482,0.9995167,0.2,57
24483,0.9542964,0.2,114
24484,0.95183676,0.2,35
24485,0.9965893,0.2,129
24488,0.8008722,0.2,64
24489,0.617438,0.2,111
24490,0.97182584,0.2,103
24491,0.67279685,0.2,4
24492,0.37166834,0.2,61
24495,0.1565472,0.2,65
24498,0.9514207,0.2,2
24499,0.48520678,0.2,118
24501,0.833968,0.2,75
24503,0.844947,0.2,94
24504,0.99751616,0.2,76
24505,0.54218704,0.2,53
24506,0.9879125,0.2,61
24507,0.17698213,0.2,63
24512,0.9686536,0.2,37
24513,0.9163606,0.2,70
24514,0.98950386,0.2,74
24515,0.6503638,0.2,30
24516,0.9105848,0.2,8
24518,0.32484597,0.2,71
24519,0.99671704,0.2,110
24523,0.7981113,0.2,2
24524,0.96008444,0.2,25
24525,0.8795411,0.2,43
24526,0.9951756,0.2,103
24527,0.49514285,0.2,78
24531,0.39808542,0.2,157
24533,0.2697549,0.2,110
24535,0.7704905,0.2,17
24537,0.18801008,0.2,16
24539,0.5738451,0.2,43
24540,0.9301896,0.2,123
24541,0.989808,0.2,111
24542,0.8226884,0.2,24
24543,0.13694023,0.2,159
24544,0.9970567,0.2,135
24545,0.49652222,0.2,131
24546,0.95337,0.2,153
24547,0.7367281,0.2,122
24548,0.9560284,0.2,144
24549,0.8419479,0.2,108
24553,0.65922964,0.2,43
24554,0.99972004,0.2,82
24556,0.6866232,0.2,69
24557,0.55402,0.2,20
24558,0.7949021,0.2,150
24559,0.4321511,0.2,153
24560,0.88848555,0.2,56
24566,0.5012384,0.2,61
24567,0.97197807,0.2,46
24568,0.30930477,0.2,21
24570,0.9519878,0.2,93
24571,0.79678255,0.2,143
24573,0.9971572,0.2,140
24574,0.23052031,0.2,133
24575,0.98232263,0.2,11
24576,0.37041152,0.2,156
24577,0.789397,0.2,46
24578,0.3643253,0.2,103
24579,0.9272044,0.2,140
24580,0.8160107,0.2,7
24581,0.6957996,0.2,42
24582,0.9970746,0.2,23
24588,0.9269312,0.2,110
24589,0.99961096,0.2,122
24590,0.4074862,0.2,114
24593,0.185405,0.2,121
24595,0.9960296,0.2,9
24596,0.6788527,0.2,19
24600,0.23261526,0.2,98
24602,0.8765755,0.2,153
24604,0.9141001,0.2,22
24607,0.9935853,0.2,14
24608,0.48321807,0.2,82
24609,0.11737977,0.2,81
24611,0.5117902,0.2,103
24613,0.995337,0.2,113
24615,0.3751548,0.2,24
24617,0.27215728,0.2,16
24619,0.9565318,0.2,96
24620,0.12534228,0.2,73
24621,0.9904469,0.2,34
24622,0.71402955,0.2,141
24624,0.26332405,0.2,101
24625,0.81440884,0.2,79
24626,0.953935,0.2,92
24627,0.95621586,0.2,32
24628,0.89336264,0.2,50
24629,0.9969977,0.2,14
24630,0.45683166,0.2,4
24631,0.98961204,0.2,119
24632,0.74988985,0.2,34
24633,0.9281674,0.2,114
24634,0.82498294,0.2,66
24636,0.9906674,0.2,38
24637,0.8494438,0.2,144
24638,0.9986387,0.2,116
24639,0.9415925,0.2,3
24640,0.24881072,0.2,72
24641,0.9629629,0.2,155
24642,0.94967496,0.2,150
24643,0.18751684,0.2,100
24644,0.93652856,0.2,59
24648,0.99826753,0.2,140
24649,0.9909314,0.2,87
24650,0.4334267,0.2,126
24652,0.7275305,0.2,41
24655,0.6793878,0.2,153
24656,0.9997017,0.2,23
24657,0.9764054,0.2,114
24658,0.9017217,0.2,150
24660,0.6283693,0.2,153
24664,0.9992218,0.2,113
24665,0.85605717,0.2,1
24668,0.75793993,0.2,21
24670,0.52769935,0.2,59
24672,0.2282365,0.2,87
24674,0.43106624,0.2,118
24675,0.454925,0.2,103
24679,0.7172799,0.2,41
24680,0.98990446,0.2,134
24682,0.6657888,0.2,146
24684,0.8817837,0.2,3
24685,0.7431137,0.2,79
24690,0.37992013,0.2,27
24693,0.76427263,0.2,159
24694,0.9740181,0.2,153
24695,0.9987206,0.2,139
24698,0.99996996,0.2,55
24701,0.9778386,0.2,117
24702,0.71736485,0.2,38
24703,0.91842484,0.2,45
24704,0.9934127,0.2,75
24705,0.52459776,0.2,123
24706,0.8715579,0.2,131
24707,0.33600086,0.2,80
24708,0.98889124,0.2,82
24709,0.47223946,0.2,20
24710,0.53216326,0.2,7
24711,0.84840894,0.2,8
24712,0.9999174,0.2,102
24713,0.3941651,0.2,2
24715,0.969217,0.2,47
24716,0.7699107,0.2,75
24717,0.991106,0.2,47
24718,0.7843386,0.2,37
24719,0.59422004,0.2,103
24720,0.15484177,0.2,154
24722,0.9896494,0.2,37
24724,0.6371857,0.2,114
24725,0.99063814,0.2,149
24729,0.98562115,0.2,139
24732,0.97627443,0.2,158
24733,0.99880254,0.2,108
24735,0.9776028,0.2,36
24738,0.9979658,0.2,94
24739,0.92200917,0.2,108
24741,0.8948309,0.2,102
24744,0.9925363,0.2,136
24745,0.67397374,0.2,33
24748,0.8801037,0.2,119
24749,0.8461166,0.2,23
24751,0.8795657,0.2,84
24753,0.59357005,0.2,83
24754,0.9981573,0.2,129
24755,0.9973103,0.2,55
24757,0.9396159,0.2,56
24759,0.4489308,0.2,78
24760,0.89851385,0.2,25
24762,0.9975414,0.2,139
24763,0.9711174,0.2,68
24766,0.64908856,0.2,20
24767,0.79009694,0.2,87
24769,0.999506,0.2,122
24770,0.9969457,0.2,51
24771,0.9965777,0.2,14
24772,0.56726885,0.2,53
24773,0.9731312,0.2,133
24774,0.98754233,0.2,3
24775,0.95792645,0.2,46
24776,0.9639417,0.2,108
24778,0.46092635,0.2,61
24779,0.9999745,0.2,51
24780,0.53376037,0.2,22
24782,0.9585686,0.2,16
24783,0.9929062,0.2,154
24785,0.3115909,0.2,131
24787,0.9604666,0.2,137
24791,0.46705392,0.2,150
24792,0.20863806,0.2,1
24793,0.3330821,0.2,78
24794,0.9956174,0.2,149
24796,0.9932486,0.2,77
24798,0.9655036,0.2,45
24804,0.9909508,0.2,103
24806,0.9681853,0.2,77
24807,0.98053885,0.2,86
24808,0.28591958,0.2,15
24810,0.17869288,0.2,14
24811,0.2423618,0.2,121
24813,0.6787347,0.2,85
24814,0.96177685,0.2,36
24815,0.4354743,0.2,50
24816,0.7005192,0.2,157
24818,0.78542393,0.2,95
24819,0.73867875,0.2,89
24820,0.99407685,0.2,94
24821,0.9561618,0.2,68
24822,0.37272996,0.2,47
24824,0.9812599,0.2,152
24825,0.9877973,0.2,33
24826,0.5969416,0.2,75
24827,0.9447501,0.2,116
24829,0.93971485,0.2,144
24831,0.91983813,0.2,51
24832,0.9982894,0.2,136
24834,0.81635815,0.2,86
24835,0.9995807,0.2,100
24836,0.99330395,0.2,116
24837,0.94690377,0.2,56
24838,0.8967955,0.2,120
24839,0.71339023,0.2,94
24840,0.46070698,0.2,121
24841,0.78860945,0.2,7
24842,0.289703,0.2,118
24845,0.99631363,0.2,90
24846,0.5709639,0.2,19
24849,0.6503249,0.2,38
24853,0.29722744,0.2,93
24854,0.24836937,0.2,114
24855,0.40331352,0.2,152
24856,0.92675364,0.2,40
24857,0.99108243,0.2,132
24858,0.9169578,0.2,137
24859,0.8201742,0.2,110
24862,0.5759331,0.2,35
24864,0.9911191,0.2,47
24865,0.828505,0.2,68
24866,0.9782929,0.2,87
24867,0.8115953,0.2,103
24868,0.2387178,0.2,50
24869,0.74102175,0.2,29
24872,0.9995987,0.2,113
24873,0.9814802,0.2,153
24874,0.7569623,0.2,114
24877,0.9624391,0.2,89
24880,0.98842454,0.2,132
24881,0.3017015,0.2,142
24885,0.33881298,0.2,63
24886,0.98956794,0.2,132
24887,0.9376015,0.2,37
24888,0.9381882,0.2,21
24892,0.9469214,0.2,152
24893,0.38829812,0.2,52
24894,0.9176132,0.2,154
24898,0.5062874,0.2,29
24899,0.8221653,0.2,100
24902,0.9601519,0.2,96
24903,0.9963154,0.2,125
24904,0.5827877,0.2,87
24905,0.9581032,0.2,47
24910,0.52667654,0.2,109
24912,0.98221385,0.2,156
24914,0.35563815,0.2,102
24915,0.41569567,0.2,10
24916,0.9617571,0.2,41
24919,0.95984524,0.2,129
24921,0.96126974,0.2,53
24924,0.99727446,0.2,117
24927,0.46221128,0.2,30
24928,0.7712557,0.2,45
24929,0.9970168,0.2,90
24930,0.9502127,0.2,91
24931,0.981899,0.2,138
24934,0.897652,0.2,1
24938,0.9893443,0.2,92
24941,0.9902166,0.2,119
24942,0.9957094,0.2,98
24943,0.9900095,0.2,83
24944,0.5076568,0.2,5
24945,0.78592235,0.2,21
24946,0.9992893,0.2,116
24947,0.95875823,0.2,155
24948,0.9474366,0.2,154
24949,0.28303397,0.2,158
24951,0.8480959,0.2,53
24952,0.9975458,0.2,31
24953,0.9516558,0.2,137
24955,0.21383128,0.2,103
24956,0.9306344,0.2,80
24957,0.6848606,0.2,50
24958,0.89913946,0.2,155
24959,0.9806418,0.2,108
24961,0.9799803,0.2,1
24962,0.33803487,0.2,39
24963,0.9889951,0.2,77
24965,0.7157292,0.2,159
24970,0.553588,0.2,4
24971,0.9972108,0.2,59
24975,0.9866563,0.2,2
24979,0.9258715,0.2,21
24981,0.795966,0.2,83
24983,0.59184384,0.2,29
24984,0.46251592,0.2,144
24985,0.5579215,0.2,41
24988,0.9911953,0.2,125
24989,0.34050182,0.2,123
24992,0.89145666,0.2,2
24995,0.9815361,0.2,137
24996,0.9753201,0.2,103
24997,0.94700134,0.2,75
24998,0.3304198,0.2,2
25000,0.92329776,0.2,74
25002,0.18559432,0.2,13
25003,0.98030776,0.2,52
25004,0.9220248,0.2,23
25006,0.51180845,0.2,18
25007,0.2843914,0.2,44
25011,0.99431723,0.2,103
25014,0.46694547,0.2,3
25016,0.9764741,0.2,79
25017,0.9375924,0.2,40
25019,0.8963026,0.2,11
25021,0.7815406,0.2,73
25022,0.264957,0.2,72
25024,0.76641953,0.2,39
25025,0.99531436,0.2,66
25027,0.47859684,0.2,106
25029,0.9787435,0.2,137
25031,0.26650718,0.2,2
25033,0.8803046,0.2,140
25034,0.89868605,0.2,16
25038,0.8429483,0.2,114
25043,0.48321447,0.2,146
25046,0.74670255,0.2,50
25049,0.97890514,0.2,92
25051,0.101888135,0.2,46
25052,0.6842366,0.2,50
25053,0.25915942,0.2,22
25054,0.6962878,0.2,17
25056,0.755004,0.2,30
25058,0.65433437,0.2,137
25059,0.9944323,0.2,142
25060,0.93722177,0.2,77
25061,0.9912315,0.2,23
25062,0.99349123,0.2,135
25066,0.9834721,0.2,136
25067,0.26315352,0.2,9
25068,0.9649214,0.2,4
25069,0.43020913,0.2,123
25071,0.75833946,0.2,16
25073,0.95651144,0.2,117
25075,0.37937185,0.2,34
25077,0.9178186,0.2,94
25078,0.68600076,0.2,105
25079,0.44161627,0.2,49
25080,0.96555096,0.2,116
25081,0.85448444,0.2,145
25082,0.66238874,0.2,141
25083,0.9800606,0.2,126
25085,0.3766488,0.2,76
25086,0.9444628,0.2,103
25087,0.73587936,0.2,154
25088,0.93928754,0.2,32
25092,0.9559588,0.2,31
25093,0.8048739,0.2,141
25094,0.7236448,0.2,135
25095,0.6437006,0.2,117
25096,0.99777955,0.2,90
25098,0.4452622,0.2,76
25099,0.6960368,0.2,148
25101,0.52676564,0.2,103
25103,0.92663133,0.2,103
25104,0.9032734,0.2,110
25105,0.44769165,0.2,28
25107,0.7343527,0.2,66
25108,0.37400728,0.2,66
25111,0.9583232,0.2,104
25112,0.8272753,0.2,137
25113,0.9390412,0.2,150
25114,0.49845126,0.2,26
25115,0.6104955,0.2,137
25116,0.99028254,0.2,103
25117,0.6042542,0.2,18
25120,0.9921422,0.2,139
25121,0.81235194,0.2,35
25122,0.5519478,0.2,125
25124,0.9731084,0.2,135
25125,0.96120554,0.2,36
25126,0.72116536,0.2,68
25127,0.97793365,0.2,87
25129,0.9720081,0.2,42
25130,0.5974526,0.2,136
25133,0.84095913,0.2,131
25134,0.8135393,0.2,53
25135,0.99001265,0.2,103
25137,0.93017405,0.2,3
25139,0.9941948,0.2,93
25140,0.61602885,0.2,27
25141,0.540045,0.2,23
25142,0.9534847,0.2,98
25143,0.99365366,0.2,77
25146,0.7687519,0.2,61
25151,0.9816212,0.2,128
25153,0.6549254,0.2,50
25155,0.5670516,0.2,102
25156,0.98386294,0.2,111
25159,0.49265516,0.2,89
25160,0.41031075,0.2,0
25161,0.92178464,0.2,149
25163,0.82278574,0.2,75
25164,0.44813195,0.2,79
25166,0.21039401,0.2,154
25167,0.74242747,0.2,72
25170,0.25594625,0.2,28
25172,0.33773163,0.2,11
25174,0.42607436,0.2,79
25175,0.99145025,0.2,111
25177,0.22848065,0.2,129
25178,0.66487366,0.2,4
25179,0.3949299,0.2,82
25183,0.64220464,0.2,100
25185,0.8261739,0.2,137
25186,0.3301619,0.2,42
25189,0.91462064,0.2,47
25190,0.8320384,0.2,136
25191,0.2211518,0.2,83
25192,0.6357805,0.2,25
25194,0.5852451,0.2,159
25196,0.24469239,0.2,8
25197,0.99093693,0.2,98
25198,0.97593766,0.2,131
25199,0.7830836,0.2,145
25200,0.74747694,0.2,105
25201,0.9992995,0.2,66
25202,0.46289912,0.2,93
25206,0.55675244,0.2,24
25207,0.6298041,0.2,92
25211,0.50467306,0.2,96
25214,0.9894065,0.2,20
25215,0.20148116,0.2,125
25216,0.8378915,0.2,10
25217,0.9669498,0.2,19
25218,0.6060365,0.2,151
25219,0.84718096,0.2,21
25221,0.6337917,0.2,69
25222,0.99654824,0.2,26
25224,0.99160075,0.2,87
25225,0.47302327,0.2,146
25228,0.62019265,0.2,43
25229,0.91220766,0.2,34
25233,0.51536787,0.2,142
25234,0.9129744,0.2,150
25235,0.27057138,0.2,132
25236,0.94755,0.2,75
25239,0.30416715,0.2,159
25242,0.9988637,0.2,73
25243,0.7227706,0.2,11
25245,0.99748766,0.2,8
25246,0.6813975,0.2,69
25248,0.43936238,0.2,17
25249,0.9419228,0.2,137
25250,0.74493456,0.2,125
25255,0.7009812,0.2,105
25258,0.40980738,0.2,33
25259,0.9943416,0.2,110
25262,0.9971192,0.2,35
25263,0.3931513,0.2,103
25264,0.20905231,0.2,144
25267,0.9747453,0.2,2
25269,0.99971896,0.2,23
25271,0.61286294,0.2,50
25272,0.26079628,0.2,41
25276,0.24433477,0.2,42
25277,0.31156975,0.2,36
25279,0.13229321,0.2,150
25280,0.73177254,0.2,50
25281,0.9763648,0.2,101
25286,0.9910465,0.2,25
25287,0.35012797,0.2,47
25288,0.9178089,0.2,98
25289,0.9773769,0.2,91
25292,0.64527094,0.2,147
25293,0.67307305,0.2,105
25294,0.4307306,0.2,158
25295,0.88543475,0.2,79
25297,0.26992333,0.2,131
25301,0.86360514,0.2,21
25302,0.7964894,0.2,93
25303,0.99813217,0.2,23
25305,0.9958372,0.2,120
25306,0.810897,0.2,116
25307,0.99351764,0.2,73
25309,0.7911304,0.2,71
25310,0.29958582,0.2,24
25312,0.9768761,0.2,32
25314,0.94028956,0.2,114
25315,0.99363446,0.2,91
25319,0.998044,0.2,1
25320,0.78474903,0.2,62
25326,0.9428981,0.2,13
25328,0.24878068,0.2,158
25329,0.9383625,0.2,28
25330,0.17903906,0.2,54
25331,0.8426594,0.2,89
25332,0.6675619,0.2,92
25334,0.8715397,0.2,72
25336,0.99512994,0.2,113
25338,0.9315706,0.2,101
25339,0.96479714,0.2,43
25340,0.5273747,0.2,63
25342,0.8274111,0.2,36
25343,0.49309853,0.2,110
25344,0.67620516,0.2,14
25345,0.99294245,0.2,102
25347,0.66984075,0.2,110
25348,0.76194614,0.2,28
25351,0.92333823,0.2,98
25352,0.99732274,0.2,127
25354,0.4653119,0.2,19
25356,0.57996535,0.2,145
25357,0.71536016,0.2,47
25358,0.7173267,0.2,12
25362,0.46634793,0.2,48
25363,0.99914193,0.2,147
25367,0.95751524,0.2,93
25368,0.2391904,0.2,131
25369,0.9880719,0.2,132
25372,0.79570323,0.2,19
25373,0.9099111,0.2,153
25374,0.99739766,0.2,156
25375,0.9684691,0.2,18
25376,0.39498502,0.2,71
25377,0.30401734,0.2,148
25378,0.9764216,0.2,47
25379,0.89118797,0.2,9
25380,0.9234673,0.2,144
25386,0.20355412,0.2,68
25388,0.9745943,0.2,126
25389,0.5659231,0.2,82
25391,0.98463714,0.2,99
25392,0.19168885,0.2,55
25393,0.7368604,0.2,137
25396,0.6922098,0.2,98
25398,0.69145495,0.2,114
25400,0.82712907,0.2,75
25401,0.99922824,0.2,23
25404,0.8254376,0.2,69
25406,0.2896496,0.2,96
25410,0.77228063,0.2,144
25411,0.9781753,0.2,127
25412,0.9997713,0.2,130
25413,0.22898349,0.2,89
25414,0.9930292,0.2,114
25415,0.16028269,0.2,63
25416,0.99207366,0.2,6
25417,0.781291,0.2,37
25418,0.8674329,0.2,148
25419,0.9880459,0.2,23
25420,0.19408453,0.2,69
25423,0.46577847,0.2,7
25427,0.63562334,0.2,103
25428,0.96517766,0.2,116
25429,0.73243994,0.2,92
25431,0.223049,0.2,144
25434,0.9703793,0.2,129
25435,0.91445297,0.2,2
25436,0.8428443,0.2,48
25438,0.15386346,0.2,121
25439,0.66400605,0.2,66
25441,0.8466676,0.2,73
25443,0.21206194,0.2,58
25444,0.11861084,0.2,41
25451,0.9785004,0.2,45
25455,0.9718544,0.2,123
25456,0.88421947,0.2,20
25457,0.98985696,0.2,92
25458,0.9669767,0.2,33
25459,0.54495,0.2,118
25460,0.2135348,0.2,35
25463,0.987941,0.2,94
25464,0.99263436,0.2,90
25465,0.9982876,0.2,156
25466,0.9823992,0.2,136
25467,0.88205355,0.2,108
25472,0.754858,0.2,144
25474,0.65254724,0.2,79
25475,0.62237996,0.2,158
25477,0.9495467,0.2,67
25478,0.9985441,0.2,2
25480,0.23881038,0.2,62
25481,0.4130935,0.2,27
25483,0.7310182,0.2,32
25484,0.14558814,0.2,106
25485,0.7880811,0.2,47
25486,0.9731703,0.2,47
25487,0.4108379,0.2,117
25489,0.98459494,0.2,72
25490,0.7478007,0.2,119
25492,0.7771111,0.2,14
25493,0.90951854,0.2,115
25494,0.68746877,0.2,118
25495,0.34668088,0.2,88
25496,0.9582154,0.2,14
25497,0.90296364,0.2,159
25498,0.40483996,0.2,35
25500,0.95435405,0.2,53
25504,0.9381093,0.2,86
25505,0.95412576,0.2,39
25507,0.97950315,0.2,133
25509,0.9767181,0.2,153
25510,0.98480105,0.2,123
25513,0.872325,0.2,24
25514,0.9822717,0.2,103
25516,0.52126276,0.2,130
25518,0.99251467,0.2,92
25519,0.9690791,0.2,155
25520,0.8826322,0.2,120
25522,0.87638664,0.2,98
25523,0.98151016,0.2,47
25524,0.86780417,0.2,98
25525,0.9165769,0.2,87
25526,0.7570459,0.2,141
25527,0.90543115,0.2,158
25528,0.86708903,0.2,23
25529,0.87230504,0.2,152
25530,0.9941924,0.2,123
25532,0.4849713,0.2,89
25534,0.88281566,0.2,38
25535,0.8934254,0.2,75
25537,0.7609268,0.2,70
25539,0.64494324,0.2,62
25540,0.9727674,0.2,101
25542,0.54984087,0.2,65
25543,0.5725961,0.2,99
25544,0.5050651,0.2,131
25546,0.6755608,0.2,18
25547,0.99559647,0.2,110
25552,0.5923333,0.2,53
25553,0.76824915,0.2,107
25555,0.9710815,0.2,114
25557,0.7953313,0.2,2
25558,0.4070612,0.2,154
25559,0.29786357,0.2,135
25560,0.5242081,0.2,75
25561,0.9943252,0.2,77
25562,0.9899753,0.2,11
25563,0.9296371,0.2,47
25566,0.79366785,0.2,68
25567,0.9913885,0.2,114
25568,0.99761546,0.2,45
25569,0.9933257,0.2,111
25570,0.9981799,0.2,144
25572,0.6963704,0.2,79
25575,0.21801959,0.2,34
25577,0.6019659,0.2,61
25579,0.9826617,0.2,149
25580,0.94454575,0.2,150
25581,0.88436246,0.2,150
25583,0.7229821,0.2,123
25586,0.5276041,0.2,57
25587,0.9851929,0.2,149
25588,0.62759477,0.2,145
25590,0.61544514,0.2,159
25593,0.41124272,0.2,53
25595,0.3990225,0.2,69
25596,0.94808805,0.2,103
25597,0.20343463,0.2,135
25598,0.9083228,0.2,9
25599,0.9841622,0.2,153
25600,0.79414654,0.2,11
25602,0.9943136,0.2,131
25604,0.46669772,0.2,4
25605,0.48857972,0.2,140
25606,0.9143299,0.2,36
25609,0.86172956,0.2,93
25610,0.9819796,0.2,41
25611,0.9436754,0.2,93
25613,0.9989034,0.2,90
25614,0.3079523,0.2,94
25615,0.9989717,0.2,64
25616,0.86787724,0.2,158
25618,0.34727302,0.2,154
25619,0.99288356,0.2,124
25620,0.9963548,0.2,156
25621,0.3921575,0.2,89
25624,0.98877305,0.2,139
25625,0.5868276,0.2,44
25627,0.84802043,0.2,69
25629,0.3830085,0.2,44
25630,0.948185,0.2,3
25631,0.45467198,0.2,73
25632,0.41269392,0.2,141
25633,0.50188375,0.2,61
25634,0.99414355,0.2,124
25636,0.3225155,0.2,53
25637,0.99784935,0.2,134
25639,0.97860616,0.2,35
25640,0.31031778,0.2,79
25642,0.13373098,0.2,21
25645,0.106954224,0.2,156
25647,0.51507604,0.2,14
25648,0.66997766,0.2,14
25649,0.97584355,0.2,137
25651,0.9619888,0.2,156
25652,0.99905556,0.2,55
25653,0.50487375,0.2,126
25654,0.49124765,0.2,118
25656,0.8401933,0.2,11
25659,0.9879618,0.2,150
25660,0.29151395,0.2,127
25666,0.9764715,0.2,54
25667,0.45671412,0.2,84
25668,0.80705166,0.2,8
25669,0.34357035,0.2,89
25670,0.99950397,0.2,55
25672,0.45002687,0.2,67
25673,0.98535764,0.2,81
25675,0.9827927,0.2,8
25676,0.4979796,0.2,77
25678,0.15334395,0.2,111
25679,0.991869,0.2,133
25680,0.9241476,0.2,154
25681,0.764168,0.2,153
25682,0.99388266,0.2,91
25683,0.3642316,0.2,81
25684,0.993415,0.2,150
25686,0.9972657,0.2,131
25689,0.47653276,0.2,117
25690,0.98738,0.2,74
25695,0.7484565,0.2,33
25696,0.9330878,0.2,80
25697,0.91688097,0.2,152
25698,0.9824761,0.2,101
25700,0.57741994,0.2,14
25701,0.626149,0.2,41
25704,0.99868375,0.2,106
25705,0.6438779,0.2,90
25706,0.96643406,0.2,45
25709,0.25040188,0.2,34
25710,0.48065928,0.2,77
25713,0.18707742,0.2,96
25717,0.6801887,0.2,159
25718,0.48812065,0.2,58
25720,0.92750144,0.2,150
25723,0.80827767,0.2,106
25725,0.99605197,0.2,106
25727,0.94136935,0.2,137
25728,0.85440534,0.2,94
25729,0.84715134,0.2,11
25731,0.9703854,0.2,68
25732,0.6332075,0.2,15
25733,0.91625243,0.2,47
25735,0.6068243,0.2,79
25739,0.92798114,0.2,16
25740,0.2863785,0.2,131
25742,0.9975368,0.2,12
25747,0.9157843,0.2,53
25749,0.6454956,0.2,127
25750,0.703255,0.2,48
25751,0.90697676,0.2,15
25753,0.9893629,0.2,130
25755,0.31893227,0.2,107
25756,0.32910344,0.2,87
25757,0.9979359,0.2,23
25759,0.21986014,0.2,88
25760,0.1478685,0.2,133
25762,0.2131473,0.2,8
25764,0.15550391,0.2,104
25765,0.9344663,0.2,54
25767,0.9996106,0.2,59
25768,0.7516912,0.2,32
25769,0.3356563,0.2,84
25771,0.99988437,0.2,107
25772,0.99737084,0.2,107
25774,0.9332839,0.2,110
25777,0.43018445,0.2,79
25778,0.921631,0.2,123
25780,0.95259213,0.2,53
25782,0.47772187,0.2,99
25784,0.9175928,0.2,125
25785,0.60812426,0.2,24
25786,0.6484695,0.2,70
25788,0.33563602,0.2,22
25789,0.6674963,0.2,71
25791,0.7577489,0.2,35
25792,0.99306387,0.2,9
25795,0.9349752,0.2,96
25796,0.9246871,0.2,102
25797,0.9883989,0.2,59
25798,0.8387755,0.2,49
25800,0.95100176,0.2,110
25801,0.9932373,0.2,9
25803,0.572229,0.2,87
25804,0.9228751,0.2,95
25805,0.6106637,0.2,21
25807,0.76797026,0.2,130
25809,0.2858546,0.2,29
25811,0.9663393,0.2,152
25814,0.77773476,0.2,25
25816,0.45774442,0.2,16
25818,0.55571055,0.2,46
25819,0.9728334,0.2,76
25820,0.5836687,0.2,42
25821,0.64674807,0.2,148
25822,0.40610513,0.2,65
25823,0.9904266,0.2,144
25826,0.82863814,0.2,9
25827,0.8023224,0.2,58
25828,0.6357821,0.2,94
25829,0.38595614,0.2,75
25830,0.8154548,0.2,139
25831,0.62544274,0.2,144
25832,0.45900673,0.2,103
25833,0.9957769,0.2,115
25834,0.22865218,0.2,2
25837,0.33481458,0.2,123
25838,0.09784987,0.2,24
25839,0.9943983,0.2,67
25840,0.9975904,0.2,121
25842,0.6100977,0.2,59
25843,0.9787387,0.2,23
25846,0.5214531,0.2,71
25847,0.9992378,0.2,51
25849,0.8995077,0.2,70
25851,0.97456825,0.2,81
25853,0.27347708,0.2,60
25854,0.6463384,0.2,29
25855,0.6516311,0.2,139
25856,0.99749714,0.2,33
25857,0.8989061,0.2,21
25862,0.98829824,0.2,74
25865,0.9996458,0.2,134
25867,0.4125944,0.2,39
25868,0.5143785,0.2,154
25869,0.8142737,0.2,71
25870,0.87324274,0.2,66
25872,0.9385096,0.2,88
25873,0.8089228,0.2,68
25874,0.9523811,0.2,2
25879,0.39674923,0.2,78
25880,0.37987906,0.2,21
25881,0.24378212,0.2,136
25882,0.7538923,0.2,114
25883,0.99119747,0.2,10
25885,0.51383555,0.2,157
25887,0.9779953,0.2,35
25888,0.65236795,0.2,61
25892,0.78129536,0.2,50
25893,0.9854602,0.2,149
25894,0.5098333,0.2,123
25896,0.5929314,0.2,157
25901,0.92780316,0.2,75
25902,0.97867167,0.2,77
25903,0.9548444,0.2,14
25904,0.43071195,0.2,27
25906,0.9041825,0.2,56
25908,0.9571195,0.2,59
25910,0.99427223,0.2,90
25911,0.99195284,0.2,140
25916,0.20077378,0.2,61
25917,0.5585989,0.2,16
25921,0.3821474,0.2,75
25922,0.47004777,0.2,42
25924,0.28715977,0.2,121
25926,0.3029457,0.2,154
25927,0.8464862,0.2,134
25929,0.85600275,0.2,32
25931,0.9136499,0.2,114
25932,0.73098296,0.2,14
25937,0.7875602,0.2,29
25938,0.97649086,0.2,100
25940,0.9847959,0.2,136
25942,0.8883418,0.2,110
25943,0.44701993,0.2,153
25944,0.9996289,0.2,129
25946,0.9758296,0.2,42
25947,0.39157036,0.2,76
25948,0.52370566,0.2,53
25950,0.99670947,0.2,3
25951,0.41065803,0.2,58
25952,0.97740597,0.2,122
25955,0.42618147,0.2,99
25957,0.70145464,0.2,110
25958,0.9603049,0.2,7
25960,0.9576838,0.2,81
25964,0.7434244,0.2,77
25966,0.15228699,0.2,65
25968,0.895833,0.2,38
25970,0.46673018,0.2,157
25972,0.9335806,0.2,137
25973,0.96837866,0.2,89
25974,0.22141452,0.2,16
25975,0.99398756,0.2,149
25976,0.99826163,0.2,77
25978,0.31600028,0.2,156
25979,0.9637201,0.2,35
25980,0.61210084,0.2,50
25981,0.321108,0.2,145
25982,0.60902095,0.2,95
25983,0.808129,0.2,103
25984,0.99119836,0.2,111
25987,0.30798158,0.2,78
25988,0.9912616,0.2,101
25991,0.9958823,0.2,98
25994,0.63389915,0.2,0
25996,0.37302962,0.2,0
25997,0.24054065,0.2,72
25998,0.8398923,0.2,61
26000,0.8859349,0.2,149
26005,0.7732458,0.2,121
26007,0.9434503,0.2,108
26008,0.9257677,0.2,150
26009,0.9905515,0.2,114
26011,0.9669622,0.2,98
26015,0.47526297,0.2,94
26018,0.94999707,0.2,149
26019,0.8668688,0.2,119
26020,0.98864204,0.2,115
26021,0.9641463,0.2,23
26022,0.64856434,0.2,50
26023,0.75078416,0.2,9
26024,0.9982356,0.2,31
26025,0.99496186,0.2,23
26026,0.9874921,0.2,92
26028,0.9686327,0.2,29
26029,0.90760595,0.2,84
26030,0.9832901,0.2,16
26031,0.8558185,0.2,117
26034,0.93506247,0.2,154
26036,0.5560772,0.2,118
26037,0.40372688,0.2,94
26041,0.9478993,0.2,36
26042,0.99056834,0.2,2
26044,0.7373013,0.2,53
26046,0.33330023,0.2,45
26047,0.6749161,0.2,102
26048,0.991678,0.2,82
26050,0.14177546,0.2,99
26051,0.65149915,0.2,30
26053,0.35574928,0.2,67
26054,0.99695754,0.2,77
26055,0.9963426,0.2,81
26056,0.9355306,0.2,25
26058,0.9814633,0.2,117
26059,0.2992597,0.2,86
26060,0.99367344,0.2,117
26061,0.19405267,0.2,8
26062,0.9451971,0.2,34
26066,0.18404923,0.2,142
26067,0.9940055,0.2,92
26069,0.9824472,0.2,23
26070,0.13459457,0.2,50
26073,0.57422805,0.2,136
26074,0.98091644,0.2,104
26076,0.98503125,0.2,146
26077,0.9069868,0.2,141
26078,0.9580278,0.2,75
26080,0.21508117,0.2,43
26081,0.9080053,0.2,123
26084,0.9165179,0.2,102
26085,0.9891917,0.2,131
26087,0.99618214,0.2,87
26088,0.90504444,0.2,1
26089,0.9124768,0.2,25
26091,0.9779635,0.2,111
26092,0.3991429,0.2,15
26095,0.98629713,0.2,86
26097,0.99712676,0.2,32
26100,0.9104259,0.2,149
26101,0.8133161,0.2,156
26102,0.8231287,0.2,137
26103,0.87208444,0.2,94
26104,0.5251864,0.2,80
26105,0.9945399,0.2,112
26107,0.41200697,0.2,44
26108,0.9571952,0.2,12
26109,0.9878321,0.2,137
26111,0.6676771,0.2,29
26112,0.9737496,0.2,36
26113,0.987559,0.2,14
26117,0.92025286,0.2,25
26118,0.4246887,0.2,112
26119,0.94284606,0.2,17
26120,0.8213814,0.2,102
26122,0.43869087,0.2,145
26125,0.22922459,0.2,19
26126,0.9794326,0.2,150
26127,0.80127996,0.2,117
26129,0.9966744,0.2,53
26132,0.292344,0.2,87
26133,0.99556005,0.2,95
26134,0.37745407,0.2,26
26135,0.9682529,0.2,131
26137,0.9389316,0.2,75
26140,0.5255397,0.2,82
26141,0.99504435,0.2,82
26142,0.43630728,0.2,27
26143,0.7472955,0.2,153
26145,0.92081517,0.2,26
26147,0.9835776,0.2,148
26148,0.17774406,0.2,105
26149,0.99777275,0.2,42
26151,0.9772003,0.2,38
26152,0.3683274,0.2,119
26155,0.98898613,0.2,59
26156,0.21961722,0.2,28
26157,0.88748145,0.2,71
26158,0.7947826,0.2,73
26160,0.9859176,0.2,77
26163,0.20752059,0.2,103
26164,0.9948224,0.2,51
26166,0.7373663,0.2,49
26167,0.57888067,0.2,41
26170,0.27938077,0.2,153
26171,0.98509467,0.2,136
26173,0.9950283,0.2,64
26174,0.40261137,0.2,135
26176,0.97393316,0.2,156
26178,0.990873,0.2,140
26180,0.9410219,0.2,144
26183,0.9685083,0.2,38
26184,0.9673708,0.2,119
26187,0.32685775,0.2,34
26188,0.8989127,0.2,53
26189,0.31837094,0.2,68
26191,0.21928556,0.2,107
26194,0.91341364,0.2,57
26197,0.5790641,0.2,106
26200,0.9872732,0.2,8
26202,0.8169585,0.2,8
26207,0.51235086,0.2,120
26208,0.5810956,0.2,122
26209,0.9964796,0.2,57
26210,0.4748564,0.2,133
26214,0.18759279,0.2,84
26215,0.45289397,0.2,21
26217,0.9391984,0.2,25
26218,0.9909999,0.2,38
26220,0.18152528,0.2,103
26221,0.3183311,0.2,47
26222,0.25927508,0.2,20
26223,0.98787016,0.2,26
26225,0.4415495,0.2,41
26226,0.4261669,0.2,137
26227,0.8983381,0.2,39
26230,0.24460492,0.2,124
26231,0.19448099,0.2,6
26233,0.37301427,0.2,71
26234,0.34204698,0.2,118
26236,0.45138842,0.2,63
26237,0.92607063,0.2,75
26238,0.9854033,0.2,87
26241,0.2945524,0.2,153
26243,0.55852914,0.2,6
26244,0.93058616,0.2,136
26245,0.96978813,0.2,8
26247,0.38224912,0.2,15
26250,0.36178878,0.2,53
26252,0.992757,0.2,59
26255,0.48939997,0.2,92
26257,0.9983095,0.2,93
26258,0.90868515,0.2,70
26259,0.34342808,0.2,60
26261,0.54898506,0.2,139
26262,0.94650096,0.2,95
26263,0.80535585,0.2,23
26264,0.9703974,0.2,123
26265,0.9926878,0.2,96
26267,0.73639834,0.2,0
26269,0.9685556,0.2,136
26270,0.93811506,0.2,75
26272,0.9881677,0.2,155
26273,0.41962785,0.2,123
26276,0.49637374,0.2,94
26277,0.3478611,0.2,154
26278,0.52946913,0.2,33
26279,0.98143595,0.2,132
26281,0.76882505,0.2,32
26282,0.98695344,0.2,34
26283,0.9356096,0.2,69
26284,0.43566507,0.2,101
26285,0.97833335,0.2,18
26286,0.75738883,0.2,66
26287,0.7881102,0.2,42
26288,0.98262686,0.2,133
26289,0.59598523,0.2,45
26290,0.9847802,0.2,144
26291,0.7380969,0.2,75
26292,0.5663761,0.2,116
26293,0.9970203,0.2,9
26294,0.61211526,0.2,7
26296,0.63210976,0.2,118
26297,0.7616707,0.2,108
26298,0.38899353,0.2,3
26299,0.9974661,0.2,27
26300,0.99935097,0.2,76
26303,0.9880982,0.2,38
26304,0.7217252,0.2,126
26306,0.38121605,0.2,103
26307,0.6593106,0.2,69
26308,0.97854316,0.2,34
26309,0.25587422,0.2,151
26310,0.72504526,0.2,124
26311,0.52166075,0.2,76
26312,0.14790396,0.2,15
26314,0.620737,0.2,131
26319,0.8817501,0.2,81
26321,0.26217458,0.2,60
26322,0.45349848,0.2,60
26323,0.27447984,0.2,153
26326,0.49606547,0.2,120
26327,0.9561926,0.2,131
26328,0.37665722,0.2,34
26329,0.38076982,0.2,66
26330,0.9974063,0.2,6
26332,0.31090218,0.2,72
26333,0.79942125,0.2,105
26334,0.516945,0.2,151
26339,0.39819258,0.2,150
26340,0.97203416,0.2,86
26344,0.3411947,0.2,16
26345,0.29804772,0.2,49
26347,0.17944907,0.2,130
26348,0.30092514,0.2,94
26349,0.90549743,0.2,91
26351,0.9524044,0.2,150
26352,0.60404706,0.2,145
26353,0.60169363,0.2,50
26355,0.9168108,0.2,98
26356,0.5080923,0.2,134
26357,0.19027242,0.2,39
26359,0.9540648,0.2,109
26360,0.9478095,0.2,22
26361,0.9881996,0.2,22
26362,0.32984576,0.2,70
26363,0.9317089,0.2,129
26366,0.9493264,0.2,153
26367,0.97882676,0.2,84
26369,0.5731202,0.2,94
26370,0.9452993,0.2,114
26371,0.784714,0.2,35
26372,0.9284654,0.2,89
26373,0.99499965,0.2,110
26375,0.27174586,0.2,81
26376,0.9965926,0.2,156
26377,0.5987767,0.2,68
26379,0.7779771,0.2,120
26380,0.982215,0.2,37
26381,0.9735497,0.2,45
26382,0.24626057,0.2,71
26383,0.5088691,0.2,150
26384,0.5207701,0.2,7
26385,0.5866187,0.2,9
26387,0.5718431,0.2,37
26388,0.7139496,0.2,0
26389,0.49252212,0.2,150
26390,0.10739098,0.2,55
26391,0.44540906,0.2,24
26392,0.9999007,0.2,131
26394,0.14009671,0.2,18
26395,0.974179,0.2,106
26397,0.2334193,0.2,16
26399,0.22702396,0.2,13
26400,0.64239115,0.2,28
26402,0.9884643,0.2,98
26404,0.99528426,0.2,109
26405,0.5075363,0.2,29
26407,0.28549564,0.2,52
26408,0.6127386,0.2,131
26409,0.8646272,0.2,15
26414,0.5849341,0.2,89
26415,0.9378792,0.2,34
26416,0.6422784,0.2,47
26418,0.5870634,0.2,1
26420,0.9923813,0.2,77
26422,0.6463851,0.2,34
26423,0.8877646,0.2,105
26425,0.9819166,0.2,137
26429,0.9447243,0.2,11
26433,0.98763406,0.2,152
26435,0.71462226,0.2,94
26436,0.32828853,0.2,103
26437,0.7655475,0.2,114
26438,0.9318694,0.2,28
26439,0.18811433,0.2,154
26440,0.9202151,0.2,2
26442,0.97817045,0.2,150
26443,0.9927021,0.2,75
26444,0.61744136,0.2,21
26445,0.4808877,0.2,114
26446,0.9817178,0.2,11
26447,0.9512978,0.2,150
26448,0.8806832,0.2,75
26449,0.995776,0.2,109
26453,0.7911354,0.2,14
26454,0.97324944,0.2,9
26455,0.9973998,0.2,105
26457,0.22525679,0.2,96
26461,0.9346283,0.2,108
26462,0.8851478,0.2,41
26466,0.49648407,0.2,53
26467,0.9987134,0.2,81
26468,0.5410011,0.2,149
26469,0.9107418,0.2,14
26471,0.8080559,0.2,71
26474,0.99108946,0.2,105
26476,0.78887624,0.2,60
26478,0.98869914,0.2,23
26479,0.8330623,0.2,159
26481,0.986188,0.2,149
26483,0.2596132,0.2,111
26484,0.46399775,0.2,131
26485,0.14464897,0.2,112
26489,0.90421754,0.2,35
26491,0.87792706,0.2,138
26492,0.56518084,0.2,142
26493,0.57320327,0.2,53
26494,0.98710084,0.2,34
26495,0.98748636,0.2,62
26496,0.92947835,0.2,58
26498,0.9502329,0.2,142
26501,0.7880144,0.2,61
26504,0.985748,0.2,136
26505,0.7391163,0.2,60
26507,0.88845885,0.2,69
26508,0.9938981,0.2,82
26509,0.9308516,0.2,26
26510,0.99009526,0.2,7
26513,0.09073554,0.2,71
26515,0.9868492,0.2,111
26516,0.8352033,0.2,34
26517,0.9874992,0.2,41
26518,0.74406075,0.2,122
26521,0.99891174,0.2,46
26523,0.9850743,0.2,119
26526,0.6530799,0.2,149
26527,0.8775361,0.2,88
26530,0.9939767,0.2,77
26531,0.9989882,0.2,91
26532,0.31190032,0.2,83
26533,0.9932775,0.2,33
26534,0.99728143,0.2,91
26535,0.9998553,0.2,113
26536,0.31602985,0.2,83
26538,0.5299047,0.2,128
26539,0.96466076,0.2,31
26540,0.6662004,0.2,35
26541,0.31506354,0.2,103
26544,0.09721756,0.2,118
26545,0.3950988,0.2,116
26546,0.99612767,0.2,87
26547,0.5317463,0.2,30
26550,0.7335027,0.2,105
26552,0.95714104,0.2,137
26553,0.9849172,0.2,116
26554,0.25421926,0.2,3
26555,0.99684346,0.2,81
26556,0.9955681,0.2,139
26557,0.65764976,0.2,9
26560,0.8539034,0.2,108
26563,0.8532606,0.2,11
26565,0.9948112,0.2,118
26567,0.9837066,0.2,144
26569,0.9683007,0.2,29
26570,0.9753264,0.2,51
26571,0.31635928,0.2,66
26573,0.95988,0.2,73
26574,0.53249943,0.2,126
26575,0.6204982,0.2,71
26576,0.42243972,0.2,35
26579,0.79880154,0.2,126
26580,0.7756411,0.2,31
26581,0.9781488,0.2,42
26582,0.8848388,0.2,75
26584,0.8485743,0.2,53
26586,0.98589027,0.2,62
26587,0.9755164,0.2,26
26588,0.99926263,0.2,143
26589,0.99570787,0.2,128
26590,0.74216765,0.2,84
26592,0.18370976,0.2,22
26593,0.3451785,0.2,75
26594,0.817355,0.2,7
26596,0.889885,0.2,139
26597,0.96526873,0.2,138
26598,0.71366286,0.2,111
26601,0.9925978,0.2,116
26602,0.9981249,0.2,64
26604,0.9879281,0.2,45
26605,0.53462243,0.2,138
26606,0.27409604,0.2,117
26607,0.7698006,0.2,54
26608,0.9651994,0.2,2
26609,0.9883012,0.2,148
26610,0.98845994,0.2,131
26611,0.79617673,0.2,154
26613,0.45480496,0.2,59
26614,0.9022673,0.2,78
26615,0.95038843,0.2,126
26616,0.15511565,0.2,152
26617,0.16521765,0.2,84
26619,0.99653363,0.2,77
26624,0.90609425,0.2,132
26625,0.90006864,0.2,19
26628,0.7300126,0.2,47
26631,0.15842776,0.2,34
26634,0.456406,0.2,143
26635,0.6673434,0.2,83
26637,0.7175277,0.2,68
26639,0.9999114,0.2,66
26643,0.24781233,0.2,152
26644,0.4946611,0.2,146
26645,0.3654525,0.2,120
26646,0.9987955,0.2,140
26649,0.99072343,0.2,92
26652,0.9903036,0.2,149
26653,0.73077834,0.2,70
26654,0.998575,0.2,54
26657,0.99341065,0.2,149
26658,0.9271568,0.2,11
26660,0.49594107,0.2,57
26662,0.92067945,0.2,116
26664,0.5768817,0.2,27
26666,0.18067017,0.2,39
26667,0.68633705,0.2,34
26668,0.8039476,0.2,118
26670,0.3311204,0.2,144
26672,0.8694943,0.2,7
26673,0.98954856,0.2,132
26675,0.95102024,0.2,100
26676,0.4381668,0.2,70
26677,0.9807222,0.2,144
26679,0.85990906,0.2,97
26680,0.89938223,0.2,41
26681,0.87357473,0.2,81
26682,0.99590814,0.2,14
26683,0.7530703,0.2,153
26684,0.9414245,0.2,128
26685,0.5598151,0.2,40
26687,0.8503339,0.2,159
26688,0.19810666,0.2,132
26689,0.51857233,0.2,105
26690,0.9905104,0.2,100
26697,0.32387695,0.2,19
26698,0.17646274,0.2,133
26699,0.841045,0.2,45
26700,0.9955154,0.2,139
26701,0.3899535,0.2,155
26702,0.8758424,0.2,106
26704,0.32476965,0.2,110
26705,0.99925584,0.2,133
26709,0.9731083,0.2,35
26710,0.9302966,0.2,104
26711,0.9013405,0.2,137
26713,0.9440303,0.2,95
26714,0.19384794,0.2,123
26716,0.9893098,0.2,131
26717,0.55949247,0.2,122
26719,0.9949037,0.2,43
26720,0.7864319,0.2,144
26727,0.99571747,0.2,49
26729,0.4529592,0.2,37
26730,0.7881469,0.2,138
26731,0.9966248,0.2,147
26733,0.9456387,0.2,139
26734,0.50610334,0.2,50
26735,0.9872421,0.2,128
26737,0.709551,0.2,94
26738,0.9943205,0.2,9
26739,0.5464281,0.2,132
26741,0.9776183,0.2,53
26743,0.9939758,0.2,111
26744,0.99805826,0.2,133
26747,0.94938046,0.2,122
26749,0.96550214,0.2,12
26750,0.97453475,0.2,103
26751,0.9811369,0.2,38
26753,0.9155915,0.2,11
26754,0.46565837,0.2,123
26756,0.98926675,0.2,136
26757,0.753408,0.2,114
26758,0.14225356,0.2,101
26760,0.9832739,0.2,144
26761,0.40808406,0.2,66
26762,0.99355716,0.2,81
26765,0.7610909,0.2,68
26767,0.27824774,0.2,131
26769,0.9732805,0.2,8
26770,0.9954201,0.2,86
26771,0.98886335,0.2,37
26773,0.66478676,0.2,103
26774,0.48912197,0.2,150
26777,0.5197728,0.2,138
26778,0.764287,0.2,137
26780,0.91178054,0.2,64
26781,0.94962174,0.2,54
26783,0.3179797,0.2,74
26784,0.6736192,0.2,2
26785,0.5225015,0.2,52
26786,0.6528865,0.2,33
26789,0.34655538,0.2,60
26790,0.98079854,0.2,108
26792,0.99026346,0.2,152
26793,0.9316598,0.2,145
26795,0.6283811,0.2,141
26796,0.70028687,0.2,29
26798,0.9916837,0.2,102
26799,0.9716186,0.2,76
26802,0.652184,0.2,153
26803,0.29111865,0.2,144
26804,0.99917704,0.2,9
26807,0.5765859,0.2,146
26808,0.9803562,0.2,111
26810,0.97626126,0.2,73
26811,0.88090247,0.2,155
26812,0.3170115,0.2,82
26817,0.9559434,0.2,113
26818,0.43400773,0.2,53
26819,0.99555176,0.2,77
26821,0.4148871,0.2,49
26824,0.8525762,0.2,103
26826,0.7869419,0.2,59
26827,0.6263489,0.2,150
26828,0.9794812,0.2,19
26829,0.9348381,0.2,141
26831,0.32598153,0.2,35
26833,0.5957715,0.2,77
26834,0.5227731,0.2,159
26836,0.3214193,0.2,126
26837,0.93892586,0.2,53
26838,0.9355338,0.2,32
26839,0.6630034,0.2,78
26841,0.6669295,0.2,22
26842,0.97729516,0.2,116
26843,0.5242241,0.2,13
26844,0.65257055,0.2,109
26845,0.9666784,0.2,52
26846,0.99974674,0.2,109
26847,0.3563838,0.2,96
26848,0.15672371,0.2,14
26849,0.43445525,0.2,99
26850,0.7840129,0.2,14
26852,0.53503853,0.2,53
26855,0.40702966,0.2,38
26856,0.35240388,0.2,150
26858,0.44312626,0.2,53
26860,0.25317895,0.2,123
26861,0.99797004,0.2,135
26862,0.72182614,0.2,60
26863,0.2118676,0.2,118
26864,0.98008907,0.2,70
26866,0.62388676,0.2,151
26869,0.9719202,0.2,37
26870,0.76067966,0.2,108
26871,0.9864673,0.2,124
26872,0.44147298,0.2,38
26873,0.98579466,0.2,56
26874,0.6293633,0.2,55
26877,0.99967134,0.2,113
26878,0.35392702,0.2,87
26879,0.9880607,0.2,19
26880,0.5416057,0.2,98
26881,0.7408508,0.2,73
26882,0.6882294,0.2,11
26883,0.59508604,0.2,68
26884,0.99280703,0.2,130
26886,0.9705597,0.2,7
26887,0.98653686,0.2,33
26890,0.51067656,0.2,24
26892,0.24992129,0.2,7
26893,0.34997696,0.2,135
26895,0.9403625,0.2,70
26897,0.16288255,0.2,32
26898,0.96691597,0.2,53
26900,0.7822396,0.2,95
26901,0.9462986,0.2,3
26902,0.9686915,0.2,92
26903,0.9505787,0.2,125
26907,0.3582118,0.2,24
26908,0.6430503,0.2,22
26910,0.45097953,0.2,68
26912,0.9509192,0.2,87
26914,0.9989126,0.2,31
26915,0.9981425,0.2,15
26916,0.5509503,0.2,98
26917,0.7572891,0.2,84
26919,0.5857337,0.2,95
26920,0.9930536,0.2,142
26921,0.30406746,0.2,35
26922,0.8857973,0.2,98
26923,0.8417491,0.2,3
26926,0.9986186,0.2,82
26927,0.99412066,0.2,91
26928,0.95430887,0.2,41
26929,0.99677914,0.2,117
26930,0.86060345,0.2,1
26933,0.91637695,0.2,42
26935,0.90815854,0.2,40
26936,0.5998124,0.2,102
26937,0.73842216,0.2,7
26938,0.64917547,0.2,80
26942,0.7881228,0.2,144
26943,0.5447898,0.2,0
26944,0.31079394,0.2,134
26945,0.6094612,0.2,144
26946,0.9772717,0.2,54
26948,0.9551512,0.2,77
26951,0.865311,0.2,86
26952,0.9507649,0.2,144
26954,0.99000496,0.2,31
26955,0.9443222,0.2,14
26957,0.98421127,0.2,14
26958,0.27271688,0.2,1
26960,0.88933235,0.2,30
26961,0.97234046,0.2,97
26964,0.5427013,0.2,119
26965,0.87204134,0.2,40
26966,0.88571346,0.2,7
26967,0.99281186,0.2,152
26968,0.9740975,0.2,139
26970,0.7734088,0.2,33
26971,0.75995183,0.2,3
26973,0.8534963,0.2,69
26974,0.7704719,0.2,16
26975,0.89973795,0.2,64
26976,0.997844,0.2,147
26977,0.29093945,0.2,82
26978,0.9886819,0.2,14
26981,0.93071574,0.2,74
26982,0.68024474,0.2,75
26983,0.9187427,0.2,2
26986,0.8409622,0.2,123
26990,0.35229227,0.2,102
26991,0.8516088,0.2,11
26992,0.62601966,0.2,131
26995,0.6507679,0.2,141
26996,0.7080355,0.2,0
27001,0.76919174,0.2,114
27002,0.9710153,0.2,73
27003,0.9921708,0.2,2
27004,0.9956519,0.2,8
27005,0.81015795,0.2,61
27008,0.84472716,0.2,75
27009,0.98545665,0.2,136
27011,0.5094227,0.2,143
27012,0.9603383,0.2,85
27015,0.31123677,0.2,2
27017,0.71204,0.2,15
27020,0.918843,0.2,53
27021,0.9136071,0.2,141
27022,0.97622013,0.2,25
27025,0.9639959,0.2,53
27026,0.9968586,0.2,122
27034,0.96996313,0.2,6
27036,0.3026931,0.2,13
27037,0.8581696,0.2,94
27038,0.895659,0.2,73
27039,0.9923339,0.2,86
27041,0.83963156,0.2,37
27044,0.98607534,0.2,36
27045,0.39366573,0.2,49
27047,0.80725074,0.2,136
27048,0.5135782,0.2,99
27049,0.23551436,0.2,65
27050,0.998014,0.2,95
27051,0.75342983,0.2,34
27053,0.97901547,0.2,103
27054,0.23323081,0.2,50
27055,0.95851785,0.2,104
27056,0.5490343,0.2,144
27057,0.14238693,0.2,92
27058,0.4084087,0.2,107
27059,0.40610564,0.2,151
27060,0.84932953,0.2,38
27061,0.99744236,0.2,110
27062,0.44229996,0.2,115
27063,0.4302247,0.2,21
27064,0.99896646,0.2,101
27065,0.98874795,0.2,116
27068,0.5096967,0.2,83
27069,0.1348696,0.2,28
27071,0.3330644,0.2,93
27074,0.92910475,0.2,98
27075,0.33147535,0.2,60
27076,0.59858114,0.2,17
27078,0.99905044,0.2,64
27080,0.9362917,0.2,14
27081,0.99554527,0.2,43
27082,0.86052656,0.2,106
27083,0.7581769,0.2,19
27084,0.90549815,0.2,11
27085,0.9929885,0.2,129
27087,0.98243034,0.2,37
27088,0.43202412,0.2,11
27089,0.5321849,0.2,143
27090,0.4231989,0.2,149
27092,0.96777844,0.2,25
27094,0.53315485,0.2,56
27095,0.9925432,0.2,140
27097,0.9767422,0.2,34
27099,0.91917115,0.2,90
27100,0.9903026,0.2,42
27101,0.47461292,0.2,45
27104,0.21213318,0.2,143
27106,0.9083158,0.2,154
27107,0.44173914,0.2,103
27109,0.3807458,0.2,123
27110,0.97570133,0.2,75
27111,0.5896934,0.2,71
27113,0.54242104,0.2,154
27114,0.662425,0.2,92
27115,0.2810666,0.2,13
27118,0.14001986,0.2,152
27122,0.99437284,0.2,122
27123,0.8832793,0.2,112
27124,0.9892582,0.2,51
27126,0.9714056,0.2,141
27127,0.20225741,0.2,127
27129,0.97568023,0.2,95
27130,0.10943642,0.2,46
27133,0.99715245,0.2,95
27134,0.5080827,0.2,29
27136,0.30073175,0.2,154
27138,0.17690933,0.2,3
27139,0.8988262,0.2,53
27140,0.38019055,0.2,69
27141,0.9979341,0.2,31
27142,0.5184007,0.2,153
27148,0.50640565,0.2,157
27150,0.6183927,0.2,34
27151,0.94486237,0.2,128
27154,0.9966074,0.2,13
27155,0.4005035,0.2,127
27156,0.99385816,0.2,127
27157,0.9990355,0.2,113
27161,0.93091756,0.2,115
27162,0.88091177,0.2,120
27165,0.74955183,0.2,75
27166,0.29524314,0.2,133
27167,0.96657705,0.2,47
27168,0.79381394,0.2,67
27169,0.65668905,0.2,147
27170,0.99578756,0.2,125
27172,0.39282778,0.2,2
27173,0.9891887,0.2,2
27174,0.4734375,0.2,142
27175,0.27193922,0.2,29
27177,0.16379984,0.2,120
27178,0.6564337,0.2,22
27179,0.8080284,0.2,3
27180,0.99116945,0.2,114
27182,0.98185605,0.2,9
27183,0.5047455,0.2,11
27184,0.90840775,0.2,85
27185,0.9985667,0.2,23
27186,0.1889871,0.2,121
27187,0.9870324,0.2,32
27188,0.76432,0.2,67
27189,0.98857415,0.2,82
27190,0.98964,0.2,14
27193,0.9735545,0.2,103
27194,0.69933647,0.2,123
27197,0.5718498,0.2,60
27198,0.8260591,0.2,38
27199,0.94881725,0.2,124
27203,0.35808,0.2,58
27204,0.8767804,0.2,70
27206,0.995226,0.2,141
27207,0.9685043,0.2,114
27208,0.16187106,0.2,13
27209,0.9782663,0.2,3
27212,0.8066405,0.2,21
27213,0.99888855,0.2,143
27214,0.74899906,0.2,102
27217,0.99219054,0.2,38
27219,0.8948489,0.2,31
27220,0.6407637,0.2,133
27223,0.75185966,0.2,17
27225,0.98798555,0.2,36
27226,0.990868,0.2,76
27227,0.646277,0.2,12
27230,0.62184525,0.2,67
27231,0.9987349,0.2,134
27232,0.95255303,0.2,108
27233,0.18886271,0.2,46
27234,0.9745421,0.2,110
27236,0.5999466,0.2,135
27237,0.86118776,0.2,116
27238,0.26824185,0.2,60
27241,0.72662586,0.2,17
27242,0.6536124,0.2,12
27243,0.9540772,0.2,92
27245,0.37477472,0.2,143
27246,0.99095833,0.2,140
27247,0.24625409,0.2,5
27249,0.12385625,0.2,130
27251,0.9888194,0.2,37
27252,0.4424277,0.2,69
27254,0.95965683,0.2,35
27256,0.99197066,0.2,77
27257,0.8345374,0.2,24
27260,0.92070264,0.2,69
27261,0.6955793,0.2,14
27262,0.96910584,0.2,86
27263,0.9661362,0.2,102
27264,0.98654824,0.2,144
27268,0.79507565,0.2,148
27269,0.9842201,0.2,12
27272,0.5394652,0.2,87
27273,0.2378431,0.2,131
27274,0.7786469,0.2,150
27276,0.99809533,0.2,6
27281,0.8734381,0.2,25
27282,0.9952148,0.2,149
27283,0.97457415,0.2,149
27284,0.9886397,0.2,77
27285,0.35334572,0.2,30
27286,0.7255311,0.2,29
27287,0.2525676,0.2,131
27288,0.9668686,0.2,131
27289,0.71807456,0.2,40
27290,0.80846757,0.2,137
27292,0.3539289,0.2,68
27293,0.46646458,0.2,89
27294,0.90372473,0.2,130
27295,0.43308935,0.2,29
27296,0.40767464,0.2,110
27300,0.13283788,0.2,154
27301,0.38933823,0.2,103
27302,0.834692,0.2,16
27304,0.99052215,0.2,105
27305,0.98883796,0.2,81
27306,0.84493136,0.2,47
27308,0.44786617,0.2,72
27309,0.89696664,0.2,2
27310,0.078908466,0.2,92
27311,0.32911056,0.2,124
27312,0.28240225,0.2,83
27313,0.9254597,0.2,38
27314,0.965887,0.2,99
27316,0.32890788,0.2,132
27317,0.70617396,0.2,68
27318,0.9955949,0.2,86
27319,0.8492249,0.2,14
27321,0.45518506,0.2,115
27325,0.9920866,0.2,73
27326,0.9937384,0.2,49
27327,0.16569671,0.2,156
27328,0.9765534,0.2,107
27329,0.8519548,0.2,127
27331,0.46543235,0.2,16
27332,0.6359757,0.2,107
27337,0.8648096,0.2,29
27338,0.8950725,0.2,19
27341,0.98828596,0.2,23
27342,0.9851221,0.2,14
27343,0.89263415,0.2,89
27344,0.4450733,0.2,78
27348,0.6777366,0.2,17
27351,0.54592144,0.2,73
27352,0.9634363,0.2,11
27353,0.82409865,0.2,144
27354,0.9860183,0.2,90
27356,0.9229927,0.2,71
27358,0.9932695,0.2,82
27360,0.9991886,0.2,44
27361,0.633001,0.2,15
27362,0.27619514,0.2,106
27364,0.2913114,0.2,154
27366,0.82366514,0.2,88
27368,0.32245943,0.2,138
27369,0.31900433,0.2,53
27371,0.9938612,0.2,110
27372,0.5079409,0.2,0
27374,0.9605984,0.2,69
27375,0.32478878,0.2,40
27376,0.9068799,0.2,39
27379,0.7459559,0.2,21
27380,0.24013653,0.2,39
27381,0.95960855,0.2,110
27383,0.8372688,0.2,150
27384,0.99007356,0.2,75
27389,0.950685,0.2,13
27393,0.93871176,0.2,155
27394,0.9995931,0.2,62
27396,0.9472504,0.2,119
27397,0.7880575,0.2,55
27398,0.99213725,0.2,117
27400,0.9972138,0.2,47
27401,0.6811824,0.2,2
27402,0.81715745,0.2,61
27403,0.2848633,0.2,131
27404,0.93043023,0.2,8
27405,0.9133967,0.2,110
27407,0.22368753,0.2,118
27408,0.21577783,0.2,24
27409,0.98279876,0.2,49
27410,0.6948284,0.2,150
27411,0.1239005,0.2,73
27412,0.49723,0.2,121
27414,0.62168545,0.2,18
27415,0.91700953,0.2,14
27416,0.89868605,0.2,16
27417,0.57618916,0.2,126
27418,0.915139,0.2,58
27419,0.7339941,0.2,24
27420,0.39254135,0.2,60
27421,0.951543,0.2,117
27423,0.7170385,0.2,97
27424,0.48709613,0.2,78
27426,0.09559731,0.2,86
27427,0.6086203,0.2,30
27428,0.95187104,0.2,9
27431,0.56392205,0.2,17
27432,0.8306259,0.2,54
27433,0.33551368,0.2,98
27435,0.81364703,0.2,153
27436,0.86128813,0.2,21
27437,0.99595994,0.2,9
27438,0.93116474,0.2,83
27440,0.99405766,0.2,59
27443,0.3210595,0.2,75
27445,0.9845953,0.2,139
27446,0.99917394,0.2,116
27447,0.517764,0.2,96
27450,0.94585294,0.2,15
27451,0.97199,0.2,120
27452,0.7299338,0.2,67
27454,0.94408005,0.2,73
27455,0.9996939,0.2,154
27456,0.9913083,0.2,34
27458,0.95328915,0.2,150
27459,0.98770416,0.2,27
27460,0.47309402,0.2,121
27461,0.98313004,0.2,2
27462,0.22757691,0.2,21
27464,0.23034272,0.2,6
27465,0.6057118,0.2,75
27467,0.9337899,0.2,36
27468,0.9822887,0.2,14
27469,0.98917794,0.2,136
27471,0.5660082,0.2,21
27472,0.7255294,0.2,58
27474,0.46343428,0.2,83
27476,0.9204122,0.2,74
27477,0.7355209,0.2,47
27478,0.98662215,0.2,82
27479,0.29711524,0.2,102
27481,0.32243446,0.2,100
27483,0.9769344,0.2,42
27484,0.98827565,0.2,101
27485,0.3329736,0.2,117
27486,0.98385346,0.2,5
27487,0.8713015,0.2,76
27491,0.84222513,0.2,102
27492,0.6659522,0.2,143
27493,0.109505035,0.2,131
27495,0.60634553,0.2,126
27497,0.9128813,0.2,133
27498,0.5946435,0.2,42
27499,0.9060965,0.2,116
27500,0.34767944,0.2,115
27502,0.46953967,0.2,44
27504,0.9691785,0.2,154
27505,0.56953895,0.2,71
27506,0.44298708,0.2,150
27507,0.9962219,0.2,139
27509,0.5810025,0.2,134
27510,0.9964206,0.2,64
27511,0.88653314,0.2,154
27512,0.5341175,0.2,128
27513,0.54436845,0.2,121
27514,0.89986056,0.2,149
27515,0.91890544,0.2,103
27516,0.87139165,0.2,36
27517,0.5531788,0.2,123
27520,0.7453501,0.2,135
27522,0.38361096,0.2,79
27525,0.7790019,0.2,73
27526,0.627436,0.2,37
27530,0.7390369,0.2,112
27531,0.5713018,0.2,39
27532,0.6569316,0.2,52
27535,0.8760651,0.2,14
27536,0.70730734,0.2,94
27539,0.76087445,0.2,21
27542,0.94006777,0.2,119
27545,0.964714,0.2,35
27546,0.99806243,0.2,125
27547,0.5578551,0.2,118
27548,0.9815144,0.2,47
27549,0.97373646,0.2,3
27550,0.40259492,0.2,65
27551,0.67398566,0.2,15
27552,0.29842883,0.2,86
27554,0.6735007,0.2,145
27557,0.9221503,0.2,64
27558,0.9982247,0.2,126
27559,0.9111997,0.2,125
27560,0.9994854,0.2,64
27561,0.16919008,0.2,103
27562,0.99733764,0.2,77
27563,0.45099506,0.2,131
27564,0.99732435,0.2,139
27565,0.80468094,0.2,40
27566,0.9957736,0.2,75
27569,0.2925539,0.2,127
27573,0.99167246,0.2,49
27574,0.86685234,0.2,75
27575,0.97805417,0.2,152
27577,0.9743983,0.2,38
27578,0.98527074,0.2,68
27579,0.99876606,0.2,152
27581,0.42424044,0.2,114
27586,0.4545125,0.2,96
27587,0.9867524,0.2,16
27589,0.96839124,0.2,61
27590,0.27528775,0.2,49
27592,0.9766316,0.2,37
27594,0.9284989,0.2,23
27596,0.98672915,0.2,92
27597,0.9994191,0.2,154
27598,0.59835356,0.2,94
27599,0.96385276,0.2,115
27601,0.73270077,0.2,25
27603,0.9845701,0.2,122
27605,0.41942313,0.2,39
27606,0.95594114,0.2,144
27607,0.9072521,0.2,28
27608,0.28942785,0.2,19
27609,0.50014395,0.2,66
27610,0.97717345,0.2,11
27611,0.9721514,0.2,69
27613,0.9911714,0.2,77
27618,0.2972773,0.2,31
27619,0.26612183,0.2,31
27621,0.37449387,0.2,159
27622,0.9361492,0.2,93
27624,0.39310104,0.2,152
27626,0.98572785,0.2,101
27628,0.9709528,0.2,23
27629,0.99502724,0.2,1
27631,0.6773507,0.2,25
27632,0.33196855,0.2,74
27634,0.9849689,0.2,73
27635,0.78644246,0.2,45
27636,0.9836308,0.2,152
27638,0.93531215,0.2,46
27639,0.45616013,0.2,61
27640,0.9945045,0.2,77
27641,0.98435795,0.2,126
27642,0.9505672,0.2,53
27645,0.22460595,0.2,152
27646,0.9554681,0.2,80
27648,0.96633285,0.2,51
27649,0.49556464,0.2,17
27650,0.9601355,0.2,137
27651,0.99065864,0.2,6
27652,0.47283822,0.2,13
27656,0.31947586,0.2,53
27657,0.3667168,0.2,36
27658,0.999813,0.2,134
27660,0.42953143,0.2,126
27661,0.53473073,0.2,17
27663,0.8264524,0.2,125
27665,0.9840329,0.2,113
27666,0.9731599,0.2,92
27667,0.6767735,0.2,21
27669,0.75351137,0.2,103
27670,0.5518431,0.2,26
27671,0.4131962,0.2,11
27672,0.9454456,0.2,91
27673,0.9482009,0.2,45
27674,0.9958093,0.2,158
27675,0.9961773,0.2,91
27680,0.9935051,0.2,87
27684,0.56891596,0.2,50
27685,0.9879533,0.2,103
27687,0.24782632,0.2,153
27689,0.89071095,0.2,150
27690,0.77311367,0.2,75
27691,0.8477672,0.2,111
27692,0.8774173,0.2,28
27693,0.97122735,0.2,129
27694,0.99501157,0.2,73
27699,0.99254805,0.2,123
27700,0.1952796,0.2,131
27702,0.8499498,0.2,59
27703,0.774088,0.2,94
27704,0.97545505,0.2,114
27706,0.83621216,0.2,105
27707,0.9446184,0.2,157
27708,0.9981877,0.2,127
27709,0.8761262,0.2,16
27711,0.8956397,0.2,95
27713,0.999094,0.2,51
27715,0.734236,0.2,156
27717,0.92395246,0.2,44
27718,0.33243027,0.2,143
27719,0.6365748,0.2,70
27722,0.7677641,0.2,115
27723,0.50973344,0.2,123
27724,0.8821149,0.2,49
27726,0.9917911,0.2,9
27728,0.6166111,0.2,159
27729,0.9861967,0.2,112
27730,0.8651148,0.2,108
27732,0.9739715,0.2,7
27733,0.21054272,0.2,106
27737,0.49323028,0.2,72
27741,0.948682,0.2,16
27742,0.9565714,0.2,131
27743,0.23066345,0.2,148
27744,0.57726055,0.2,133
27746,0.9435249,0.2,86
27747,0.34833497,0.2,151
27748,0.9864184,0.2,103
27749,0.9965233,0.2,125
27750,0.98255515,0.2,36
27754,0.98226213,0.2,139
27755,0.27864596,0.2,34
27757,0.97154725,0.2,123
27758,0.9603228,0.2,40
27759,0.9038278,0.2,118
27761,0.34161797,0.2,3
27762,0.17009214,0.2,56
27764,0.9853344,0.2,150
27765,0.9356511,0.2,8
27766,0.8728645,0.2,88
27768,0.983313,0.2,1
27769,0.9779285,0.2,47
27770,0.9810401,0.2,71
27772,0.99672514,0.2,89
27773,0.9949753,0.2,64
27774,0.8637261,0.2,54
27775,0.17796265,0.2,108
27777,0.81294304,0.2,103
27778,0.60957915,0.2,125
27783,0.70950717,0.2,89
27784,0.2638305,0.2,94
27785,0.52986896,0.2,71
27786,0.44243205,0.2,145
27787,0.93936515,0.2,70
27788,0.6373181,0.2,68
27789,0.81229204,0.2,129
27790,0.97825783,0.2,56
27792,0.20595224,0.2,103
27793,0.82870406,0.2,98
27794,0.91304725,0.2,34
27795,0.9726979,0.2,86
27796,0.24872923,0.2,120
27797,0.5770941,0.2,85
27803,0.9494143,0.2,10
27804,0.7910532,0.2,74
27806,0.5409701,0.2,68
27808,0.5807543,0.2,97
27809,0.8630049,0.2,95
27813,0.82847583,0.2,96
27814,0.21976319,0.2,34
27815,0.4743753,0.2,15
27816,0.62111896,0.2,123
27818,0.39381653,0.2,94
27819,0.33623016,0.2,10
27820,0.44481406,0.2,71
27821,0.94031274,0.2,29
27823,0.85807097,0.2,126
27825,0.98693776,0.2,73
27826,0.5936583,0.2,78
27828,0.98344547,0.2,14
27829,0.9954684,0.2,127
27830,0.9944951,0.2,110
27833,0.13496472,0.2,154
27834,0.94942117,0.2,55
27835,0.98825747,0.2,115
27840,0.9937289,0.2,31
27843,0.35589546,0.2,118
27845,0.94989043,0.2,94
27847,0.19595785,0.2,4
27848,0.87071466,0.2,131
27849,0.9919526,0.2,152
27851,0.29273903,0.2,118
27852,0.37611496,0.2,29
27853,0.2401419,0.2,54
27854,0.8859188,0.2,159
27857,0.9732615,0.2,152
27858,0.89671797,0.2,90
27860,0.8051709,0.2,68
27861,0.92992026,0.2,101
27862,0.983521,0.2,41
27864,0.89704615,0.2,49
27866,0.96660185,0.2,32
27867,0.7971651,0.2,154
27868,0.41726744,0.2,22
27869,0.6359994,0.2,159
27871,0.49847415,0.2,16
27874,0.99975497,0.2,113
27875,0.8051141,0.2,114
27876,0.3533541,0.2,120
27877,0.65280735,0.2,115
27878,0.91258734,0.2,116
27879,0.6807491,0.2,79
27881,0.73296434,0.2,151
27882,0.90950173,0.2,142
27883,0.9465312,0.2,33
27885,0.61060596,0.2,32
27887,0.99816173,0.2,142
27889,0.96913177,0.2,149
27891,0.92196023,0.2,93
27892,0.9791038,0.2,37
27895,0.99608105,0.2,85
27896,0.43845156,0.2,13
27897,0.99599874,0.2,140
27900,0.3907346,0.2,123
27902,0.6845441,0.2,68
27903,0.99557614,0.2,110
27908,0.6357687,0.2,105
27909,0.20036447,0.2,126
27911,0.5733608,0.2,126
27913,0.66369295,0.2,5
27914,0.4059242,0.2,149
27916,0.96195245,0.2,132
27918,0.98748535,0.2,149
27919,0.34614688,0.2,75
27921,0.7203184,0.2,39
27924,0.98976725,0.2,107
27925,0.9744397,0.2,68
27926,0.99354917,0.2,144
27927,0.9839415,0.2,89
27928,0.99094,0.2,103
27931,0.63990253,0.2,152
27933,0.40266946,0.2,6
27934,0.5778144,0.2,79
27935,0.27741668,0.2,152
27936,0.99873775,0.2,140
27937,0.9893294,0.2,77
27938,0.68382335,0.2,70
27940,0.71772975,0.2,24
27942,0.99867564,0.2,86
27944,0.14067972,0.2,120
27945,0.5044706,0.2,152
27948,0.7619589,0.2,155
27950,0.11480793,0.2,130
27951,0.4127658,0.2,73
27955,0.33037952,0.2,72
27958,0.43863508,0.2,117
27960,0.9908484,0.2,23
27961,0.7911974,0.2,18
27962,0.9996954,0.2,134
27963,0.49432066,0.2,47
27964,0.4784914,0.2,60
27965,0.661207,0.2,144
27967,0.9303576,0.2,23
27970,0.12298266,0.2,67
27971,0.934264,0.2,47
27972,0.63546026,0.2,158
27973,0.9972736,0.2,133
27976,0.4848561,0.2,74
27977,0.98845774,0.2,111
27978,0.98802966,0.2,154
27980,0.5657659,0.2,73
27981,0.4057107,0.2,75
27982,0.8936834,0.2,68
27983,0.98757356,0.2,134
27984,0.8749255,0.2,110
27985,0.9878467,0.2,26
27987,0.5534159,0.2,80
27988,0.80135053,0.2,95
27989,0.6859246,0.2,41
27992,0.9921009,0.2,106
27993,0.84049886,0.2,120
27994,0.91064435,0.2,153
27995,0.94909453,0.2,32
27999,0.48577532,0.2,60
28001,0.97552,0.2,11
28003,0.9987877,0.2,27
28005,0.3721279,0.2,103
28008,0.45526123,0.2,127
28009,0.94038355,0.2,127
28010,0.9298763,0.2,73
28012,0.7234157,0.2,114
28014,0.9390825,0.2,19
28015,0.8837203,0.2,68
28016,0.30449215,0.2,131
28017,0.79094636,0.2,19
28020,0.6461563,0.2,89
28021,0.15756568,0.2,29
28022,0.97355145,0.2,64
28023,0.579468,0.2,80
28025,0.99922395,0.2,156
28026,0.94319737,0.2,87
28027,0.92811,0.2,150
28028,0.74706453,0.2,97
28029,0.9700421,0.2,31
28031,0.78933656,0.2,148
28033,0.42993566,0.2,98
28036,0.8642211,0.2,46
28037,0.48545265,0.2,93
28038,0.9903852,0.2,102
28041,0.48475996,0.2,43
28043,0.9965893,0.2,133
28044,0.99486697,0.2,23
28045,0.783873,0.2,21
28047,0.33104438,0.2,87
28048,0.9823204,0.2,156
28049,0.735208,0.2,123
28051,0.45861217,0.2,11
28052,0.99274796,0.2,140
28053,0.7614479,0.2,50
28054,0.10071978,0.2,23
28055,0.98814964,0.2,16
28056,0.9939494,0.2,111
28057,0.52827275,0.2,117
28058,0.62320095,0.2,83
28059,0.70934874,0.2,34
28060,0.74904597,0.2,112
28061,0.9954423,0.2,104
28063,0.9648901,0.2,36
28064,0.88299453,0.2,157
28065,0.5545107,0.2,153
28066,0.8977931,0.2,146
28067,0.9855424,0.2,74
28068,0.95423204,0.2,5
28070,0.9336747,0.2,95
28072,0.45977855,0.2,93
28073,0.97480226,0.2,116
28074,0.71067816,0.2,141
28077,0.3513074,0.2,54
28078,0.99517256,0.2,139
28080,0.45381644,0.2,122
28082,0.7572847,0.2,67
28083,0.110623196,0.2,94
28085,0.9978259,0.2,109
28088,0.5058941,0.2,7
28089,0.9880531,0.2,11
28090,0.99505806,0.2,76
28091,0.8498496,0.2,11
28093,0.9848238,0.2,14
28094,0.9803104,0.2,2
28095,0.5278424,0.2,68
28097,0.37243682,0.2,81
28098,0.40098488,0.2,94
28099,0.9916556,0.2,114
28100,0.13300557,0.2,71
28101,0.7848455,0.2,68
28102,0.25214848,0.2,20
28103,0.3459711,0.2,150
28104,0.9762899,0.2,5
28105,0.6225614,0.2,126
28107,0.90847164,0.2,103
28108,0.99438816,0.2,14
28109,0.7144682,0.2,143
28112,0.92378074,0.2,92
28114,0.66030276,0.2,78
28115,0.98021096,0.2,21
28117,0.8052747,0.2,68
28118,0.99990666,0.2,59
28119,0.21127215,0.2,20
28120,0.634417,0.2,7
28121,0.45730084,0.2,10
28122,0.97541887,0.2,64
28124,0.47624582,0.2,155
28126,0.9886304,0.2,156
28127,0.9990687,0.2,83
28128,0.97361946,0.2,131
28130,0.32657036,0.2,103
28133,0.97356796,0.2,14
28134,0.9177134,0.2,45
28138,0.96363807,0.2,127
28139,0.9606714,0.2,111
28140,0.9941122,0.2,86
28144,0.98960227,0.2,23
28147,0.19299223,0.2,15
28148,0.2110338,0.2,69
28149,0.92546725,0.2,82
28150,0.9288021,0.2,9
28151,0.65234697,0.2,47
28152,0.45140126,0.2,76
28153,0.3490823,0.2,70
28156,0.2342183,0.2,22
28157,0.38182297,0.2,143
28161,0.99995947,0.2,117
28163,0.6012994,0.2,86
28164,0.3436532,0.2,115
28165,0.85780203,0.2,85
28166,0.1820987,0.2,73
28167,0.99090075,0.2,69
28170,0.90943044,0.2,110
28172,0.32559097,0.2,157
28173,0.5778644,0.2,150
28175,0.7406688,0.2,142
28176,0.64460766,0.2,3
28180,0.9115793,0.2,82
28181,0.85597533,0.2,61
28182,0.877354,0.2,7
28183,0.6758439,0.2,158
28185,0.15670575,0.2,144
28186,0.99947184,0.2,126
28187,0.40811795,0.2,92
28189,0.9202142,0.2,10
28192,0.5761375,0.2,40
28193,0.35166314,0.2,118
28194,0.4514275,0.2,7
28195,0.3504118,0.2,34
28199,0.24713857,0.2,116
28200,0.9428841,0.2,103
28201,0.45418987,0.2,58
28203,0.07302371,0.2,88
28204,0.3257918,0.2,7
28205,0.9738816,0.2,158
28208,0.96403384,0.2,34
28209,0.13598932,0.2,87
28212,0.92819935,0.2,16
28214,0.9946824,0.2,95
28215,0.7823609,0.2,37
28217,0.493192,0.2,126
28219,0.8658609,0.2,149
28220,0.32752386,0.2,114
28222,0.9738699,0.2,33
28223,0.9939068,0.2,77
28227,0.79029155,0.2,47
28229,0.94968164,0.2,25
28230,0.6125471,0.2,36
28231,0.85702,0.2,126
28232,0.9907392,0.2,13
28233,0.6533542,0.2,34
28234,0.818298,0.2,137
28235,0.9759794,0.2,98
28236,0.8247717,0.2,75
28237,0.6369787,0.2,3
28238,0.47070712,0.2,14
28239,0.94847757,0.2,35
28240,0.4458955,0.2,153
28241,0.14441335,0.2,143
28242,0.8948019,0.2,25
28244,0.977261,0.2,8
28245,0.3272577,0.2,54
28248,0.815016,0.2,151
28249,0.40070903,0.2,128
28250,0.19829893,0.2,56
28252,0.716256,0.2,2
28253,0.5089813,0.2,123
28257,0.9936668,0.2,128
28258,0.8789767,0.2,61
28259,0.74157816,0.2,16
28261,0.9002721,0.2,68
28263,0.5786758,0.2,30
28267,0.99972004,0.2,66
28269,0.95174444,0.2,8
28270,0.51088274,0.2,58
28272,0.5903335,0.2,89
28273,0.96325606,0.2,87
28274,0.9958269,0.2,154
28276,0.7390558,0.2,24
28278,0.7821104,0.2,114
28280,0.83483124,0.2,19
28281,0.8753767,0.2,151
28282,0.8898871,0.2,26
28284,0.69117904,0.2,61
28287,0.42619547,0.2,105
28291,0.8290721,0.2,17
28292,0.38963702,0.2,130
28294,0.98801464,0.2,110
28295,0.17909259,0.2,108
28297,0.9879149,0.2,4
28299,0.99999344,0.2,117
28300,0.42488825,0.2,9
28302,0.95059764,0.2,56
28303,0.9701627,0.2,62
28304,0.9021072,0.2,85
28305,0.9868096,0.2,26
28306,0.21065259,0.2,76
28310,0.96563184,0.2,19
28313,0.91821,0.2,93
28315,0.993598,0.2,128
28316,0.96986896,0.2,136
28317,0.99308735,0.2,90
28318,0.9623281,0.2,42
28320,0.9439361,0.2,147
28321,0.9999263,0.2,154
28323,0.4288133,0.2,130
28324,0.8440859,0.2,73
28325,0.89261127,0.2,141
28327,0.19531836,0.2,35
28328,0.65036476,0.2,16
28330,0.9785729,0.2,137
28331,0.13757955,0.2,61
28335,0.9737791,0.2,47
28338,0.6368186,0.2,8
28341,0.95497996,0.2,32
28345,0.8802117,0.2,146
28346,0.48278397,0.2,70
28347,0.96956503,0.2,53
28348,0.2821193,0.2,34
28349,0.96735907,0.2,137
28350,0.96073854,0.2,133
28352,0.92547303,0.2,85
28353,0.1680772,0.2,94
28354,0.6891481,0.2,61
28355,0.91562927,0.2,85
28356,0.28092384,0.2,4
28357,0.88160115,0.2,4
28358,0.94229525,0.2,128
28360,0.12018121,0.2,9
28361,0.68457955,0.2,80
28362,0.99647707,0.2,82
28364,0.70546484,0.2,79
28365,0.50219995,0.2,43
28367,0.68187755,0.2,70
28369,0.98642725,0.2,67
28371,0.50159127,0.2,17
28372,0.9998053,0.2,117
28373,0.9561536,0.2,53
28375,0.93115366,0.2,59
28376,0.85191804,0.2,25
28377,0.9945403,0.2,32
28378,0.26346755,0.2,144
28379,0.9657498,0.2,61
28386,0.9530565,0.2,52
28387,0.94437706,0.2,1
28388,0.114604056,0.2,143
28389,0.9501447,0.2,66
28392,0.98587865,0.2,149
28393,0.3938478,0.2,144
28396,0.57232755,0.2,71
28397,0.11964009,0.2,78
28398,0.96033293,0.2,144
28399,0.16109896,0.2,118
28400,0.44027236,0.2,21
28401,0.9664189,0.2,61
28403,0.55785525,0.2,28
28404,0.89459926,0.2,98
28405,0.9848201,0.2,19
28407,0.48574263,0.2,54
28410,0.10589405,0.2,2
28411,0.94288677,0.2,136
28412,0.8881631,0.2,15
28415,0.39165145,0.2,36
28416,0.3896445,0.2,48
28420,0.9706207,0.2,29
28421,0.731353,0.2,60
28422,0.98035,0.2,32
28423,0.20883955,0.2,43
28425,0.539005,0.2,126
28426,0.2887302,0.2,53
28427,0.71913993,0.2,137
28429,0.99144274,0.2,149
28431,0.9852123,0.2,139
28436,0.7386696,0.2,153
28438,0.9654412,0.2,78
28439,0.70044595,0.2,152
28444,0.976081,0.2,16
28445,0.9337615,0.2,125
28448,0.5009913,0.2,85
28450,0.96541923,0.2,137
28455,0.99851793,0.2,9
28456,0.24173252,0.2,43
28457,0.49268728,0.2,60
28458,0.7528927,0.2,47
28459,0.792699,0.2,33
28461,0.8075547,0.2,35
28462,0.9992243,0.2,54
28463,0.99954516,0.2,43
28467,0.52514035,0.2,75
28469,0.7253039,0.2,138
28470,0.8099558,0.2,73
28471,0.9887955,0.2,152
28472,0.9670106,0.2,107
28473,0.9650289,0.2,69
28474,0.9632301,0.2,46
28475,0.7450077,0.2,13
28478,0.94881165,0.2,98
28479,0.39395392,0.2,49
28480,0.9972934,0.2,87
28482,0.9746413,0.2,9
28483,0.8935879,0.2,28
28484,0.6649184,0.2,14
28485,0.9646215,0.2,53
28488,0.42088866,0.2,21
28491,0.99890935,0.2,27
28492,0.95987666,0.2,27
28493,0.88861185,0.2,85
28494,0.9941817,0.2,64
28495,0.99955326,0.2,23
28496,0.9487379,0.2,37
28497,0.6922312,0.2,153
28498,0.98102623,0.2,33
28499,0.99801874,0.2,20
28502,0.93113416,0.2,111
28503,0.97031355,0.2,26
28506,0.9805566,0.2,137
28507,0.9959824,0.2,59
28508,0.9878933,0.2,37
28509,0.9289396,0.2,119
28510,0.8236794,0.2,92
28511,0.4083838,0.2,153
28513,0.78002447,0.2,54
28514,0.43156037,0.2,129
28515,0.9888868,0.2,47
28518,0.88366675,0.2,76
28519,0.84095055,0.2,104
28520,0.81193644,0.2,59
28521,0.8724174,0.2,158
28524,0.43792823,0.2,158
28525,0.6588705,0.2,131
28526,0.980529,0.2,130
28527,0.25386032,0.2,144
28531,0.6775494,0.2,94
28532,0.63673455,0.2,96
28533,0.98329514,0.2,152
28535,0.9982503,0.2,1
28538,0.5080163,0.2,60
28539,0.9667859,0.2,87
28543,0.8101661,0.2,150
28546,0.9253815,0.2,14
28547,0.9324136,0.2,90
28553,0.46939486,0.2,18
28554,0.6346463,0.2,119
28555,0.9990395,0.2,134
28557,0.9144647,0.2,98
28558,0.9523771,0.2,29
28559,0.93356335,0.2,69
28560,0.9328294,0.2,127
28561,0.7724456,0.2,63
28562,0.8922408,0.2,154
28563,0.99944514,0.2,116
28564,0.6946853,0.2,10
28565,0.3233044,0.2,47
28566,0.55877686,0.2,68
28567,0.9380838,0.2,159
28571,0.95292455,0.2,81
28573,0.62360424,0.2,27
28575,0.9538565,0.2,47
28577,0.61097676,0.2,129
28579,0.11898889,0.2,61
28580,0.9785805,0.2,130
28582,0.9815237,0.2,82
28583,0.86067116,0.2,53
28584,0.8896726,0.2,36
28585,0.96974015,0.2,49
28586,0.19304232,0.2,131
28589,0.8861352,0.2,131
28590,0.9962655,0.2,45
28592,0.99129313,0.2,73
28593,0.37779742,0.2,49
28594,0.21096426,0.2,24
28596,0.9996922,0.2,31
28598,0.6595569,0.2,121
28600,0.9637933,0.2,45
28601,0.97455025,0.2,112
28602,0.7600222,0.2,32
28603,0.6145913,0.2,114
28605,0.99710125,0.2,91
28606,0.99188954,0.2,137
28607,0.7145709,0.2,55
28611,0.92439497,0.2,1
28612,0.12202557,0.2,92
28613,0.9533031,0.2,35
28615,0.7180886,0.2,128
28616,0.4840036,0.2,103
28617,0.9191611,0.2,87
28619,0.9177947,0.2,22
28621,0.99134666,0.2,54
28622,0.89227575,0.2,40
28626,0.9949531,0.2,147
28627,0.71140283,0.2,35
28629,0.9838012,0.2,87
28630,0.9713757,0.2,153
28631,0.5446298,0.2,121
28632,0.13121234,0.2,31
28636,0.4087839,0.2,32
28638,0.9857663,0.2,23
28639,0.51052487,0.2,53
28641,0.37553102,0.2,132
28647,0.44153923,0.2,141
28649,0.945554,0.2,8
28650,0.19914415,0.2,159
28652,0.55894005,0.2,135
28653,0.9903723,0.2,128
28655,0.98568743,0.2,46
28656,0.8099301,0.2,102
28664,0.11819024,0.2,10
28665,0.45385453,0.2,71
28666,0.3503359,0.2,92
28668,0.43814656,0.2,23
28669,0.96616036,0.2,25
28671,0.999244,0.2,113
28672,0.8211967,0.2,21
28676,0.99118173,0.2,158
28677,0.53575826,0.2,158
28680,0.6539396,0.2,104
28682,0.8453845,0.2,133
28683,0.9399032,0.2,105
28684,0.9237437,0.2,103
28685,0.95678306,0.2,38
28687,0.16350283,0.2,118
28688,0.23413588,0.2,70
28689,0.9956377,0.2,140
28690,0.15851805,0.2,19
28691,0.9730694,0.2,132
28692,0.7012134,0.2,38
28693,0.5069901,0.2,150
28694,0.9970758,0.2,127
28695,0.7443111,0.2,92
28696,0.8430906,0.2,156
28697,0.9132375,0.2,9
28698,0.5618096,0.2,94
28702,0.9833339,0.2,86
28703,0.9903439,0.2,6
28704,0.25940895,0.2,150
28705,0.94862,0.2,43
28706,0.2936155,0.2,94
28711,0.39068013,0.2,71
28712,0.48377562,0.2,118
28714,0.53390825,0.2,151
28715,0.9914198,0.2,148
28716,0.71393174,0.2,105
28718,0.087372005,0.2,86
28719,0.9938558,0.2,137
28722,0.98881185,0.2,23
28723,0.8636364,0.2,5
28724,0.99795985,0.2,125
28725,0.8135882,0.2,56
28726,0.53940785,0.2,150
28728,0.93427837,0.2,1
28729,0.81640935,0.2,68
28731,0.5229195,0.2,84
28738,0.6584162,0.2,21
28739,0.384838,0.2,64
28741,0.82151467,0.2,95
28744,0.96231097,0.2,95
28746,0.97895724,0.2,132
28747,0.9686887,0.2,113
28749,0.74005765,0.2,24
28750,0.72008455,0.2,10
28751,0.9788563,0.2,126
28754,0.99662685,0.2,114
28755,0.67057896,0.2,67
28756,0.97797704,0.2,123
28757,0.33806992,0.2,159
28761,0.29537147,0.2,98
28764,0.51005906,0.2,71
28766,0.13329451,0.2,64
28769,0.7969158,0.2,79
28770,0.41965306,0.2,128
28771,0.41761994,0.2,74
28773,0.9980186,0.2,73
28775,0.8361069,0.2,85
28778,0.94225055,0.2,28
28779,0.55238706,0.2,73
28780,0.38597217,0.2,3
28781,0.17820248,0.2,60
28785,0.96430326,0.2,149
28786,0.73148435,0.2,29
28788,0.97908896,0.2,99
28790,0.57435095,0.2,119
28795,0.41508922,0.2,152
28796,0.9996568,0.2,113
28797,0.47458825,0.2,141
28798,0.83328944,0.2,127
28800,0.87275887,0.2,13
28803,0.27109063,0.2,156
28804,0.115271986,0.2,144
28806,0.41028407,0.2,3
28809,0.8498067,0.2,27
28814,0.23170039,0.2,113
28816,0.8901778,0.2,75
28819,0.17993258,0.2,59
28820,0.97601604,0.2,27
28822,0.99465126,0.2,125
28825,0.67740107,0.2,25
28826,0.28198472,0.2,27
28827,0.7767582,0.2,75
28830,0.52809787,0.2,86
28832,0.9780553,0.2,9
28834,0.881405,0.2,2
28835,0.9559858,0.2,82
28837,0.7902068,0.2,153
28838,0.5539644,0.2,71
28840,0.9955903,0.2,114
28841,0.9384337,0.2,26
28842,0.34485406,0.2,61
28845,0.9905466,0.2,86
28846,0.9603238,0.2,68
28847,0.7904687,0.2,112
28848,0.94892126,0.2,75
28849,0.9625884,0.2,131
28852,0.31975645,0.2,17
28853,0.9406318,0.2,37
28854,0.599918,0.2,83
28855,0.97402036,0.2,103
28856,0.5878876,0.2,111
28858,0.7214364,0.2,73
28859,0.54989105,0.2,63
28860,0.9780979,0.2,37
28862,0.83499396,0.2,89
28866,0.99078965,0.2,92
28868,0.80522084,0.2,155
28870,0.9902532,0.2,137
28871,0.94193274,0.2,59
28872,0.85706645,0.2,15
28873,0.5901669,0.2,105
28874,0.96651155,0.2,69
28875,0.92781556,0.2,135
28877,0.7557119,0.2,21
28879,0.98737425,0.2,20
28881,0.9924779,0.2,33
28882,0.9655057,0.2,76
28883,0.2271705,0.2,113
28885,0.44044954,0.2,17
28887,0.45248288,0.2,60
28888,0.68708515,0.2,33
28889,0.981247,0.2,37
28890,0.5785556,0.2,139
28892,0.9978854,0.2,73
28893,0.7321696,0.2,37
28894,0.90815187,0.2,115
28895,0.93482673,0.2,104
28898,0.42289153,0.2,83
28899,0.9948087,0.2,125
28900,0.9039321,0.2,68
28901,0.97515905,0.2,32
28903,0.8819184,0.2,19
28907,0.4304702,0.2,78
28911,0.51853627,0.2,71
28912,0.7890065,0.2,53
28913,0.9790027,0.2,73
28914,0.99635327,0.2,111
28915,0.98680764,0.2,32
28916,0.15816338,0.2,21
28919,0.9812346,0.2,37
28921,0.2372302,0.2,146
28922,0.9994425,0.2,116
28924,0.4964933,0.2,16
28926,0.7579328,0.2,105
28928,0.3268141,0.2,34
28930,0.6195362,0.2,75
28938,0.7987512,0.2,150
28939,0.22562928,0.2,17
28940,0.9316066,0.2,9
28942,0.9769547,0.2,69
28943,0.9427173,0.2,111
28945,0.94488406,0.2,94
28946,0.9247488,0.2,102
28947,0.29401502,0.2,153
28948,0.4005311,0.2,123
28949,0.9995956,0.2,83
28950,0.97582746,0.2,65
28951,0.8835156,0.2,9
28952,0.21551964,0.2,41
28953,0.5518671,0.2,119
28954,0.9009091,0.2,23
28958,0.9898773,0.2,137
28960,0.98011065,0.2,23
28963,0.9990728,0.2,140
28964,0.99785846,0.2,55
28965,0.6252784,0.2,119
28966,0.99349445,0.2,33
28968,0.85341007,0.2,27
28972,0.24113727,0.2,53
28973,0.62008053,0.2,27
28974,0.8484826,0.2,103
28976,0.22907189,0.2,121
28977,0.9914386,0.2,23
28979,0.9979867,0.2,130
28980,0.6727319,0.2,24
28983,0.50105405,0.2,32
28984,0.9449309,0.2,2
28985,0.86081946,0.2,68
28986,0.89147663,0.2,50
28987,0.94808286,0.2,2
28990,0.9942768,0.2,125
28991,0.46308607,0.2,93
28992,0.61437976,0.2,144
28993,0.46369553,0.2,15
28995,0.23355146,0.2,83
28996,0.8076495,0.2,81
28997,0.9074431,0.2,85
28998,0.9879771,0.2,155
28999,0.68408394,0.2,106
29000,0.9723416,0.2,108
29002,0.97461516,0.2,0
29003,0.5989545,0.2,151
29004,0.3112114,0.2,24
29011,0.8358092,0.2,117
29012,0.9671428,0.2,53
29014,0.574891,0.2,21
29015,0.99502385,0.2,57
29016,0.5958665,0.2,116
29017,0.9524618,0.2,110
29018,0.48090315,0.2,79
29019,0.6787986,0.2,96
29020,0.31112343,0.2,81
29025,0.52142495,0.2,39
29026,0.9981232,0.2,31
29027,0.9808514,0.2,69
29029,0.9616121,0.2,41
29030,0.75994617,0.2,68
29031,0.3010284,0.2,18
29032,0.43885812,0.2,24
29033,0.36781254,0.2,29
29035,0.9397084,0.2,83
29036,0.6703709,0.2,28
29037,0.8085816,0.2,126
29038,0.13158342,0.2,26
29039,0.9752609,0.2,67
29041,0.9994048,0.2,147
29044,0.8071259,0.2,105
29045,0.58528495,0.2,30
29048,0.5279248,0.2,154
29049,0.95220816,0.2,138
29053,0.98427767,0.2,137
29054,0.32955164,0.2,122
29055,0.9995958,0.2,139
29056,0.9956864,0.2,82
29057,0.9655306,0.2,32
29058,0.7608217,0.2,103
29059,0.9218743,0.2,41
29060,0.95969194,0.2,92
29065,0.7783807,0.2,130
29074,0.98666537,0.2,33
29075,0.88082445,0.2,38
29076,0.11420641,0.2,50
29077,0.9872005,0.2,89
29078,0.28243467,0.2,131
29079,0.98220223,0.2,23
29081,0.2477971,0.2,96
29082,0.72870195,0.2,12
29083,0.87160915,0.2,153
29084,0.9934302,0.2,77
29086,0.67320997,0.2,22
29087,0.9025043,0.2,75
29089,0.56535774,0.2,116
29090,0.9998067,0.2,117
29092,0.8418172,0.2,96
29093,0.9981704,0.2,50
29094,0.11482361,0.2,43
29096,0.90474176,0.2,76
29097,0.8559732,0.2,43
29098,0.70477474,0.2,7
29101,0.9212371,0.2,86
29102,0.9850991,0.2,110
29103,0.6558932,0.2,104
29104,0.7287633,0.2,15
29105,0.93949395,0.2,25
29106,0.98461044,0.2,126
29107,0.9090634,0.2,99
29110,0.99760664,0.2,139
29112,0.29895326,0.2,48
29114,0.80894357,0.2,38
29115,0.94406897,0.2,8
29117,0.9906414,0.2,64
29118,0.19322538,0.2,29
29119,0.45415705,0.2,70
29120,0.9401712,0.2,47
29121,0.35792804,0.2,95
29122,0.08907643,0.2,63
29123,0.7034084,0.2,114
29125,0.9525085,0.2,124
29126,0.96470535,0.2,23
29128,0.9870107,0.2,155
29130,0.30899084,0.2,60
29131,0.45380017,0.2,110
29133,0.56326485,0.2,39
29134,0.9500696,0.2,94
29136,0.7130396,0.2,61
29139,0.9989911,0.2,116
29141,0.9438738,0.2,110
29142,0.42378977,0.2,87
29147,0.9976507,0.2,2
29148,0.9978746,0.2,3
29150,0.4003615,0.2,155
29151,0.99590766,0.2,20
29152,0.99294657,0.2,147
29153,0.8123668,0.2,9
29155,0.66187334,0.2,151
29158,0.5234066,0.2,157
29159,0.9528093,0.2,29
29161,0.25554115,0.2,88
29162,0.9980439,0.2,14
29163,0.63890964,0.2,67
29165,0.99888736,0.2,123
29166,0.20480576,0.2,83
29167,0.3844077,0.2,76
29168,0.8437182,0.2,153
29170,0.6562596,0.2,156
29174,0.9991443,0.2,23
29175,0.9976642,0.2,125
29176,0.37574574,0.2,17
29177,0.98976946,0.2,2
29179,0.9803596,0.2,49
29180,0.9796652,0.2,39
29181,0.34698403,0.2,145
29182,0.93646425,0.2,14
29183,0.9687986,0.2,75
29184,0.762564,0.2,25
29185,0.4186095,0.2,101
29186,0.8352208,0.2,31
29187,0.5036799,0.2,61
29188,0.27881706,0.2,60
29190,0.22835357,0.2,105
29191,0.48603565,0.2,103
29193,0.9340028,0.2,34
29194,0.9701633,0.2,73
29196,0.97713965,0.2,103
29197,0.68036765,0.2,21
29198,0.17056662,0.2,53
29199,0.27136013,0.2,150
29201,0.8904955,0.2,15
29202,0.6761815,0.2,102
29205,0.22315693,0.2,42
29206,0.5782241,0.2,115
29208,0.9922625,0.2,2
29209,0.58862007,0.2,47
29210,0.9804524,0.2,86
29211,0.98019356,0.2,53
29212,0.97444975,0.2,53
29216,0.996804,0.2,23
29217,0.99791116,0.2,9
29218,0.78072023,0.2,107
29220,0.9989808,0.2,23
29221,0.66581565,0.2,14
29223,0.31751484,0.2,5
29224,0.4500945,0.2,70
29225,0.9316121,0.2,111
29227,0.9930623,0.2,111
29229,0.9482894,0.2,98
29232,0.3536639,0.2,29
29233,0.5612146,0.2,62
29234,0.93271166,0.2,54
29235,0.38343439,0.2,50
29236,0.9794245,0.2,74
29238,0.99612445,0.2,131
29240,0.31271496,0.2,153
29241,0.6557268,0.2,95
29243,0.6425273,0.2,60
29245,0.37640718,0.2,21
29248,0.9271403,0.2,25
29249,0.979294,0.2,37
29251,0.8239739,0.2,117
29252,0.6912049,0.2,30
29253,0.9819002,0.2,49
29255,0.8412515,0.2,15
29256,0.7859505,0.2,153
29258,0.18916748,0.2,9
29259,0.7660674,0.2,123
29261,0.37828165,0.2,131
29264,0.99673647,0.2,3
29265,0.8243605,0.2,11
29266,0.8650552,0.2,95
29267,0.6737516,0.2,130
29268,0.3089487,0.2,143
29269,0.92746496,0.2,65
29271,0.7869972,0.2,88
29274,0.2067613,0.2,4
29276,0.9332641,0.2,96
29280,0.80749124,0.2,92
29282,0.86887413,0.2,126
29283,0.27100712,0.2,64
29284,0.6092652,0.2,137
29286,0.9981034,0.2,156
29287,0.97841305,0.2,108
29288,0.7562804,0.2,105
29289,0.8703162,0.2,56
29292,0.60848117,0.2,71
29295,0.65884274,0.2,152
29300,0.6136874,0.2,125
29301,0.56556153,0.2,16
29303,0.5790727,0.2,144
29304,0.9470748,0.2,119
29305,0.35503364,0.2,71
29306,0.74913216,0.2,156
29307,0.056686096,0.2,95
29308,0.77439696,0.2,81
29310,0.9425672,0.2,106
29311,0.15546215,0.2,142
29312,0.24648288,0.2,133
29313,0.9987232,0.2,23
29315,0.9570589,0.2,62
29316,0.86298406,0.2,75
29317,0.9745798,0.2,97
29320,0.73817843,0.2,129
29321,0.92140776,0.2,76
29325,0.1982493,0.2,145
29326,0.6742308,0.2,67
29330,0.96611285,0.2,154
29331,0.9955318,0.2,77
29332,0.26177695,0.2,29
29334,0.85942715,0.2,68
29335,0.99199945,0.2,87
29340,0.9488607,0.2,119
29341,0.98752135,0.2,152
29343,0.99697304,0.2,45
29344,0.98877746,0.2,53
29348,0.8272995,0.2,38
29349,0.47428447,0.2,45
29350,0.98396736,0.2,87
29352,0.98262835,0.2,31
29353,0.76605034,0.2,141
29354,0.72776884,0.2,60
29355,0.8573959,0.2,122
29356,0.4129983,0.2,43
29357,0.84870493,0.2,61
29358,0.53575164,0.2,17
29359,0.938184,0.2,44
29361,0.96040636,0.2,139
29363,0.6662821,0.2,141
29365,0.7375987,0.2,137
29367,0.50358766,0.2,118
29370,0.38065183,0.2,86
29372,0.9681257,0.2,136
29373,0.709439,0.2,75
29374,0.87056035,0.2,130
29375,0.5984625,0.2,75
29377,0.9074239,0.2,46
29379,0.55437136,0.2,2
29380,0.5330005,0.2,127
29381,0.6165929,0.2,11
29383,0.5055379,0.2,105
29384,0.39686707,0.2,46
29385,0.1755878,0.2,103
29390,0.9968966,0.2,90
29391,0.76465243,0.2,14
29393,0.9680665,0.2,8
29394,0.29858255,0.2,39
29397,0.86263895,0.2,3
29399,0.97536814,0.2,51
29400,0.884084,0.2,5
29401,0.98597705,0.2,152
29402,0.7485818,0.2,52
29404,0.9558785,0.2,74
29406,0.78698623,0.2,23
29407,0.5295179,0.2,119
29409,0.4379041,0.2,138
29410,0.37718493,0.2,15
29411,0.21300526,0.2,51
29412,0.22447246,0.2,124
29413,0.23861276,0.2,60
29414,0.9986027,0.2,116
29415,0.99728525,0.2,12
29416,0.996496,0.2,75
29417,0.9534659,0.2,30
29418,0.9904743,0.2,41
29421,0.99392515,0.2,149
29424,0.37754878,0.2,24
29425,0.67264783,0.2,146
29426,0.9597842,0.2,111
29427,0.24565347,0.2,56
29429,0.9388545,0.2,14
29430,0.99861205,0.2,98
29431,0.9897154,0.2,111
29432,0.12299492,0.2,104
29433,0.9984224,0.2,140
29436,0.8346558,0.2,47
29437,0.43803158,0.2,93
29439,0.5907343,0.2,126
29440,0.21628392,0.2,159
29441,0.9483367,0.2,150
29443,0.28604272,0.2,17
29444,0.6547308,0.2,137
29448,0.7235336,0.2,35
29450,0.7507037,0.2,5
29453,0.39493823,0.2,131
29454,0.3768401,0.2,153
29458,0.68110126,0.2,126
29460,0.98777676,0.2,86
29461,0.46914846,0.2,21
29462,0.9757558,0.2,9
29463,0.96548784,0.2,75
29464,0.9832413,0.2,139
29465,0.9217896,0.2,16
29466,0.30098552,0.2,17
29468,0.2784923,0.2,110
29469,0.96097153,0.2,12
29470,0.9862059,0.2,89
29471,0.9891271,0.2,65
29474,0.47169444,0.2,26
29476,0.98457044,0.2,113
29479,0.1640467,0.2,37
29481,0.60492796,0.2,145
29488,0.9649939,0.2,37
29489,0.3481785,0.2,34
29490,0.6602319,0.2,158
29492,0.89623815,0.2,146
29493,0.67416,0.2,131
29498,0.27642107,0.2,45
29501,0.9330336,0.2,108
29502,0.43392363,0.2,36
29503,0.82790905,0.2,11
29504,0.7197097,0.2,104
29505,0.16250722,0.2,75
29506,0.4738713,0.2,16
29508,0.9992544,0.2,101
29510,0.92904013,0.2,62
29511,0.95078576,0.2,47
29513,0.9527561,0.2,111
29514,0.35391396,0.2,131
29515,0.99800223,0.2,3
29516,0.9997806,0.2,113
29518,0.8655207,0.2,100
29520,0.97459567,0.2,7
29521,0.9603634,0.2,23
29523,0.732212,0.2,152
29524,0.36723876,0.2,83
29526,0.17607307,0.2,23
29528,0.3594245,0.2,69
29529,0.20055616,0.2,66
29530,0.9735189,0.2,127
29531,0.9474877,0.2,94
29532,0.21322276,0.2,24
29534,0.93051773,0.2,144
29535,0.9616745,0.2,127
29536,0.64184815,0.2,150
29537,0.9221964,0.2,64
29542,0.65197396,0.2,73
29543,0.26557302,0.2,93
29544,0.80663276,0.2,29
29545,0.2602098,0.2,20
29547,0.5132785,0.2,96
29555,0.98911846,0.2,139
29556,0.96762633,0.2,131
29557,0.99952674,0.2,59
29558,0.13760109,0.2,155
29560,0.9084228,0.2,31
29562,0.21510863,0.2,16
29563,0.8412793,0.2,142
29564,0.84897,0.2,34
29565,0.43582982,0.2,112
29566,0.33985454,0.2,67
29567,0.3030441,0.2,39
29568,0.9871438,0.2,3
29570,0.9585253,0.2,143
29571,0.99882907,0.2,73
29572,0.8120221,0.2,106
29574,0.15002705,0.2,27
29575,0.363591,0.2,4
29576,0.115419425,0.2,135
29583,0.98889726,0.2,83
29585,0.9102828,0.2,27
29586,0.9745043,0.2,53
29588,0.86699146,0.2,59
29589,0.4644035,0.2,141
29591,0.7174595,0.2,147
29592,0.8319132,0.2,53
29594,0.96704334,0.2,11
29595,0.29161575,0.2,78
29596,0.7206312,0.2,65
29598,0.55753076,0.2,3
29599,0.9387727,0.2,155
29600,0.40884992,0.2,118
29601,0.39567927,0.2,127
29602,0.42183027,0.2,28
29604,0.9864042,0.2,53
29609,0.36377683,0.2,32
29610,0.33521846,0.2,104
29611,0.14627497,0.2,21
29612,0.29674822,0.2,50
29613,0.93177074,0.2,9
29614,0.41287643,0.2,48
29616,0.9160828,0.2,54
29617,0.19814646,0.2,131
29621,0.9855742,0.2,111
29623,0.7385911,0.2,106
29624,0.6188553,0.2,61
29625,0.98288995,0.2,87
29628,0.52361655,0.2,2
29630,0.6115229,0.2,157
29633,0.29338878,0.2,69
29634,0.27218643,0.2,133
29636,0.44635582,0.2,106
29642,0.6173003,0.2,39
29643,0.38777637,0.2,131
29646,0.9669008,0.2,92
29647,0.9963199,0.2,129
29648,0.7438708,0.2,110
29649,0.9599527,0.2,53
29650,0.47701222,0.2,20
29652,0.2030935,0.2,50
29653,0.9659688,0.2,159
29654,0.9812594,0.2,158
29655,0.32286415,0.2,71
29656,0.634872,0.2,75
29657,0.55786836,0.2,152
29658,0.4459657,0.2,38
29660,0.2996702,0.2,153
29661,0.98885393,0.2,76
29663,0.5937636,0.2,120
29666,0.83841014,0.2,117
29667,0.9870471,0.2,142
29668,0.873133,0.2,103
29670,0.9369142,0.2,75
29673,0.7202181,0.2,153
29674,0.98331374,0.2,32
29676,0.9405193,0.2,134
29678,0.64080495,0.2,133
29680,0.4319214,0.2,88
29683,0.3763604,0.2,115
29684,0.9883024,0.2,75
29685,0.34825125,0.2,116
29686,0.9017309,0.2,114
29689,0.68084794,0.2,118
29690,0.3033799,0.2,118
29691,0.29434335,0.2,33
29692,0.9159437,0.2,108
29694,0.45341024,0.2,39
29695,0.27619046,0.2,65
29696,0.9993376,0.2,66
29698,0.94648015,0.2,39
29699,0.19875291,0.2,123
29700,0.9990202,0.2,107
29701,0.98452514,0.2,38
29702,0.41953692,0.2,66
29705,0.90378726,0.2,27
29707,0.9793265,0.2,139
29708,0.48925096,0.2,129
29709,0.99683833,0.2,54
29712,0.99738175,0.2,47
29715,0.99751496,0.2,9
29716,0.4974269,0.2,79
29717,0.8434611,0.2,53
29718,0.76177585,0.2,49
29719,0.85038435,0.2,103
29720,0.97556067,0.2,38
29721,0.30642107,0.2,20
29722,0.9977003,0.2,124
29723,0.5336647,0.2,39
29724,0.9964998,0.2,116
29725,0.26705083,0.2,3
29727,0.66049045,0.2,44
29729,0.68084997,0.2,138
29732,0.9906371,0.2,72
29734,0.9915787,0.2,135
29735,0.75158757,0.2,17
29737,0.5758978,0.2,132
29738,0.8704856,0.2,144
29740,0.9838045,0.2,106
29741,0.18010084,0.2,96
29742,0.96527827,0.2,2
29743,0.47121596,0.2,89
29744,0.94766057,0.2,127
29746,0.950252,0.2,36
29748,0.9920283,0.2,95
29751,0.46480277,0.2,34
29753,0.7382681,0.2,72
29754,0.973403,0.2,93
29756,0.99492943,0.2,152
29757,0.3481008,0.2,2
29759,0.7588035,0.2,20
29760,0.99772936,0.2,91
29761,0.9988298,0.2,95
29764,0.14412552,0.2,32
29766,0.61360174,0.2,68
29767,0.7389683,0.2,141
29768,0.9445481,0.2,53
29769,0.5004052,0.2,23
29771,0.9801573,0.2,38
29773,0.7640423,0.2,114
29776,0.50258166,0.2,36
29777,0.6662055,0.2,52
29778,0.90835375,0.2,148
29780,0.92755437,0.2,103
29781,0.99911326,0.2,90
29782,0.8345804,0.2,93
29784,0.22666425,0.2,39
29785,0.86227477,0.2,74
29786,0.30859137,0.2,50
29787,0.9961725,0.2,93
29788,0.88332546,0.2,49
29789,0.9964477,0.2,32
29791,0.3335721,0.2,115
29792,0.4957945,0.2,43
29794,0.922571,0.2,1
29795,0.44296917,0.2,71
29799,0.92924523,0.2,69
29800,0.6736134,0.2,115
29801,0.31265718,0.2,81
29802,0.95494527,0.2,32
29805,0.9971589,0.2,74
29806,0.8839501,0.2,128
29809,0.86388636,0.2,1
29810,0.96207577,0.2,110
29812,0.9942796,0.2,125
29814,0.48001984,0.2,45
29816,0.9205467,0.2,81
29817,0.7413761,0.2,42
29819,0.47388062,0.2,86
29821,0.91490144,0.2,103
29822,0.40908027,0.2,154
29823,0.14982013,0.2,66
29824,0.9082973,0.2,117
29825,0.51918876,0.2,50
29827,0.22259097,0.2,144
29829,0.9670488,0.2,49
29830,0.69607484,0.2,157
29831,0.30900696,0.2,6
29832,0.36385033,0.2,34
29833,0.99632347,0.2,114
29835,0.9949503,0.2,127
29836,0.54295975,0.2,133
29837,0.30278862,0.2,154
29838,0.81308204,0.2,68
29839,0.40229794,0.2,13
29840,0.99446493,0.2,149
29841,0.1595033,0.2,122
29845,0.99547136,0.2,58
29847,0.9257008,0.2,30
29850,0.8163776,0.2,151
29854,0.8227099,0.2,23
29855,0.8101207,0.2,68
29856,0.6796143,0.2,97
29858,0.95798117,0.2,75
29859,0.9262891,0.2,155
29861,0.9552821,0.2,110
29864,0.62107325,0.2,156
29865,0.98712605,0.2,36
29868,0.2542308,0.2,131
29871,0.9831907,0.2,91
29873,0.79267675,0.2,75
29874,0.79576784,0.2,69
29875,0.5918913,0.2,114
29876,0.9409685,0.2,47
29877,0.9772972,0.2,98
29878,0.99364316,0.2,27
29880,0.8584487,0.2,69
29881,0.611929,0.2,70
29883,0.7111498,0.2,11
29884,0.993646,0.2,87
29885,0.9980715,0.2,110
29887,0.996849,0.2,23
29888,0.33229065,0.2,118
29889,0.6548342,0.2,68
29893,0.2121568,0.2,70
29894,0.9693201,0.2,23
29898,0.5934507,0.2,102
29899,0.7718629,0.2,44
29900,0.46182683,0.2,73
29902,0.9663579,0.2,11
29903,0.9612365,0.2,112
29905,0.28153983,0.2,24
29906,0.7911304,0.2,131
29908,0.5990232,0.2,89
29910,0.99339783,0.2,23
29911,0.88690054,0.2,59
29913,0.85690606,0.2,61
29915,0.9993857,0.2,123
29916,0.9406953,0.2,32
29917,0.44465968,0.2,118
29920,0.92158383,0.2,133
29922,0.42102253,0.2,150
29924,0.24568927,0.2,16
29925,0.8236671,0.2,148
29926,0.9561212,0.2,11
29927,0.82125473,0.2,96
29928,0.9858375,0.2,73
29929,0.5283694,0.2,128
29930,0.88205904,0.2,81
29932,0.9096088,0.2,153
29936,0.1951042,0.2,131
29938,0.29139116,0.2,94
29939,0.13495703,0.2,153
29944,0.30144423,0.2,41
29947,0.9982646,0.2,44
29948,0.31054288,0.2,103
29949,0.9748052,0.2,119
29950,0.6295161,0.2,131
29951,0.13304026,0.2,154
29952,0.32179224,0.2,106
29953,0.9849101,0.2,116
29954,0.6287384,0.2,33
29955,0.9317681,0.2,29
29956,0.9504529,0.2,111
29957,0.9386209,0.2,58
29958,0.3002705,0.2,92
29960,0.7028415,0.2,39
29961,0.6245657,0.2,29
29962,0.82377446,0.2,61
29963,0.96519685,0.2,116
29964,0.9329062,0.2,98
29965,0.54549724,0.2,38
29966,0.9589977,0.2,103
29967,0.8245567,0.2,108
29969,0.40325758,0.2,69
29970,0.9086584,0.2,86
29971,0.5278424,0.2,68
29972,0.1793226,0.2,102
29973,0.98223317,0.2,27
29974,0.8796165,0.2,15
29975,0.9767387,0.2,96
29976,0.87903434,0.2,25
29977,0.3891912,0.2,145
29978,0.9324537,0.2,47
29980,0.7741007,0.2,29
29981,0.9637666,0.2,157
29982,0.9991836,0.2,101
29983,0.75262463,0.2,76
29984,0.6565014,0.2,144
29987,0.6725286,0.2,61
29988,0.9412225,0.2,5
29990,0.4233418,0.2,59
29991,0.4451415,0.2,27
29992,0.98466486,0.2,149
29994,0.8125186,0.2,141
29996,0.9859548,0.2,107
29998,0.95170665,0.2,105


==> data/scores/ImageNetR_unknown.csv <==
Time,ACL_Scores,Threshold,GT
4729,0.19831814,0.2,168
4765,0.28664583,0.2,162
4779,0.40893033,0.2,164
4784,0.40849045,0.2,169
4795,0.44774684,0.2,164
4803,0.40681064,0.2,162
4806,0.12917583,0.2,165
4807,0.48814842,0.2,160
4833,0.3652081,0.2,164
4836,0.25772247,0.2,165
4839,0.7327623,0.2,160
4856,0.28386906,0.2,169
4859,0.6710271,0.2,160
4871,0.393728,0.2,168
4876,0.45875654,0.2,164
4877,0.27268013,0.2,160
4880,0.5747275,0.2,161
4886,0.17912723,0.2,164
4906,0.6266199,0.2,164
4933,0.21893843,0.2,161
4956,0.27299112,0.2,164
4971,0.50069016,0.2,168
5020,0.28131467,0.2,168
5030,0.24924697,0.2,161
5061,0.248835,0.2,166
5080,0.54463047,0.2,168
5112,0.9262401,0.2,163
5115,0.29324782,0.2,166
5126,0.20939909,0.2,164
5129,0.7319621,0.2,166
5161,0.8199135,0.2,165
5177,0.50033134,0.2,164
5204,0.2909492,0.2,160
5222,0.6315399,0.2,168
5227,0.22669232,0.2,169
5252,0.7309512,0.2,160
5265,0.26129603,0.2,166
5295,0.3063315,0.2,162
5307,0.35352436,0.2,161
5314,0.48550737,0.2,164
5321,0.33373234,0.2,165
5331,0.13136917,0.2,161
5335,0.66190964,0.2,167
5377,0.30422902,0.2,164
5388,0.37885126,0.2,162
5409,0.42874327,0.2,160
5427,0.18885313,0.2,164
5431,0.31370717,0.2,166
5449,0.41186932,0.2,164
5452,0.13606456,0.2,162
5453,0.43021044,0.2,167
5474,0.39493644,0.2,160
5480,0.49925172,0.2,162
5495,0.35878474,0.2,167
5501,0.48537645,0.2,162
5516,0.8799128,0.2,166
5517,0.60599345,0.2,169
5519,0.18692736,0.2,164
5527,0.96371424,0.2,160
5531,0.29644144,0.2,162
5532,0.6848546,0.2,164
5533,0.10869348,0.2,167
5552,0.30281696,0.2,168
5559,0.63369995,0.2,165
5565,0.19653967,0.2,160
5581,0.31208947,0.2,169
5589,0.5973058,0.2,160
5590,0.19407673,0.2,169
5593,0.17340189,0.2,167
5608,0.21562818,0.2,169
5616,0.8115168,0.2,160
5618,0.2720348,0.2,161
5620,0.5479541,0.2,161
5698,0.4909495,0.2,160
5706,0.9971411,0.2,162
5727,0.2563768,0.2,164
5735,0.19508027,0.2,161
5757,0.5866841,0.2,166
5760,0.24704222,0.2,162
5764,0.24562639,0.2,167
5789,0.5280982,0.2,160
5798,0.65924716,0.2,166
5833,0.7996201,0.2,160
5843,0.47058043,0.2,164
5857,0.76126623,0.2,160
5869,0.62346995,0.2,162
5878,0.38879845,0.2,168
5880,0.29204226,0.2,165
5883,0.6962617,0.2,166
5890,0.37835842,0.2,163
5903,0.8957559,0.2,168
5904,0.40594935,0.2,162
5907,0.270042,0.2,161
5908,0.45280448,0.2,160
5909,0.7450176,0.2,161
5940,0.23079582,0.2,164
5946,0.119158015,0.2,164
5950,0.22170103,0.2,165
5971,0.40901065,0.2,166
5977,0.8850586,0.2,164
5993,0.66140443,0.2,161
5999,0.34502256,0.2,166
6001,0.81982285,0.2,162
6007,0.7313644,0.2,164
6027,0.20420589,0.2,168
6060,0.8037495,0.2,164
6080,0.15420683,0.2,167
6111,0.2385982,0.2,167
6118,0.2531628,0.2,168
6124,0.24512906,0.2,162
6141,0.37971878,0.2,160
6143,0.15844446,0.2,168
6168,0.20949586,0.2,168
6169,0.26146603,0.2,168
6170,0.31460413,0.2,164
6213,0.6493881,0.2,167
6264,0.40973485,0.2,164
6292,0.5858087,0.2,161
6301,0.87326,0.2,166
6307,0.5035283,0.2,164
6334,0.38623047,0.2,161
6371,0.6079358,0.2,167
6372,0.4276995,0.2,162
6390,0.26802468,0.2,164
6419,0.39673063,0.2,164
6428,0.2147169,0.2,166
6429,0.4770702,0.2,162
6492,0.27282342,0.2,168
6493,0.25844538,0.2,164
6495,0.8909116,0.2,162
6498,0.5731492,0.2,168
6499,0.78813666,0.2,163
6503,0.08560465,0.2,161
6509,0.99084306,0.2,163
6541,0.47823524,0.2,164
6560,0.38312697,0.2,168
6562,0.5333267,0.2,168
6577,0.22123747,0.2,166
6591,0.663791,0.2,168
6603,0.5511188,0.2,168
6621,0.24415226,0.2,165
6631,0.38143873,0.2,164
6646,0.8189954,0.2,164
6669,0.1023882,0.2,162
6681,0.51516205,0.2,164
6692,0.8387312,0.2,167
6695,0.38679788,0.2,164
6703,0.47689626,0.2,162
6704,0.21721919,0.2,167
6711,0.42026323,0.2,168
6727,0.61586666,0.2,164
6743,0.30383268,0.2,168
6748,0.7380768,0.2,163
6751,0.22169851,0.2,169
6756,0.8593639,0.2,166
6793,0.6898325,0.2,166
6794,0.70495903,0.2,164
6808,0.29498106,0.2,168
6823,0.21608235,0.2,162
6834,0.3010687,0.2,164
6839,0.285168,0.2,169
6855,0.47043803,0.2,162
6864,0.402489,0.2,160
6888,0.23818465,0.2,162
6899,0.36513707,0.2,168
6900,0.48586556,0.2,165
6905,0.9459903,0.2,163
6925,0.6243468,0.2,160
6926,0.29245603,0.2,162
6940,0.31618825,0.2,168
6944,0.6371288,0.2,165
6950,0.36220005,0.2,161
6951,0.56980926,0.2,165
6955,0.99827933,0.2,163
6966,0.18117355,0.2,161
6973,0.13041672,0.2,161
6974,0.7046907,0.2,164
7007,0.43447155,0.2,168
7026,0.15904741,0.2,166
7028,0.36663637,0.2,168
7029,0.68328226,0.2,164
7032,0.08786066,0.2,162
7038,0.24908108,0.2,169
7047,0.2490522,0.2,167
7049,0.7779281,0.2,160
7058,0.44964647,0.2,162
7073,0.41199917,0.2,164
7089,0.22416659,0.2,161
7096,0.14703727,0.2,167
7109,0.37883317,0.2,168
7116,0.29463407,0.2,168
7134,0.9770707,0.2,163
7171,0.7064343,0.2,161
7176,0.95614606,0.2,160
7178,0.34125906,0.2,164
7183,0.93317604,0.2,160
7189,0.4847289,0.2,162
7193,0.5416192,0.2,166
7211,0.32006204,0.2,160
7226,0.62565553,0.2,162
7258,0.17112468,0.2,166
7319,0.40420294,0.2,169
7320,0.44048464,0.2,160
7328,0.30795196,0.2,164
7354,0.33709762,0.2,164
7367,0.19094513,0.2,168
7379,0.16042632,0.2,161
7403,0.5503068,0.2,162
7411,0.39212808,0.2,164
7435,0.8771687,0.2,164
7458,0.40510723,0.2,164
7467,0.37326163,0.2,160
7505,0.39879748,0.2,160
7516,0.4118389,0.2,168
7526,0.45659265,0.2,168
7531,0.1469864,0.2,162
7544,0.16729693,0.2,162
7571,0.92776436,0.2,165
7586,0.26247567,0.2,167
7611,0.41188207,0.2,160
7644,0.7270419,0.2,162
7647,0.38424373,0.2,165
7654,0.20696168,0.2,169
7675,0.39217514,0.2,165
7693,0.31908795,0.2,164
7703,0.15478007,0.2,164
7704,0.8798037,0.2,163
7706,0.46574596,0.2,164
7708,0.5336433,0.2,164
7729,0.31746563,0.2,162
7732,0.29550725,0.2,162
7755,0.5901662,0.2,164
7827,0.5200031,0.2,164
7828,0.18902707,0.2,165
7845,0.77913684,0.2,160
7863,0.24658774,0.2,169
7873,0.4568875,0.2,162
7877,0.83321965,0.2,164
7902,0.15342057,0.2,167
7929,0.6966057,0.2,160
7937,0.15070315,0.2,169
7943,0.94739556,0.2,164
7949,0.44407657,0.2,160
7963,0.7800117,0.2,166
7974,0.82479936,0.2,164
7977,0.41253388,0.2,164
7982,0.7861056,0.2,160
7984,0.70288235,0.2,164
7997,0.30955282,0.2,168
8004,0.24818811,0.2,162
8016,0.77356523,0.2,162
8018,0.73363143,0.2,163
8045,0.77085704,0.2,160
8054,0.3028213,0.2,168
8059,0.96940863,0.2,163
8096,0.07809174,0.2,161
8097,0.8157458,0.2,161
8098,0.667699,0.2,160
8128,0.6422868,0.2,164
8130,0.39912024,0.2,168
8134,0.48313698,0.2,169
8142,0.20390767,0.2,169
8166,0.74492925,0.2,160
8174,0.10796108,0.2,164
8190,0.2765674,0.2,160
8194,0.42664465,0.2,160
8211,0.8209797,0.2,164
8212,0.15903983,0.2,165
8221,0.18192503,0.2,167
8232,0.3319307,0.2,164
8271,0.2808426,0.2,161
8316,0.69976,0.2,160
8348,0.3950203,0.2,164
8384,0.8276978,0.2,164
8406,0.3543485,0.2,168
8408,0.8367794,0.2,166
8426,0.35574168,0.2,160
8437,0.58099884,0.2,168
8441,0.6618078,0.2,166
8452,0.4241688,0.2,167
8473,0.8929938,0.2,168
8487,0.15733787,0.2,167
8513,0.26534635,0.2,160
8523,0.80900526,0.2,162
8529,0.99605584,0.2,163
8544,0.20167288,0.2,169
8553,0.29520774,0.2,161
8554,0.40520298,0.2,164
8557,0.51048166,0.2,160
8558,0.26729432,0.2,161
8571,0.13896368,0.2,169
8585,0.22239098,0.2,165
8599,0.30415434,0.2,162
8603,0.27384475,0.2,164
8615,0.79872084,0.2,168
8655,0.11719446,0.2,165
8658,0.2249953,0.2,167
8662,0.44646892,0.2,166
8682,0.2391365,0.2,161
8692,0.13469103,0.2,165
8707,0.20037715,0.2,164
8709,0.16602953,0.2,165
8711,0.3067581,0.2,166
8715,0.18617977,0.2,165
8716,0.24526829,0.2,164
8727,0.37957048,0.2,162
8730,0.41285166,0.2,167
8732,0.39738792,0.2,162
8740,0.25155628,0.2,168
8743,0.2138502,0.2,161
8752,0.09159461,0.2,168
8754,0.28119367,0.2,168
8769,0.45791864,0.2,164
8792,0.5354144,0.2,162
8838,0.65915567,0.2,161
8854,0.24387462,0.2,163
8857,0.46665692,0.2,160
8866,0.9854553,0.2,166
8870,0.13665438,0.2,169
8877,0.3372703,0.2,164
8886,0.8135457,0.2,162
8894,0.30302665,0.2,169
8895,0.2520702,0.2,164
8898,0.52898407,0.2,162
8914,0.18411727,0.2,168
8920,0.5588747,0.2,164
8939,0.1852466,0.2,164
8940,0.74926215,0.2,169
8953,0.6040756,0.2,167
8960,0.63201267,0.2,167
8983,0.16183677,0.2,164
8988,0.5804063,0.2,164
9011,0.41174102,0.2,161
9023,0.20766667,0.2,164
9067,0.55302846,0.2,162
9068,0.1865501,0.2,165
9075,0.51686865,0.2,165
9098,0.17125738,0.2,165
9105,0.9721921,0.2,166
9128,0.3612355,0.2,164
9129,0.35431483,0.2,162
9136,0.5565711,0.2,161
9137,0.19209263,0.2,166
9141,0.58755404,0.2,169
9147,0.32566464,0.2,169
9177,0.2551547,0.2,161
9191,0.29861325,0.2,164
9202,0.32406867,0.2,165
9207,0.42782083,0.2,161
9212,0.29924837,0.2,168
9225,0.56224275,0.2,165
9237,0.79375,0.2,166
9252,0.9129719,0.2,167
9269,0.21456598,0.2,161
9276,0.27644175,0.2,169
9284,0.4221454,0.2,160
9305,0.29626596,0.2,164
9367,0.41598144,0.2,161
9385,0.6383114,0.2,164
9392,0.23320906,0.2,166
9412,0.70083916,0.2,166
9421,0.17252661,0.2,162
9435,0.265466,0.2,164
9445,0.39576134,0.2,160
9455,0.8055179,0.2,160
9463,0.2790523,0.2,162
9494,0.44149128,0.2,162
9502,0.3185055,0.2,169
9503,0.36520907,0.2,161
9515,0.3768239,0.2,165
9518,0.9938501,0.2,166
9520,0.17930926,0.2,162
9524,0.20044875,0.2,164
9532,0.24522357,0.2,168
9550,0.44554958,0.2,160
9561,0.51284057,0.2,164
9571,0.48930714,0.2,169
9600,0.4946736,0.2,167
9609,0.30362967,0.2,165
9613,0.68514013,0.2,169
9618,0.2819939,0.2,164
9620,0.39471355,0.2,161
9629,0.29747078,0.2,164
9630,0.6151296,0.2,160
9635,0.19653983,0.2,169
9661,0.2934152,0.2,160
9675,0.5520471,0.2,164
9737,0.14444326,0.2,165
9738,0.23230696,0.2,167
9745,0.7710854,0.2,161
9749,0.1803785,0.2,162
9754,0.16824995,0.2,164
9758,0.6956339,0.2,165
9773,0.424118,0.2,164
9796,0.502363,0.2,177
9815,0.20640521,0.2,179
9820,0.29324782,0.2,166
9823,0.38943708,0.2,177
9844,0.2790523,0.2,162
9852,0.15558334,0.2,179
9855,0.15478007,0.2,164
9862,0.285168,0.2,169
9866,0.88307613,0.2,176
9867,0.39673063,0.2,164
9871,0.8057432,0.2,178
9876,0.37957048,0.2,162
9889,0.39212808,0.2,164
9904,0.13041672,0.2,161
9910,0.6833455,0.2,174
9921,0.70083916,0.2,166
9926,0.6040756,0.2,167
9934,0.5416192,0.2,166
9935,0.66672575,0.2,174
9936,0.20037715,0.2,164
9937,0.582482,0.2,177
9943,0.24715017,0.2,179
9949,0.3319307,0.2,164
9958,0.6962617,0.2,166
9960,0.96637785,0.2,178
9963,0.497398,0.2,171
9964,0.5264587,0.2,179
9965,0.22169851,0.2,169
9979,0.21608235,0.2,162
9981,0.7046907,0.2,164
9998,0.33673134,0.2,174
10001,0.7969544,0.2,170
10004,0.51516205,0.2,164
10021,0.15054561,0.2,177
10024,0.2138502,0.2,161
10025,0.7327623,0.2,160
10026,0.31937477,0.2,179
10027,0.39576134,0.2,160
10033,0.15012166,0.2,177
10034,0.5973058,0.2,160
10036,0.2385982,0.2,167
10042,0.37883317,0.2,168
10050,0.1586322,0.2,173
10052,0.5731492,0.2,168
10054,0.70288235,0.2,164
10068,0.20569237,0.2,170
10069,0.8573351,0.2,176
10072,0.78909296,0.2,176
10079,0.6618078,0.2,166
10083,0.10150995,0.2,179
10086,0.13896368,0.2,169
10094,0.26167184,0.2,176
10096,0.31208947,0.2,169
10118,0.14440757,0.2,177
10133,0.5109194,0.2,170
10135,0.9459903,0.2,163
10143,0.26038042,0.2,170
10148,0.647039,0.2,179
10150,0.8600118,0.2,179
10154,0.34645805,0.2,176
10156,0.9129719,0.2,167
10160,0.24827284,0.2,170
10167,0.5852318,0.2,170
10169,0.6660406,0.2,178
10184,0.60502636,0.2,170
10190,0.3185055,0.2,169
10192,0.72941244,0.2,178
10193,0.23818465,0.2,162
10194,0.50163805,0.2,170
10205,0.17340189,0.2,167
10207,0.40901065,0.2,166
10208,0.7064343,0.2,161
10214,0.48864502,0.2,177
10218,0.3962998,0.2,179
10221,0.31831384,0.2,177
10229,0.34502256,0.2,166
10231,0.2340025,0.2,173
10235,0.54463047,0.2,168
10239,0.2990453,0.2,176
10249,0.7779281,0.2,160
10256,0.35368174,0.2,174
10258,0.47043803,0.2,162
10263,0.09596857,0.2,170
10268,0.30415434,0.2,162
10270,0.5145486,0.2,178
10285,0.6498999,0.2,170
10292,0.10869348,0.2,167
10293,0.83321965,0.2,164
10304,0.30362967,0.2,165
10308,0.61909807,0.2,178
10309,0.60599345,0.2,169
10317,0.29463407,0.2,168
10321,0.17930926,0.2,162
10324,0.15070315,0.2,169
10326,0.38120463,0.2,174
10327,0.19760382,0.2,179
10329,0.2513289,0.2,176
10331,0.7041094,0.2,172
10332,0.46665692,0.2,160
10333,0.6253675,0.2,179
10335,0.11719446,0.2,165
10342,0.22431825,0.2,176
10350,0.528126,0.2,170
10362,0.8199364,0.2,178
10365,0.49468717,0.2,171
10368,0.18692736,0.2,164
10381,0.7338889,0.2,173
10392,0.34125906,0.2,164
10393,0.42664465,0.2,160
10394,0.3768239,0.2,165
10404,0.18192503,0.2,167
10411,0.4537531,0.2,170
10416,0.5354144,0.2,162
10422,0.25389078,0.2,173
10429,0.18269634,0.2,173
10433,0.36054167,0.2,179
10436,0.40594935,0.2,162
10441,0.98709816,0.2,177
10445,0.2147169,0.2,166
10461,0.2010819,0.2,177
10469,0.7451466,0.2,176
10481,0.16166066,0.2,171
10487,0.21893843,0.2,161
10488,0.79880255,0.2,177
10498,0.7369024,0.2,173
10501,0.9434784,0.2,178
10508,0.46123955,0.2,177
10511,0.7158441,0.2,174
10514,0.39879748,0.2,160
10515,0.15768477,0.2,179
10519,0.08800765,0.2,179
10535,0.3725971,0.2,174
10540,0.27268013,0.2,160
10544,0.27466625,0.2,176
10551,0.93656117,0.2,171
10552,0.38623047,0.2,161
10565,0.29498106,0.2,168
10566,0.5473444,0.2,178
10568,0.23230696,0.2,167
10569,0.2520702,0.2,164
10573,0.41598144,0.2,161
10574,0.24472885,0.2,174
10575,0.5377158,0.2,170
10576,0.8055179,0.2,160
10586,0.39217514,0.2,165
10605,0.68514013,0.2,169
10611,0.9262401,0.2,163
10615,0.20109521,0.2,173
10619,0.24981897,0.2,176
10624,0.72932947,0.2,176
10629,0.49685448,0.2,179
10654,0.19673075,0.2,179
10655,0.119158015,0.2,164
10668,0.22170103,0.2,165
10669,0.61586666,0.2,164
10674,0.4307971,0.2,178
10678,0.6848546,0.2,164
10687,0.098625384,0.2,179
10691,0.43465245,0.2,175
10703,0.14913893,0.2,170
10711,0.5132278,0.2,174
10718,0.6925188,0.2,173
10722,0.36663637,0.2,168
10724,0.2808426,0.2,161
10729,0.73363143,0.2,163
10732,0.26534635,0.2,160
10743,0.8199135,0.2,165
10747,0.31560287,0.2,170
10754,0.18885313,0.2,164
10760,0.6771017,0.2,174
10766,0.94882935,0.2,178
10769,0.63369995,0.2,165
10772,0.2959975,0.2,170
10778,0.18902707,0.2,165
10780,0.24526829,0.2,164
10783,0.38312697,0.2,168
10790,0.117990404,0.2,170
10791,0.65924716,0.2,166
10812,0.43592247,0.2,170
10819,0.352911,0.2,175
10832,0.5530601,0.2,174
10837,0.25772247,0.2,165
10860,0.4909495,0.2,160
10864,0.6371288,0.2,165
10869,0.5565711,0.2,161
10877,0.92776436,0.2,165
10885,0.44554958,0.2,160
10891,0.41459846,0.2,172
10897,0.3028213,0.2,168
10905,0.3450922,0.2,170
10906,0.3762565,0.2,175
10907,0.40032253,0.2,178
10909,0.69462883,0.2,175
10922,0.65915567,0.2,161
10933,0.27299112,0.2,164
10936,0.5336433,0.2,164
10944,0.21238208,0.2,177
10945,0.47823524,0.2,164
10952,0.30758974,0.2,176
10956,0.5377006,0.2,175
10957,0.38879845,0.2,168
10959,0.17858209,0.2,173
10960,0.7450176,0.2,161
10986,0.3204797,0.2,170
10991,0.20793532,0.2,179
10992,0.62346995,0.2,162
11003,0.16236944,0.2,173
11004,0.17912723,0.2,164
11011,0.29747078,0.2,164
11015,0.31782204,0.2,177
11019,0.48537645,0.2,162
11021,0.28079465,0.2,175
11025,0.29776216,0.2,178
11029,0.34963542,0.2,177
11030,0.26146603,0.2,168
11035,0.8799128,0.2,166
11046,0.16745996,0.2,173
11050,0.93428546,0.2,179
11056,0.25317305,0.2,173
11063,0.1329681,0.2,176
11072,0.18691875,0.2,179
11077,0.82479936,0.2,164
11079,0.7200588,0.2,177
11087,0.9420383,0.2,172
11090,0.19653967,0.2,160
11095,0.46574596,0.2,164
11096,0.85333586,0.2,172
11097,0.5278299,0.2,174
11112,0.8157458,0.2,161
11124,0.9770707,0.2,163
11125,0.7800117,0.2,166
11135,0.39533,0.2,178
11137,0.30955586,0.2,173
11140,0.25774723,0.2,179
11155,0.20895259,0.2,173
11166,0.68276966,0.2,170
11175,0.3369076,0.2,179
11180,0.30795196,0.2,164
11192,0.9804621,0.2,172
11218,0.18860357,0.2,175
11232,0.4254359,0.2,173
11234,0.7710854,0.2,161
11236,0.40769854,0.2,174
11239,0.16258888,0.2,176
11247,0.4221454,0.2,160
11252,0.40619054,0.2,170
11256,0.248835,0.2,166
11258,0.09159461,0.2,168
11259,0.45280448,0.2,160
11263,0.40893033,0.2,164
11268,0.690362,0.2,179
11293,0.25155628,0.2,168
11295,0.49538964,0.2,178
11309,0.53916895,0.2,176
11311,0.29434353,0.2,179
11320,0.5035283,0.2,164
11323,0.47689626,0.2,162
11328,0.7380768,0.2,163
11331,0.23290445,0.2,179
11334,0.2777367,0.2,173
11335,0.4740468,0.2,176
11337,0.20696168,0.2,169
11341,0.16729693,0.2,162
11347,0.47058043,0.2,164
11348,0.24522357,0.2,168
11351,0.40638062,0.2,176
11360,0.5588747,0.2,164
11368,0.699166,0.2,170
11381,0.9897752,0.2,177
11382,0.3067581,0.2,166
11384,0.14960782,0.2,179
11388,0.29964602,0.2,179
11392,0.20766667,0.2,164
11395,0.1457188,0.2,177
11406,0.35878474,0.2,167
11412,0.20167288,0.2,169
11415,0.20431654,0.2,179
11416,0.34696284,0.2,179
11417,0.39768612,0.2,172
11419,0.5783046,0.2,171
11429,0.43795598,0.2,170
11434,0.9301814,0.2,172
11436,0.17191055,0.2,175
11461,0.601723,0.2,172
11472,0.78915447,0.2,174
11473,0.2490522,0.2,167
11494,0.18619594,0.2,176
11497,0.28945312,0.2,173
11500,0.29982385,0.2,176
11519,0.9021234,0.2,178
11535,0.5672854,0.2,175
11546,0.57105356,0.2,175
11574,0.21721919,0.2,167
11576,0.5959296,0.2,171
11579,0.30560562,0.2,176
11589,0.3543485,0.2,168
11593,0.27795872,0.2,170
11596,0.23320906,0.2,166
11609,0.424255,0.2,173
11615,0.17753685,0.2,176
11621,0.95324355,0.2,178
11638,0.41217652,0.2,170
11642,0.521457,0.2,174
11647,0.27282342,0.2,168
11658,0.8501578,0.2,176
11666,0.3950203,0.2,164
11670,0.74725324,0.2,170
11679,0.39572212,0.2,179
11680,0.33568332,0.2,171
11686,0.44774684,0.2,164
11693,0.12917583,0.2,165
11697,0.4241688,0.2,167
11705,0.80054694,0.2,176
11706,0.30182222,0.2,176
11710,0.15904741,0.2,166
11724,0.29150906,0.2,174
11733,0.08786066,0.2,162
11740,0.51686865,0.2,165
11749,0.76126623,0.2,160
11763,0.95614606,0.2,160
11767,0.17612068,0.2,176
11769,0.5227074,0.2,178
11773,0.7270419,0.2,162
11785,0.42782083,0.2,161
11793,0.73324233,0.2,170
11802,0.2066211,0.2,179
11808,0.8771687,0.2,164
11814,0.51929986,0.2,179
11819,0.2948226,0.2,171
11823,0.78876793,0.2,171
11836,0.6325377,0.2,176
11837,0.27879742,0.2,176
11838,0.31746563,0.2,162
11846,0.2081562,0.2,173
11850,0.5747275,0.2,161
11855,0.3200171,0.2,175
11863,0.10468807,0.2,179
11865,0.19407673,0.2,169
11884,0.30823722,0.2,175
11888,0.4239894,0.2,170
11893,0.36220005,0.2,161
11897,0.44524285,0.2,178
11904,0.22669232,0.2,169
11905,0.19831814,0.2,168
11906,0.64694923,0.2,179
11911,0.54755986,0.2,176
11924,0.92014575,0.2,172
11934,0.6458082,0.2,176
11935,0.1023882,0.2,162
11937,0.18871231,0.2,174
11941,0.77961415,0.2,178
11943,0.13469103,0.2,165
11944,0.48648947,0.2,170
11948,0.24512906,0.2,162
11950,0.45595866,0.2,170
11952,0.13136917,0.2,161
11956,0.3652081,0.2,164
11958,0.5190686,0.2,175
11960,0.39912024,0.2,168
11973,0.29924837,0.2,168
11975,0.4770702,0.2,162
11986,0.8782614,0.2,174
12002,0.8360966,0.2,175
12015,0.19648147,0.2,177
12019,0.30099234,0.2,173
12025,0.1469864,0.2,162
12032,0.35431483,0.2,162
12057,0.51048166,0.2,160
12060,0.69934094,0.2,174
12072,0.2909492,0.2,160
12076,0.2765674,0.2,160
12079,0.2751444,0.2,177
12085,0.29245603,0.2,162
12088,0.2819939,0.2,164
12097,0.25844538,0.2,164
12106,0.11113227,0.2,179
12112,0.45199433,0.2,179
12116,0.31370717,0.2,166
12119,0.29167163,0.2,177
12121,0.21456598,0.2,161
12123,0.2391365,0.2,161
12126,0.51284057,0.2,164
12128,0.2579281,0.2,174
12135,0.41142553,0.2,179
12139,0.15248571,0.2,176
12156,0.7962961,0.2,179
12179,0.41475222,0.2,174
12180,0.85481715,0.2,171
12187,0.2249953,0.2,167
12195,0.41285166,0.2,167
12213,0.3404777,0.2,174
12218,0.44964647,0.2,162
12225,0.8170398,0.2,174
12230,0.3372703,0.2,164
12234,0.19900875,0.2,173
12243,0.2500528,0.2,175
12244,0.45993182,0.2,179
12246,0.28363803,0.2,176
12251,0.6956339,0.2,165
12254,0.21562818,0.2,169
12255,0.36132804,0.2,173
12261,0.44048464,0.2,160
12263,0.16731785,0.2,173
12272,0.4847289,0.2,162
12274,0.2531628,0.2,168
12279,0.8593639,0.2,166
12283,0.3625178,0.2,171
12308,0.8070013,0.2,179
12320,0.40520298,0.2,164
12326,0.16518383,0.2,170
12327,0.26575395,0.2,179
12331,0.16602953,0.2,165
12341,0.8128318,0.2,174
12344,0.65717936,0.2,177
12354,0.8232866,0.2,176
12368,0.94739556,0.2,164
12372,0.74926215,0.2,169
12400,0.11881536,0.2,177
12406,0.5866841,0.2,166
12407,0.32006204,0.2,160
12420,0.32131788,0.2,177
12427,0.13606456,0.2,162
12429,0.35035223,0.2,179
12431,0.27601936,0.2,174
12454,0.48930714,0.2,169
12464,0.16824995,0.2,164
12469,0.38999933,0.2,179
12472,0.24415226,0.2,165
12475,0.22445267,0.2,174
12507,0.29159304,0.2,178
12510,0.5511188,0.2,168
12512,0.24048093,0.2,176
12515,0.4276995,0.2,162
12519,0.11937063,0.2,176
12521,0.8209797,0.2,164
12530,0.41253388,0.2,164
12533,0.30422902,0.2,164
12539,0.18117355,0.2,161
12543,0.44149128,0.2,162
12545,0.26755953,0.2,170
12548,0.24908108,0.2,169
12549,0.26129603,0.2,166
12556,0.3010687,0.2,164
12578,0.4407101,0.2,179
12580,0.17235593,0.2,174
12590,0.30955282,0.2,168
12591,0.60227776,0.2,175
12593,0.7248013,0.2,176
12595,0.6243468,0.2,160
12603,0.5375989,0.2,177
12614,0.71450466,0.2,172
12625,0.31360117,0.2,174
12637,0.36265603,0.2,174
12638,0.26546356,0.2,176
12642,0.18039133,0.2,179
12652,0.3738837,0.2,170
12670,0.1514939,0.2,177
12679,0.8909116,0.2,162
12681,0.29360723,0.2,179
12686,0.7948682,0.2,173
12690,0.39471355,0.2,161
12697,0.8957559,0.2,168
12698,0.31908795,0.2,164
12708,0.88164943,0.2,174
12728,0.6239965,0.2,174
12729,0.5993935,0.2,178
12737,0.45374903,0.2,177
12742,0.16667138,0.2,179
12757,0.19595219,0.2,173
12772,0.78678495,0.2,178
12776,0.28240606,0.2,171
12784,0.9662073,0.2,178
12794,0.8697554,0.2,170
12796,0.15903983,0.2,165
12797,0.50033134,0.2,164
12803,0.73543566,0.2,174
12807,0.5627418,0.2,176
12822,0.7861056,0.2,160
12825,0.24902502,0.2,170
12826,0.29778185,0.2,177
12833,0.48814842,0.2,160
12841,0.58099884,0.2,168
12851,0.33373234,0.2,165
12857,0.6079338,0.2,173
12862,0.38424373,0.2,165
12864,0.44628236,0.2,170
12869,0.22206189,0.2,175
12879,0.5200031,0.2,164
12886,0.6383114,0.2,164
12891,0.45875654,0.2,164
12895,0.40973485,0.2,164
12897,0.15841831,0.2,179
12901,0.57304513,0.2,175
12902,0.33709762,0.2,164
12905,0.4909063,0.2,179
12915,0.5333267,0.2,168
12924,0.265466,0.2,164
12934,0.39902452,0.2,179
12944,0.20384586,0.2,177
12946,0.7562582,0.2,175
12948,0.85442764,0.2,179
12951,0.48586556,0.2,165
12952,0.45659265,0.2,168
12972,0.7569642,0.2,179
12975,0.17349353,0.2,173
12978,0.8798037,0.2,163
12982,0.37924471,0.2,176
12987,0.24387462,0.2,163
12989,0.71143913,0.2,171
12994,0.1803785,0.2,162
12995,0.5932021,0.2,177
13008,0.55454415,0.2,179
13011,0.34465814,0.2,170
13018,0.8276978,0.2,164
13021,0.6966057,0.2,160
13028,0.27384475,0.2,164
13029,0.15172781,0.2,173
13032,0.93317604,0.2,160
13043,0.28384507,0.2,173
13050,0.6405646,0.2,176
13063,0.22123747,0.2,166
13064,0.28154957,0.2,179
13065,0.1852466,0.2,164
13075,0.37125748,0.2,176
13076,0.14444326,0.2,165
13077,0.5054902,0.2,176
13079,0.42026323,0.2,168
13084,0.90698636,0.2,177
13085,0.3100443,0.2,178
13096,0.881982,0.2,179
13097,0.25962952,0.2,177
13099,0.462071,0.2,170
13100,0.42874327,0.2,160
13103,0.4662025,0.2,170
13116,0.3596461,0.2,174
13122,0.17252661,0.2,162
13127,0.16042632,0.2,161
13128,0.24704222,0.2,162
13134,0.41174102,0.2,161
13153,0.64823246,0.2,174
13155,0.28386906,0.2,169
13158,0.8135457,0.2,162
13161,0.34496218,0.2,173
13163,0.32781368,0.2,179
13166,0.20390767,0.2,169
13178,0.4118389,0.2,168
13180,0.78074557,0.2,179
13181,0.39693773,0.2,179
13183,0.24370195,0.2,170
13189,0.80897576,0.2,172
13191,0.26247567,0.2,167
13206,0.9164322,0.2,172
13207,0.34745157,0.2,170
13210,0.90586317,0.2,177
13211,0.40135366,0.2,175
13222,0.58755404,0.2,169
13227,0.43963936,0.2,178
13229,0.6139956,0.2,171
13231,0.40849045,0.2,169
13233,0.11451268,0.2,173
13235,0.14925975,0.2,179
13236,0.20799793,0.2,171
13239,0.6632157,0.2,173
13242,0.34197798,0.2,179
13243,0.82182777,0.2,171
13244,0.29801202,0.2,179
13253,0.20420589,0.2,168
13258,0.19194697,0.2,177
13263,0.3310598,0.2,179
13287,0.112929836,0.2,173
13296,0.63201267,0.2,167
13303,0.4450435,0.2,172
13306,0.8585137,0.2,171
13307,0.14105783,0.2,179
13308,0.22431763,0.2,175
13313,0.31618825,0.2,168
13320,0.41199917,0.2,164
13339,0.27750644,0.2,176
13351,0.32406867,0.2,165
13364,0.19432689,0.2,177
13382,0.36520907,0.2,161
13389,0.5503068,0.2,162
13402,0.12779659,0.2,173
13406,0.70922476,0.2,171
13410,0.5520471,0.2,164
13413,0.13849002,0.2,174
13419,0.5479541,0.2,161
13423,0.52522284,0.2,176
13426,0.1654307,0.2,179
13432,0.99827933,0.2,163
13438,0.09564441,0.2,179
13442,0.7470097,0.2,176
13450,0.5804063,0.2,164
13451,0.15844446,0.2,168
13455,0.40681064,0.2,162
13456,0.27022907,0.2,173
13459,0.31460413,0.2,164
13462,0.80787694,0.2,179
13464,0.48711476,0.2,178
13472,0.6151296,0.2,160
13475,0.30746564,0.2,176
13479,0.2563768,0.2,164
13487,0.74492925,0.2,160
13498,0.44552502,0.2,176
13500,0.70495903,0.2,164
13502,0.9541232,0.2,178
13529,0.7957827,0.2,171
13530,0.5496373,0.2,179
13534,0.86171913,0.2,172
13537,0.69976,0.2,160
13540,0.40510723,0.2,164
13545,0.5025787,0.2,176
13554,0.33471867,0.2,174
13561,0.48550737,0.2,164
13562,0.6079358,0.2,167
13576,0.46512043,0.2,177
13581,0.44622025,0.2,179
13600,0.99605584,0.2,163
13602,0.73565567,0.2,175
13604,0.14132328,0.2,177
13610,0.37528026,0.2,177
13612,0.79375,0.2,166
13631,0.28141463,0.2,173
13644,0.6710271,0.2,160
13649,0.7309512,0.2,160
13655,0.71432066,0.2,170
13658,0.424118,0.2,164
13691,0.5280982,0.2,160
13693,0.87326,0.2,166
13698,0.5858087,0.2,161
13700,0.61801755,0.2,171
13733,0.77356523,0.2,162
13741,0.47077206,0.2,173
13746,0.19523697,0.2,177
13748,0.8367794,0.2,166
13750,0.29626596,0.2,164
13753,0.8996258,0.2,178
13759,0.96960944,0.2,170
13761,0.23607272,0.2,175
13764,0.20939909,0.2,164
13768,0.41188207,0.2,160
13770,0.2548537,0.2,170
13794,0.9854553,0.2,166
13800,0.99084306,0.2,163
13802,0.55302846,0.2,162
13806,0.20182657,0.2,176
13810,0.2965891,0.2,174
13812,0.6266199,0.2,164
13827,0.8688332,0.2,172
13831,0.50069016,0.2,168
13837,0.38199183,0.2,170
13842,0.78533363,0.2,172
13844,0.08560465,0.2,161
13852,0.2551547,0.2,161
13854,0.22416659,0.2,161
13864,0.23028848,0.2,177
13870,0.393728,0.2,168
13874,0.2934152,0.2,160
13877,0.79872084,0.2,168
13881,0.5861098,0.2,171
13884,0.29644144,0.2,162
13896,0.29848188,0.2,174
13913,0.69022316,0.2,174
13922,0.8387312,0.2,167
13934,0.44152042,0.2,179
13962,0.9971411,0.2,162
13969,0.23079582,0.2,164
13973,0.38143873,0.2,164
13987,0.8115168,0.2,160
13996,0.6422868,0.2,164
13998,0.89656097,0.2,178
13999,0.9938501,0.2,166
14001,0.16921379,0.2,173
14003,0.45288238,0.2,175
14006,0.15342057,0.2,167
14023,0.28664583,0.2,162
14028,0.1865501,0.2,165
14039,0.23535763,0.2,173
14047,0.39562127,0.2,174
14054,0.48280197,0.2,177
14057,0.27171347,0.2,174
14062,0.42828256,0.2,175
14067,0.795131,0.2,177
14069,0.37835842,0.2,163
14078,0.48313698,0.2,169
14081,0.40420294,0.2,169
14082,0.84664863,0.2,177
14083,0.27644175,0.2,169
14089,0.27520007,0.2,171
14092,0.66140443,0.2,161
14112,0.49925172,0.2,162
14122,0.8929938,0.2,168
14125,0.58135027,0.2,172
14127,0.15593447,0.2,178
14135,0.38679788,0.2,164
14146,0.20044875,0.2,164
14147,0.29550725,0.2,162
14150,0.3905974,0.2,176
14158,0.74679404,0.2,170
14162,0.35681537,0.2,177
14164,0.22247371,0.2,173
14177,0.26417324,0.2,178
14178,0.18411727,0.2,168
14185,0.20949586,0.2,168
14202,0.3418213,0.2,174
14203,0.07809174,0.2,161
14204,0.38844708,0.2,179
14213,0.13665438,0.2,169
14219,0.3338998,0.2,170
14241,0.23612694,0.2,173
14243,0.23469803,0.2,176
14248,0.56980926,0.2,165
14253,0.36392424,0.2,179
14257,0.51150686,0.2,178
14283,0.3653679,0.2,178
14306,0.7114374,0.2,179
14309,0.52066284,0.2,170
14312,0.7523444,0.2,171
14315,0.667699,0.2,160
14323,0.6020908,0.2,176
14325,0.1801154,0.2,178
14329,0.314982,0.2,179
14336,0.14703727,0.2,167
14341,0.3115289,0.2,176
14367,0.5708512,0.2,172
14369,0.44407657,0.2,160
14376,0.4259178,0.2,176
14380,0.29861325,0.2,164
14386,0.17112468,0.2,166
14410,0.77085704,0.2,160
14411,0.4568875,0.2,162
14416,0.12451003,0.2,174
14428,0.20208117,0.2,179
14430,0.16183677,0.2,164
14437,0.24818811,0.2,162
14441,0.78118485,0.2,177
14443,0.8769809,0.2,172
14453,0.36424345,0.2,179
14465,0.1266326,0.2,171
14471,0.27878058,0.2,177
14473,0.4946736,0.2,167
14483,0.45791864,0.2,164
14491,0.23718432,0.2,173
14515,0.6318435,0.2,179
14517,0.4482959,0.2,179
14522,0.41186932,0.2,164
14534,0.78203917,0.2,170
14535,0.39738792,0.2,162
14536,0.77913684,0.2,160
14542,0.62565553,0.2,162
14543,0.10566205,0.2,173
14547,0.24924697,0.2,161
14553,0.402489,0.2,160
14564,0.40108854,0.2,173
14571,0.10317417,0.2,176
14582,0.35352436,0.2,161
14585,0.09276352,0.2,176
14588,0.8189954,0.2,164
14593,0.8017352,0.2,179
14621,0.28119367,0.2,168
14631,0.20093694,0.2,176
14644,0.30302665,0.2,169
14645,0.68328226,0.2,164
14652,0.5132509,0.2,177
14654,0.71312106,0.2,177
14661,0.7313644,0.2,164
14662,0.36513707,0.2,168
14667,0.32009533,0.2,179
14668,0.49771595,0.2,174
14669,0.6315399,0.2,168
14685,0.24861163,0.2,175
14688,0.96940863,0.2,163
14689,0.39493644,0.2,160
14692,0.8963477,0.2,170
14699,0.37971878,0.2,160
14710,0.26802468,0.2,164
14714,0.4730608,0.2,170
14718,0.6898325,0.2,166
14722,0.2783668,0.2,179
14725,0.1614711,0.2,173
14726,0.71615887,0.2,176
14730,0.2896758,0.2,177
14736,0.3612355,0.2,164
14743,0.6493881,0.2,167
14749,0.8850586,0.2,164
14753,0.6526723,0.2,174
14759,0.92075324,0.2,179
14766,0.26729432,0.2,161
14779,0.23330759,0.2,176
14783,0.2565635,0.2,174
14785,0.61303616,0.2,170
14796,0.22519425,0.2,179
14813,0.32566464,0.2,169
14820,0.15420683,0.2,167
14825,0.19094513,0.2,168
14826,0.703585,0.2,179
14850,0.39524925,0.2,177
14857,0.15733787,0.2,167
14864,0.2720348,0.2,161
14865,0.39025697,0.2,174
14868,0.7319621,0.2,166
14872,0.3982145,0.2,179
14877,0.1376042,0.2,173
14882,0.099533856,0.2,176
14898,0.49884444,0.2,179
14905,0.3675089,0.2,175
14908,0.48628595,0.2,176
14910,0.39921597,0.2,171
14911,0.2326936,0.2,179
14912,0.96371424,0.2,160
14921,0.8037495,0.2,164
14925,0.8645799,0.2,176
14931,0.5901662,0.2,164
14932,0.270042,0.2,161
14935,0.30281696,0.2,168
14941,0.60985404,0.2,174
14946,0.17125738,0.2,165
14951,0.2717238,0.2,170
14963,0.44646892,0.2,166
14969,0.22995068,0.2,175
14973,0.3063315,0.2,162
14982,0.6582818,0.2,178
14986,0.7996201,0.2,160
14988,0.18617977,0.2,165
15006,0.5073128,0.2,173
15013,0.21414243,0.2,175
15018,0.8670299,0.2,178
15029,0.7275925,0.2,179
15032,0.24866764,0.2,173
15034,0.9408275,0.2,172
15035,0.22609223,0.2,173
15039,0.25080296,0.2,176
15040,0.3357038,0.2,177
15055,0.21013045,0.2,177
15064,0.19949631,0.2,178
15078,0.8553094,0.2,176
15079,0.28163725,0.2,175
15083,0.27047586,0.2,176
15084,0.663791,0.2,168
15091,0.2600796,0.2,177
15102,0.19209263,0.2,166
15103,0.81982285,0.2,162
15106,0.43447155,0.2,168
15107,0.92746806,0.2,179
15109,0.80900526,0.2,162
15121,0.44145802,0.2,171
15126,0.24999592,0.2,179
15136,0.71993035,0.2,170
15152,0.3927513,0.2,179
15154,0.3625148,0.2,170
15165,0.34581918,0.2,175
15166,0.14478843,0.2,176
15171,0.20552838,0.2,176
15179,0.35098296,0.2,173
15189,0.6361651,0.2,179
15191,0.28131467,0.2,168
15194,0.5090764,0.2,176
15211,0.29204226,0.2,165
15216,0.5934961,0.2,178
15220,0.56224275,0.2,165
15226,0.29520774,0.2,161
15228,0.13774672,0.2,177
15233,0.22239098,0.2,165
15238,0.19508027,0.2,161
15240,0.24562639,0.2,167
15258,0.37885126,0.2,162
15260,0.19653983,0.2,169
15261,0.7877067,0.2,175
15264,0.24658774,0.2,169
15269,0.09338105,0.2,170
15291,0.52898407,0.2,162
15300,0.9721921,0.2,166
15306,0.66190964,0.2,167
15311,0.37326163,0.2,160
15319,0.53160554,0.2,177
15321,0.30383268,0.2,168
15326,0.75228584,0.2,176
15333,0.15830544,0.2,176
15336,0.5916136,0.2,177
15339,0.39788297,0.2,178
15343,0.35574168,0.2,160
15349,0.10796108,0.2,164
15351,0.3241503,0.2,178
15353,0.43021044,0.2,167
15356,0.4606349,0.2,179
15368,0.78813666,0.2,163
15376,0.32707107,0.2,181
15377,0.7523205,0.2,187
15380,0.57548726,0.2,182
15382,0.31739327,0.2,164
15384,0.18051207,0.2,188
15388,0.46249008,0.2,182
15391,0.5572587,0.2,189
15392,0.83616,0.2,182
15399,0.38755184,0.2,180
15402,0.3593921,0.2,188
15405,0.4703895,0.2,164
15409,0.2026862,0.2,164
15413,0.89968526,0.2,168
15414,0.70062256,0.2,160
15417,0.224846,0.2,175
15419,0.51298016,0.2,177
15424,0.36843795,0.2,160
15427,0.102894396,0.2,179
15430,0.7844902,0.2,186
15436,0.16028018,0.2,180
15439,0.43893427,0.2,182
15440,0.47397995,0.2,180
15441,0.31310585,0.2,188
15442,0.67987794,0.2,186
15443,0.5561639,0.2,163
15454,0.28506967,0.2,176
15457,0.13791443,0.2,189
15459,0.64213145,0.2,162
15462,0.28773746,0.2,167
15472,0.59792924,0.2,174
15478,0.4120189,0.2,189
15481,0.3574818,0.2,173
15487,0.2068304,0.2,185
15489,0.29892957,0.2,187
15490,0.6428875,0.2,182
15498,0.25617293,0.2,176
15500,0.4679056,0.2,179
15507,0.8825847,0.2,172
15508,0.8129191,0.2,181
15510,0.67404264,0.2,179
15514,0.33972976,0.2,179
15516,0.5531556,0.2,179
15517,0.27855295,0.2,168
15518,0.27626982,0.2,187
15520,0.29962155,0.2,164
15522,0.2374407,0.2,177
15526,0.82267314,0.2,180
15531,0.20595483,0.2,187
15534,0.5621995,0.2,180
15538,0.3003467,0.2,161
15539,0.43196055,0.2,164
15541,0.3941693,0.2,172
15547,0.22557211,0.2,179
15548,0.6678477,0.2,183
15552,0.12608445,0.2,162
15553,0.5641829,0.2,186
15557,0.19372392,0.2,165
15558,0.28280938,0.2,176
15563,0.47784016,0.2,185
15565,0.57046926,0.2,166
15566,0.5340252,0.2,189
15567,0.13233711,0.2,188
15571,0.990524,0.2,186
15573,0.33472636,0.2,188
15578,0.10181145,0.2,187
15580,0.48160592,0.2,169
15581,0.50382537,0.2,185
15583,0.90637445,0.2,177
15585,0.3228678,0.2,176
15591,0.8482983,0.2,186
15599,0.67852724,0.2,188
15602,0.38186878,0.2,181
15605,0.12438683,0.2,187
15615,0.5366469,0.2,186
15617,0.3609344,0.2,173
15619,0.3066292,0.2,168
15622,0.36374623,0.2,161
15624,0.8339162,0.2,182
15626,0.5460158,0.2,186
15628,0.36697498,0.2,178
15633,0.26417974,0.2,177
15636,0.20010357,0.2,170
15641,0.3704515,0.2,179
15642,0.29012066,0.2,172
15646,0.3031417,0.2,167
15652,0.6634958,0.2,164
15653,0.51526004,0.2,188
15667,0.687878,0.2,186
15669,0.51565826,0.2,174
15676,0.2830876,0.2,188
15679,0.31475955,0.2,185
15681,0.5447336,0.2,179
15684,0.48452106,0.2,174
15686,0.077973224,0.2,164
15688,0.49025682,0.2,187
15696,0.23548862,0.2,183
15702,0.4757945,0.2,189
15712,0.4335188,0.2,162
15713,0.14325547,0.2,165
15722,0.09257633,0.2,166
15724,0.27065742,0.2,173
15726,0.31756422,0.2,160
15728,0.5476609,0.2,173
15729,0.21304797,0.2,187
15738,0.6117913,0.2,183
15742,0.5002751,0.2,187
15744,0.21437454,0.2,185
15746,0.46418723,0.2,182
15753,0.17805703,0.2,166
15755,0.9337989,0.2,177
15757,0.2084668,0.2,180
15760,0.33998066,0.2,176
15764,0.50153923,0.2,179
15765,0.12328015,0.2,167
15766,0.838528,0.2,182
15772,0.18375441,0.2,178
15773,0.270709,0.2,181
15776,0.19749072,0.2,181
15782,0.7944504,0.2,170
15783,0.19590388,0.2,183
15784,0.3434088,0.2,180
15792,0.9685967,0.2,160
15798,0.89879304,0.2,189
15799,0.64728713,0.2,180
15800,0.32513785,0.2,173
15801,0.53700346,0.2,180
15802,0.25651443,0.2,185
15806,0.72398514,0.2,171
15809,0.48413873,0.2,179
15815,0.1557152,0.2,179
15830,0.16982016,0.2,188
15832,0.7473603,0.2,160
15833,0.4098258,0.2,174
15839,0.88789284,0.2,179
15840,0.95870805,0.2,186
15841,0.33959407,0.2,179
15843,0.28260067,0.2,185
15845,0.6779932,0.2,188
15852,0.38123098,0.2,185
15856,0.18921372,0.2,189
15860,0.13700293,0.2,173
15861,0.40930572,0.2,168
15868,0.6881733,0.2,173
15869,0.48646188,0.2,172
15870,0.119372725,0.2,183
15871,0.12144882,0.2,168
15872,0.24363154,0.2,187
15876,0.2601924,0.2,171
15879,0.07988199,0.2,185
15881,0.8225577,0.2,182
15890,0.16648431,0.2,188
15894,0.51001793,0.2,189
15898,0.99247074,0.2,163
15901,0.82997984,0.2,176
15902,0.2550665,0.2,181
15903,0.18978634,0.2,189
15905,0.9479344,0.2,183
15912,0.7250398,0.2,189
15924,0.083465666,0.2,183
15925,0.708827,0.2,183
15926,0.22888865,0.2,179
15927,0.24048254,0.2,187
15928,0.30772465,0.2,171
15929,0.34885383,0.2,170
15930,0.9479692,0.2,166
15931,0.11157355,0.2,162
15936,0.4720469,0.2,186
15939,0.41083655,0.2,188
15942,0.4986265,0.2,179
15944,0.35672817,0.2,170
15949,0.94579506,0.2,182
15952,0.47277054,0.2,188
15953,0.36613712,0.2,189
15954,0.49783757,0.2,180
15957,0.20889549,0.2,187
15962,0.41841736,0.2,184
15964,0.24112013,0.2,170
15965,0.4946318,0.2,175
15968,0.40818176,0.2,185
15973,0.7188975,0.2,176
15975,0.5928442,0.2,188
15981,0.5228886,0.2,185
15990,0.22850318,0.2,177
15996,0.3747127,0.2,180
15998,0.38586292,0.2,180
16014,0.21337341,0.2,185
16018,0.24656515,0.2,187
16021,0.58913827,0.2,186
16025,0.42279243,0.2,182
16027,0.29926708,0.2,183
16028,0.35926974,0.2,188
16031,0.14816982,0.2,169
16032,0.39857927,0.2,187
16034,0.1282116,0.2,179
16042,0.48827305,0.2,179
16043,0.34636584,0.2,179
16044,0.21032034,0.2,187
16046,0.6192093,0.2,168
16048,0.095295414,0.2,168
16050,0.9923598,0.2,172
16051,0.44315538,0.2,184
16061,0.27955675,0.2,182
16063,0.30146426,0.2,164
16064,0.17525738,0.2,188
16068,0.36557868,0.2,186
16074,0.78766626,0.2,174
16077,0.41654623,0.2,182
16078,0.84475327,0.2,186
16079,0.1836428,0.2,176
16083,0.37669596,0.2,165
16087,0.39304817,0.2,173
16088,0.136731,0.2,188
16094,0.11114351,0.2,185
16095,0.20391972,0.2,167
16096,0.27302665,0.2,189
16113,0.30731645,0.2,188
16117,0.24258767,0.2,184
16124,0.22310695,0.2,175
16131,0.59136254,0.2,172
16132,0.7368759,0.2,164
16138,0.17557743,0.2,180
16151,0.50836784,0.2,164
16155,0.8144375,0.2,189
16158,0.3565646,0.2,186
16161,0.518875,0.2,170
16163,0.794746,0.2,168
16167,0.96968174,0.2,183
16171,0.405529,0.2,183
16172,0.8896687,0.2,183
16177,0.5027139,0.2,161
16181,0.33934486,0.2,179
16182,0.13441882,0.2,176
16184,0.48803273,0.2,169
16185,0.9709427,0.2,189
16190,0.7143269,0.2,174
16191,0.37883094,0.2,174
16194,0.9733123,0.2,163
16199,0.5768031,0.2,188
16202,0.507015,0.2,189
16204,0.18528447,0.2,177
16205,0.69589245,0.2,184
16209,0.43610033,0.2,185
16212,0.24251406,0.2,176
16213,0.6140831,0.2,160
16215,0.7352232,0.2,182
16216,0.2509492,0.2,180
16223,0.8133289,0.2,183
16225,0.1727878,0.2,165
16229,0.59062624,0.2,189
16233,0.22969876,0.2,168
16237,0.5939023,0.2,162
16242,0.30044878,0.2,171
16244,0.62762743,0.2,164
16254,0.16008295,0.2,173
16256,0.25829402,0.2,176
16261,0.5013061,0.2,175
16262,0.68501174,0.2,179
16264,0.3084886,0.2,187
16271,0.50290155,0.2,161
16272,0.16234422,0.2,176
16276,0.14222504,0.2,179
16277,0.26997656,0.2,181
16282,0.7341045,0.2,168
16286,0.26865605,0.2,183
16289,0.50803536,0.2,188
16295,0.40391934,0.2,161
16296,0.14723183,0.2,161
16297,0.3226277,0.2,161
16301,0.25081164,0.2,161
16303,0.23659472,0.2,187
16304,0.81919706,0.2,181
16308,0.7016337,0.2,186
16315,0.5656701,0.2,175
16323,0.64706504,0.2,164
16324,0.18234648,0.2,176
16327,0.1693261,0.2,168
16328,0.88556534,0.2,186
16329,0.26881826,0.2,189
16338,0.8974136,0.2,160
16342,0.45402905,0.2,189
16346,0.09740168,0.2,189
16349,0.9212224,0.2,183
16350,0.86549383,0.2,166
16353,0.15790948,0.2,175
16354,0.10560458,0.2,175
16355,0.4563235,0.2,173
16357,0.80940074,0.2,169
16367,0.7713673,0.2,183
16373,0.23037393,0.2,188
16386,0.83335376,0.2,162
16387,0.33863813,0.2,179
16391,0.39806724,0.2,185
16393,0.24303962,0.2,179
16394,0.9238911,0.2,170
16396,0.7453285,0.2,184
16397,0.68766975,0.2,183
16403,0.3317161,0.2,187
16404,0.26836285,0.2,164
16406,0.75747484,0.2,185
16409,0.6499223,0.2,163
16415,0.3893262,0.2,179
16418,0.13033664,0.2,179
16419,0.8268532,0.2,183
16434,0.73562974,0.2,171
16436,0.334518,0.2,182
16437,0.45963284,0.2,184
16440,0.12301541,0.2,182
16441,0.17213786,0.2,173
16443,0.77821153,0.2,183
16444,0.29786828,0.2,170
16445,0.21925655,0.2,164
16448,0.15034986,0.2,176
16455,0.363536,0.2,189
16457,0.46531668,0.2,175
16459,0.8228002,0.2,183
16464,0.24946417,0.2,174
16470,0.20796269,0.2,185
16471,0.8768581,0.2,188
16472,0.70963365,0.2,174
16473,0.24821821,0.2,183
16476,0.3115843,0.2,183
16480,0.35848063,0.2,173
16482,0.24972987,0.2,177
16491,0.4525828,0.2,167
16494,0.48983634,0.2,179
16500,0.67941487,0.2,188
16505,0.40604147,0.2,182
16506,0.4044501,0.2,184
16507,0.29618555,0.2,185
16509,0.16768335,0.2,187
16513,0.11654128,0.2,187
16517,0.2094725,0.2,177
16519,0.16752829,0.2,175
16523,0.5162332,0.2,189
16526,0.3797884,0.2,175
16528,0.26422864,0.2,185
16530,0.15030955,0.2,177
16539,0.5618141,0.2,189
16548,0.30812475,0.2,160
16549,0.20403899,0.2,187
16552,0.6623167,0.2,188
16554,0.8707785,0.2,162
16556,0.43151444,0.2,176
16558,0.8368222,0.2,180
16561,0.21455334,0.2,177
16562,0.67297137,0.2,185
16563,0.55304253,0.2,167
16564,0.36842245,0.2,189
16566,0.25210562,0.2,182
16569,0.8892784,0.2,182
16570,0.21541359,0.2,170
16573,0.5086779,0.2,182
16577,0.26031336,0.2,167
16580,0.2768771,0.2,170
16583,0.66945386,0.2,189
16589,0.34034106,0.2,180
16591,0.32411966,0.2,185
16593,0.18958738,0.2,182
16595,0.32965592,0.2,166
16597,0.13515525,0.2,188
16599,0.35278162,0.2,180
16600,0.38875595,0.2,185
16601,0.27294695,0.2,166
16608,0.9336049,0.2,183
16609,0.72063214,0.2,168
16610,0.44518697,0.2,178
16612,0.689116,0.2,182
16615,0.44648993,0.2,185
16622,0.21842155,0.2,185
16625,0.29552746,0.2,160
16626,0.56447583,0.2,187
16638,0.7470581,0.2,186
16639,0.28906155,0.2,161
16642,0.23722811,0.2,175
16645,0.5877531,0.2,183
16646,0.9696268,0.2,178
16653,0.23957576,0.2,185
16654,0.096486226,0.2,180
16657,0.83099395,0.2,189
16659,0.8019659,0.2,160
16660,0.23692939,0.2,180
16666,0.35287791,0.2,180
16668,0.58144534,0.2,184
16670,0.30990383,0.2,180
16673,0.79125524,0.2,186
16674,0.5494615,0.2,175
16675,0.45893684,0.2,188
16677,0.4588334,0.2,189
16679,0.15443645,0.2,180
16682,0.32909366,0.2,167
16684,0.36793897,0.2,168
16687,0.69478023,0.2,168
16696,0.42466086,0.2,171
16698,0.204945,0.2,180
16700,0.57101935,0.2,182
16702,0.28166726,0.2,175
16715,0.39788046,0.2,189
16717,0.25014052,0.2,175
16721,0.5231788,0.2,174
16724,0.36125872,0.2,185
16732,0.3688373,0.2,182
16733,0.3195166,0.2,166
16735,0.8888757,0.2,186
16736,0.9503193,0.2,160
16739,0.104847156,0.2,181
16740,0.45900005,0.2,180
16751,0.09154434,0.2,176
16753,0.39047948,0.2,170
16768,0.088887125,0.2,180
16775,0.15265155,0.2,173
16778,0.43415135,0.2,187
16779,0.8595764,0.2,168
16786,0.14365266,0.2,164
16787,0.84454626,0.2,183
16788,0.2657698,0.2,168
16789,0.3485718,0.2,174
16790,0.70384026,0.2,182
16792,0.5477426,0.2,185
16796,0.536798,0.2,182
16799,0.30228186,0.2,179
16803,0.580798,0.2,183
16804,0.42687488,0.2,183
16806,0.24836767,0.2,174
16809,0.24081244,0.2,161
16811,0.313662,0.2,183
16813,0.35993078,0.2,174
16814,0.21426593,0.2,187
16816,0.4051933,0.2,179
16822,0.11952958,0.2,183
16825,0.25852755,0.2,180
16826,0.80386734,0.2,181
16839,0.40944687,0.2,189
16847,0.13538276,0.2,185
16850,0.2349398,0.2,177
16852,0.67317355,0.2,171
16853,0.938967,0.2,189
16856,0.5781,0.2,185
16860,0.22326262,0.2,176
16864,0.1652199,0.2,164
16867,0.795183,0.2,184
16868,0.36763942,0.2,174
16869,0.3680738,0.2,164
16870,0.54678345,0.2,174
16872,0.92138594,0.2,189
16877,0.21797402,0.2,181
16878,0.20630136,0.2,176
16879,0.8192179,0.2,188
16880,0.39485538,0.2,188
16884,0.5134715,0.2,182
16889,0.3583971,0.2,169
16893,0.6169598,0.2,166
16900,0.18375449,0.2,179
16901,0.78584343,0.2,178
16903,0.3427856,0.2,187
16905,0.13478321,0.2,185
16908,0.38142997,0.2,161
16912,0.21425264,0.2,168
16916,0.26691324,0.2,173
16918,0.37803215,0.2,171
16919,0.38342217,0.2,160
16920,0.18233162,0.2,185
16925,0.8309685,0.2,188
16931,0.1363973,0.2,179
16932,0.21804552,0.2,164
16935,0.34302682,0.2,185
16936,0.22633786,0.2,179
16937,0.8842088,0.2,178
16939,0.69204855,0.2,185
16941,0.25175273,0.2,188
16952,0.13961728,0.2,185
16953,0.37594408,0.2,164
16956,0.27265638,0.2,185
16960,0.15800181,0.2,188
16961,0.46550077,0.2,164
16966,0.62275195,0.2,189
16968,0.3310934,0.2,161
16969,0.38868877,0.2,184
16975,0.29686448,0.2,185
16981,0.9646954,0.2,178
16986,0.35616887,0.2,170
16992,0.31256407,0.2,185
16993,0.448748,0.2,186
16995,0.32678834,0.2,162
17003,0.19695674,0.2,170
17004,0.29832903,0.2,181
17006,0.79383975,0.2,162
17008,0.20177972,0.2,177
17020,0.5602546,0.2,160
17022,0.32509223,0.2,170
17024,0.94683355,0.2,179
17027,0.24380836,0.2,179
17032,0.65068597,0.2,162
17037,0.36990547,0.2,171
17038,0.4756316,0.2,167
17039,0.66273296,0.2,182
17041,0.69815487,0.2,170
17045,0.12075515,0.2,170
17054,0.93351245,0.2,171
17056,0.58621585,0.2,177
17061,0.18244468,0.2,174
17063,0.23796792,0.2,186
17064,0.6884437,0.2,160
17068,0.40404135,0.2,170
17070,0.514057,0.2,167
17071,0.7198344,0.2,175
17078,0.51936626,0.2,160
17081,0.5590451,0.2,185
17086,0.11467196,0.2,187
17091,0.35604241,0.2,169
17095,0.41075006,0.2,164
17097,0.89275306,0.2,163
17103,0.5939965,0.2,180
17104,0.33449167,0.2,174
17111,0.06780145,0.2,187
17114,0.86199456,0.2,166
17117,0.09457444,0.2,187
17118,0.19180243,0.2,164
17119,0.15344551,0.2,173
17124,0.32340539,0.2,164
17125,0.12463118,0.2,165
17127,0.42321992,0.2,189
17128,0.2661974,0.2,177
17131,0.5759701,0.2,179
17134,0.2258294,0.2,182
17135,0.19242914,0.2,168
17136,0.20727919,0.2,182
17138,0.112927966,0.2,162
17145,0.34590852,0.2,167
17146,0.75967747,0.2,182
17147,0.4567553,0.2,175
17148,0.48130566,0.2,176
17154,0.48995936,0.2,177
17158,0.893682,0.2,163
17163,0.56552076,0.2,176
17164,0.21312852,0.2,179
17166,0.71326864,0.2,182
17171,0.49046338,0.2,164
17176,0.25193122,0.2,176
17180,0.35499784,0.2,184
17181,0.92885804,0.2,179
17184,0.70775545,0.2,184
17188,0.6216587,0.2,175
17192,0.5475254,0.2,170
17195,0.56592333,0.2,160
17196,0.8722939,0.2,183
17197,0.4635497,0.2,169
17199,0.63559127,0.2,176
17201,0.54780126,0.2,166
17205,0.30272326,0.2,179
17208,0.6415585,0.2,160
17231,0.9618521,0.2,160
17233,0.20339175,0.2,181
17235,0.30404046,0.2,182
17240,0.5126753,0.2,187
17242,0.76809126,0.2,183
17245,0.5808343,0.2,188
17246,0.43064508,0.2,179
17247,0.19377215,0.2,188
17249,0.4849505,0.2,189
17252,0.14762068,0.2,185
17260,0.237459,0.2,188
17267,0.5517712,0.2,177
17268,0.6784451,0.2,160
17269,0.67665756,0.2,185
17270,0.17653824,0.2,187
17271,0.25507042,0.2,174
17272,0.5032432,0.2,164
17281,0.96956134,0.2,183
17284,0.82424116,0.2,184
17285,0.7927205,0.2,189
17288,0.7473194,0.2,189
17294,0.22314586,0.2,187
17297,0.5077759,0.2,168
17299,0.13186777,0.2,185
17304,0.12085086,0.2,179
17313,0.9793519,0.2,183
17318,0.8325649,0.2,186
17319,0.15679263,0.2,164
17324,0.81953835,0.2,178
17325,0.27370924,0.2,189
17334,0.14905666,0.2,189
17337,0.7905206,0.2,162
17339,0.54235965,0.2,178
17343,0.29863968,0.2,178
17345,0.3818288,0.2,180
17348,0.24452688,0.2,185
17354,0.6454958,0.2,171
17355,0.27016512,0.2,179
17357,0.40473458,0.2,185
17364,0.24352668,0.2,177
17382,0.33265474,0.2,188
17383,0.97937346,0.2,189
17387,0.14942925,0.2,165
17390,0.35644427,0.2,185
17392,0.4889802,0.2,180
17405,0.17733286,0.2,181
17406,0.40591148,0.2,181
17408,0.28675875,0.2,175
17412,0.17269522,0.2,189
17414,0.25192755,0.2,185
17415,0.6549482,0.2,189
17417,0.67749584,0.2,161
17419,0.46559736,0.2,182
17420,0.08979239,0.2,174
17422,0.20107388,0.2,176
17424,0.2881667,0.2,174
17427,0.1561804,0.2,188
17428,0.4877168,0.2,162
17431,0.21822575,0.2,187
17435,0.7497135,0.2,176
17438,0.40664113,0.2,185
17447,0.35720244,0.2,180
17456,0.8999459,0.2,186
17462,0.34522372,0.2,189
17464,0.3003049,0.2,170
17465,0.08820028,0.2,187
17478,0.3676751,0.2,169
17479,0.8528892,0.2,180
17480,0.5567216,0.2,175
17486,0.45279926,0.2,164
17492,0.521245,0.2,182
17493,0.40963927,0.2,181
17500,0.16050062,0.2,177
17505,0.30774158,0.2,165
17507,0.24959555,0.2,185
17508,0.9834622,0.2,187
17513,0.6920807,0.2,177
17525,0.379291,0.2,179
17526,0.2632001,0.2,167
17531,0.36954227,0.2,169
17534,0.5113423,0.2,170
17535,0.24802725,0.2,185
17536,0.37456876,0.2,188
17538,0.21025588,0.2,176
17541,0.9488868,0.2,178
17544,0.19934143,0.2,179
17546,0.1684053,0.2,187
17551,0.53308034,0.2,178
17555,0.93334955,0.2,186
17559,0.13823606,0.2,187
17561,0.70599693,0.2,168
17567,0.888785,0.2,186
17570,0.14719747,0.2,162
17574,0.18826374,0.2,176
17575,0.24249135,0.2,179
17577,0.16436055,0.2,183
17581,0.83577627,0.2,184
17586,0.5452288,0.2,177
17592,0.90381664,0.2,189
17600,0.313328,0.2,185
17604,0.28449428,0.2,177
17606,0.84064054,0.2,185
17608,0.6422309,0.2,170
17613,0.5249737,0.2,164
17615,0.32229593,0.2,171
17617,0.8494485,0.2,189
17619,0.72542304,0.2,182
17620,0.1638915,0.2,177
17622,0.5301914,0.2,189
17624,0.5234221,0.2,182
17630,0.14358231,0.2,183
17633,0.14827491,0.2,182
17636,0.20600925,0.2,173
17638,0.25209633,0.2,177
17639,0.13199046,0.2,187
17647,0.437684,0.2,175
17651,0.2963297,0.2,180
17654,0.53700584,0.2,187
17666,0.41060495,0.2,177
17667,0.21428603,0.2,168
17669,0.09185629,0.2,182
17673,0.7043984,0.2,187
17676,0.39723092,0.2,170
17677,0.5982883,0.2,182
17680,0.4673175,0.2,164
17681,0.5045501,0.2,180
17682,0.13138422,0.2,183
17686,0.4701747,0.2,188
17687,0.3573708,0.2,187
17699,0.50303686,0.2,188
17703,0.2139576,0.2,162
17704,0.19823357,0.2,164
17711,0.3353515,0.2,168
17713,0.90872544,0.2,186
17714,0.44502807,0.2,160
17716,0.5050832,0.2,176
17720,0.40646636,0.2,185
17724,0.27602908,0.2,178
17725,0.99341196,0.2,181
17729,0.9069446,0.2,185
17732,0.40225583,0.2,182
17737,0.12085921,0.2,162
17738,0.15194114,0.2,184
17744,0.24108478,0.2,164
17748,0.32937938,0.2,162
17749,0.4644563,0.2,175
17752,0.4435929,0.2,179
17753,0.31294972,0.2,180
17755,0.118737124,0.2,174
17761,0.2843432,0.2,189
17767,0.3029876,0.2,176
17771,0.62277156,0.2,173
17775,0.70437115,0.2,189
17777,0.68902975,0.2,173
17778,0.2554849,0.2,189
17780,0.5136662,0.2,180
17782,0.18648858,0.2,168
17783,0.33626917,0.2,167
17785,0.9596586,0.2,186
17787,0.57104117,0.2,189
17789,0.497984,0.2,180
17794,0.08443174,0.2,185
17798,0.3967139,0.2,180
17804,0.6701041,0.2,183
17808,0.46649292,0.2,175
17811,0.29282343,0.2,177
17818,0.33947194,0.2,168
17820,0.558837,0.2,173
17827,0.57521605,0.2,179
17830,0.28231114,0.2,179
17834,0.561321,0.2,180
17837,0.95479125,0.2,182
17845,0.61297494,0.2,188
17852,0.96555024,0.2,188
17853,0.2505482,0.2,169
17854,0.8874778,0.2,183
17859,0.22183697,0.2,188
17862,0.10616958,0.2,180
17865,0.61066186,0.2,185
17868,0.58913094,0.2,160
17873,0.31267977,0.2,177
17874,0.30165786,0.2,180
17878,0.28553292,0.2,189
17881,0.65490514,0.2,185
17884,0.21238367,0.2,173
17893,0.47603464,0.2,164
17897,0.08434004,0.2,164
17898,0.41937488,0.2,173
17900,0.503693,0.2,170
17905,0.305738,0.2,188
17918,0.5681031,0.2,173
17919,0.84118474,0.2,167
17921,0.15028474,0.2,183
17928,0.65257734,0.2,182
17930,0.939634,0.2,183
17936,0.83439165,0.2,170
17938,0.327228,0.2,160
17940,0.24470349,0.2,189
17942,0.36542633,0.2,181
17943,0.24570476,0.2,176
17945,0.9410601,0.2,188
17949,0.329525,0.2,176
17951,0.12636185,0.2,180
17954,0.5283126,0.2,184
17961,0.5037822,0.2,188
17962,0.35228777,0.2,168
17972,0.43541664,0.2,164
17974,0.90684867,0.2,163
17979,0.09717126,0.2,185
17995,0.5285101,0.2,182
18007,0.6796333,0.2,187
18008,0.37727463,0.2,170
18009,0.521791,0.2,173
18010,0.44363737,0.2,189
18012,0.9421897,0.2,162
18013,0.14103559,0.2,162
18023,0.36775315,0.2,164
18028,0.81918263,0.2,183
18032,0.10947318,0.2,164
18038,0.61045074,0.2,183
18042,0.28908035,0.2,173
18046,0.7007104,0.2,183
18052,0.5677921,0.2,170
18053,0.5838249,0.2,180
18055,0.32304415,0.2,185
18063,0.9376869,0.2,189
18065,0.23639996,0.2,186
18066,0.11616739,0.2,187
18069,0.557091,0.2,164
18079,0.12058444,0.2,174
18080,0.3625723,0.2,184
18081,0.266171,0.2,185
18084,0.3771027,0.2,182
18090,0.82771814,0.2,163
18099,0.7784309,0.2,189
18100,0.2651352,0.2,166
18106,0.5868426,0.2,185
18110,0.19680543,0.2,180
18112,0.23158728,0.2,166
18113,0.37473214,0.2,170
18114,0.30427706,0.2,164
18116,0.74455225,0.2,171
18121,0.1427423,0.2,188
18124,0.17263009,0.2,187
18127,0.20063955,0.2,173
18128,0.80209386,0.2,189
18132,0.5548451,0.2,177
18135,0.6231917,0.2,183
18140,0.58594954,0.2,166
18145,0.20926453,0.2,161
18147,0.2680626,0.2,162
18150,0.1248829,0.2,180
18157,0.31103918,0.2,183
18160,0.82869405,0.2,189
18162,0.27409554,0.2,168
18163,0.5602122,0.2,185
18164,0.25652102,0.2,165
18167,0.25726935,0.2,185
18171,0.35942805,0.2,165
18177,0.42361993,0.2,176
18186,0.8245605,0.2,186
18189,0.22662885,0.2,164
18197,0.40683463,0.2,183
18201,0.81908303,0.2,180
18202,0.45764595,0.2,180
18213,0.8767716,0.2,186
18219,0.3610022,0.2,188
18228,0.71548283,0.2,189
18232,0.43024287,0.2,174
18239,0.5762765,0.2,179
18243,0.124066114,0.2,176
18247,0.2384691,0.2,185
18260,0.124332316,0.2,173
18262,0.36387956,0.2,179
18263,0.4566936,0.2,177
18265,0.5725148,0.2,165
18269,0.9472234,0.2,188
18271,0.9225552,0.2,188
18273,0.76244354,0.2,181
18281,0.1614188,0.2,173
18297,0.21562359,0.2,162
18299,0.325324,0.2,170
18302,0.54201776,0.2,183
18304,0.4023219,0.2,177
18305,0.21399489,0.2,180
18306,0.6195189,0.2,188
18308,0.54897195,0.2,182
18310,0.86076283,0.2,182
18311,0.33109552,0.2,164
18312,0.19779547,0.2,184
18322,0.23011246,0.2,187
18325,0.18774481,0.2,183
18327,0.36607864,0.2,184
18331,0.5419357,0.2,183
18332,0.17450221,0.2,182
18335,0.66238075,0.2,176
18341,0.58068913,0.2,162
18347,0.082716845,0.2,187
18351,0.33165613,0.2,164
18352,0.17562933,0.2,187
18357,0.6208409,0.2,189
18362,0.30719396,0.2,174
18363,0.14241627,0.2,188
18364,0.18089063,0.2,188
18366,0.6476033,0.2,188
18368,0.2744888,0.2,177
18369,0.32060677,0.2,184
18370,0.19819559,0.2,160
18371,0.32628217,0.2,189
18373,0.7025989,0.2,177
18380,0.9436528,0.2,182
18383,0.474773,0.2,182
18388,0.7605582,0.2,170
18389,0.21784844,0.2,175
18393,0.17040715,0.2,182
18402,0.40111855,0.2,186
18406,0.30368498,0.2,174
18409,0.8706975,0.2,172
18410,0.12611756,0.2,185
18413,0.16529946,0.2,169
18426,0.33349043,0.2,165
18427,0.3246123,0.2,161
18429,0.38726172,0.2,188
18430,0.23784342,0.2,174
18432,0.37426293,0.2,189
18434,0.35653126,0.2,172
18440,0.30357176,0.2,178
18442,0.18725173,0.2,188
18447,0.9290752,0.2,181
18448,0.28466693,0.2,188
18450,0.29375914,0.2,161
18452,0.22882129,0.2,161
18459,0.24886063,0.2,165
18461,0.86276543,0.2,160
18462,0.44297707,0.2,182
18465,0.6228196,0.2,185
18466,0.20512886,0.2,177
18469,0.43277353,0.2,188
18471,0.35554838,0.2,168
18474,0.7998361,0.2,160
18475,0.47282332,0.2,185
18477,0.5520916,0.2,172
18478,0.9744387,0.2,177
18480,0.9475543,0.2,189
18483,0.17608476,0.2,185
18485,0.7271884,0.2,176
18486,0.5816948,0.2,181
18489,0.2985693,0.2,161
18496,0.5177639,0.2,168
18500,0.886048,0.2,169
18501,0.57402277,0.2,188
18503,0.27033314,0.2,176
18507,0.7551083,0.2,189
18509,0.8611881,0.2,185
18510,0.778667,0.2,188
18511,0.11087902,0.2,176
18514,0.4127142,0.2,168
18515,0.64401287,0.2,184
18520,0.75480187,0.2,189
18526,0.5269383,0.2,164
18527,0.19709632,0.2,183
18534,0.38958585,0.2,183
18540,0.76342285,0.2,174
18544,0.38831085,0.2,175
18546,0.1254658,0.2,165
18548,0.47694814,0.2,188
18551,0.64911187,0.2,185
18555,0.9250944,0.2,183
18562,0.6242742,0.2,180
18564,0.27639025,0.2,185
18565,0.60501236,0.2,184
18577,0.29184374,0.2,160
18578,0.9061435,0.2,168
18581,0.7816548,0.2,160
18583,0.2592732,0.2,185
18590,0.23485383,0.2,164
18594,0.73002625,0.2,177
18599,0.77883196,0.2,178
18607,0.35348862,0.2,189
18610,0.6859584,0.2,182
18611,0.60966337,0.2,181
18612,0.18548301,0.2,164
18613,0.8281567,0.2,183
18615,0.56645656,0.2,182
18617,0.6406115,0.2,183
18624,0.42613128,0.2,185
18626,0.14341088,0.2,188
18628,0.8847754,0.2,179
18630,0.6313815,0.2,186
18633,0.2565315,0.2,181
18644,0.4220831,0.2,183
18646,0.2793895,0.2,167
18647,0.55333006,0.2,185
18648,0.32605684,0.2,185
18658,0.3683778,0.2,185
18660,0.94806445,0.2,179
18662,0.5473605,0.2,185
18675,0.94730055,0.2,172
18677,0.5217442,0.2,162
18678,0.8843758,0.2,183
18684,0.6866411,0.2,164
18688,0.34891665,0.2,161
18696,0.46956554,0.2,181
18700,0.3103417,0.2,170
18709,0.3724294,0.2,183
18713,0.19195387,0.2,185
18716,0.633034,0.2,184
18717,0.88927394,0.2,183
18719,0.4909791,0.2,185
18720,0.49810606,0.2,160
18721,0.19439307,0.2,185
18723,0.18855952,0.2,189
18728,0.58321834,0.2,160
18729,0.30571932,0.2,185
18749,0.5525411,0.2,173
18752,0.43998122,0.2,189
18754,0.5538957,0.2,161
18765,0.45249245,0.2,184
18773,0.61325914,0.2,189
18777,0.24154516,0.2,179
18779,0.3128806,0.2,185
18785,0.40794298,0.2,188
18788,0.39559248,0.2,161
18792,0.25873017,0.2,176
18795,0.81074107,0.2,173
18802,0.59618205,0.2,182
18803,0.22123837,0.2,185
18805,0.7887794,0.2,182
18810,0.4549851,0.2,166
18811,0.3495037,0.2,161
18812,0.9771986,0.2,171
18814,0.3286129,0.2,177
18823,0.38560116,0.2,179
18828,0.4117764,0.2,177
18830,0.29800144,0.2,180
18834,0.40444145,0.2,162
18835,0.5163649,0.2,174
18837,0.43446633,0.2,182
18844,0.26175943,0.2,183
18848,0.23532884,0.2,180
18849,0.150496,0.2,187
18852,0.55743635,0.2,168
18854,0.9178734,0.2,177
18858,0.13036849,0.2,165
18867,0.4965424,0.2,178
18870,0.16066262,0.2,164
18878,0.3679811,0.2,183
18885,0.16129568,0.2,181
18887,0.60987484,0.2,174
18888,0.65456074,0.2,179
18889,0.20325302,0.2,161
18892,0.17593746,0.2,169
18894,0.38646898,0.2,160
18899,0.114762194,0.2,165
18910,0.30252707,0.2,183
18912,0.3638214,0.2,179
18915,0.9099314,0.2,189
18922,0.06468249,0.2,170
18925,0.72288156,0.2,178
18927,0.3143355,0.2,185
18928,0.4749444,0.2,189
18933,0.16828279,0.2,162
18934,0.15758404,0.2,187
18938,0.13453105,0.2,187
18941,0.7513583,0.2,188
18946,0.20098574,0.2,164
18947,0.53761727,0.2,182
18949,0.09415177,0.2,173
18959,0.27287537,0.2,167
18960,0.5441709,0.2,178
18961,0.51945484,0.2,188
18963,0.12508965,0.2,162
18964,0.3703184,0.2,177
18965,0.12711182,0.2,165
18970,0.2691646,0.2,188
18974,0.16724084,0.2,182
18991,0.31783473,0.2,177
18993,0.29082695,0.2,169
19003,0.33985046,0.2,188
19006,0.5341192,0.2,178
19012,0.23283942,0.2,164
19015,0.25566995,0.2,166
19017,0.97989047,0.2,178
19033,0.52909404,0.2,186
19035,0.21770221,0.2,164
19036,0.06998852,0.2,183
19044,0.24339578,0.2,176
19051,0.36625963,0.2,187
19057,0.09788348,0.2,161
19063,0.48077574,0.2,182
19064,0.5118902,0.2,168
19065,0.94462687,0.2,160
19068,0.93768847,0.2,163
19071,0.92271197,0.2,189
19085,0.37547478,0.2,185
19090,0.605283,0.2,186
19091,0.29103792,0.2,188
19092,0.19644451,0.2,180
19094,0.33868334,0.2,176
19100,0.98692465,0.2,186
19101,0.2724789,0.2,187
19102,0.22740355,0.2,164
19104,0.7601766,0.2,171
19108,0.89958686,0.2,172
19116,0.77238816,0.2,189
19119,0.8480793,0.2,183
19121,0.335395,0.2,183
19125,0.2557159,0.2,187
19126,0.16882652,0.2,180
19127,0.20151772,0.2,160
19130,0.64515966,0.2,186
19131,0.58020794,0.2,188
19132,0.7919889,0.2,186
19139,0.7028258,0.2,173
19142,0.5602441,0.2,189
19148,0.6749517,0.2,189
19153,0.27152234,0.2,170
19158,0.21863765,0.2,185
19159,0.67776096,0.2,182
19165,0.7039554,0.2,178
19167,0.2871518,0.2,180
19171,0.5819557,0.2,168
19172,0.37746048,0.2,173
19173,0.18917032,0.2,173
19174,0.4672072,0.2,182
19179,0.95344603,0.2,163
19180,0.33504358,0.2,175
19182,0.27012217,0.2,189
19189,0.33408678,0.2,182
19197,0.885479,0.2,178
19200,0.20496865,0.2,164
19204,0.12178143,0.2,168
19210,0.78870034,0.2,170
19211,0.8034446,0.2,178
19213,0.16523205,0.2,187
19216,0.05246596,0.2,187
19217,0.41655484,0.2,176
19218,0.39747304,0.2,162
19224,0.19930734,0.2,187
19241,0.30502814,0.2,169
19245,0.46437657,0.2,177
19247,0.41022953,0.2,160
19250,0.68474144,0.2,160
19257,0.20442599,0.2,188
19259,0.46448112,0.2,185
19264,0.65585864,0.2,182
19270,0.20644106,0.2,185
19276,0.15994479,0.2,185
19283,0.23330495,0.2,171
19292,0.14344819,0.2,173
19293,0.16205762,0.2,185
19295,0.584615,0.2,188
19299,0.112159915,0.2,170
19300,0.10351103,0.2,161
19301,0.34964797,0.2,189
19302,0.18706016,0.2,167
19303,0.16782519,0.2,173
19306,0.93570215,0.2,174
19308,0.39049357,0.2,170
19319,0.39777204,0.2,189
19324,0.5653267,0.2,185
19325,0.26243746,0.2,180
19326,0.11935656,0.2,187
19327,0.19771269,0.2,170
19328,0.5703758,0.2,160
19338,0.21030629,0.2,179
19340,0.12858829,0.2,181
19341,0.38030145,0.2,174
19347,0.8640856,0.2,184
19353,0.6393925,0.2,188
19356,0.18397063,0.2,176
19358,0.37050208,0.2,179
19365,0.263255,0.2,183
19384,0.47649616,0.2,183
19392,0.51583385,0.2,181
19396,0.8156442,0.2,180
19402,0.51524305,0.2,180
19409,0.19011661,0.2,161
19410,0.68639046,0.2,164
19413,0.81135154,0.2,176
19416,0.3504687,0.2,180
19418,0.8518848,0.2,189
19421,0.41744778,0.2,183
19424,0.27562898,0.2,162
19431,0.33712563,0.2,183
19432,0.7843141,0.2,186
19434,0.8385284,0.2,189
19437,0.416199,0.2,184
19438,0.89349425,0.2,176
19442,0.4856162,0.2,180
19443,0.43979576,0.2,164
19445,0.5842583,0.2,186
19448,0.5727362,0.2,178
19451,0.4726894,0.2,180
19453,0.43869582,0.2,182
19455,0.7094589,0.2,166
19458,0.14248879,0.2,188
19472,0.77393776,0.2,182
19478,0.31298468,0.2,165
19482,0.1283708,0.2,168
19489,0.76468205,0.2,161
19498,0.6126698,0.2,167
19501,0.9962722,0.2,178
19503,0.38117683,0.2,187
19504,0.33711988,0.2,187
19509,0.4690342,0.2,177
19519,0.18293627,0.2,179
19522,0.24025778,0.2,164
19523,0.08860263,0.2,187
19545,0.16506304,0.2,180
19546,0.3872718,0.2,183
19548,0.8510263,0.2,182
19563,0.31325713,0.2,188
19578,0.26302764,0.2,180
19579,0.38565227,0.2,187
19581,0.29434434,0.2,177
19587,0.2500821,0.2,168
19589,0.6944359,0.2,186
19590,0.34820515,0.2,184
19597,0.4270194,0.2,171
19599,0.63826394,0.2,180
19600,0.60125864,0.2,189
19605,0.17495146,0.2,179
19611,0.43667418,0.2,189
19612,0.22327752,0.2,187
19624,0.45905793,0.2,189
19626,0.27640086,0.2,185
19628,0.31172213,0.2,170
19629,0.17748176,0.2,179
19643,0.54171896,0.2,187
19645,0.363901,0.2,164
19649,0.27178136,0.2,183
19651,0.16991167,0.2,176
19655,0.41186404,0.2,179
19663,0.47792628,0.2,167
19664,0.36559716,0.2,185
19669,0.4841979,0.2,183
19672,0.40848255,0.2,182
19675,0.674805,0.2,162
19683,0.5455184,0.2,171
19686,0.68139285,0.2,180
19689,0.1854514,0.2,185
19692,0.32823,0.2,179
19693,0.24212193,0.2,169
19695,0.71540636,0.2,188
19696,0.95593315,0.2,185
19697,0.14217094,0.2,179
19699,0.1784508,0.2,181
19700,0.47849855,0.2,160
19701,0.17627244,0.2,176
19705,0.5192043,0.2,189
19706,0.35015303,0.2,180
19710,0.18186861,0.2,164
19712,0.7340893,0.2,182
19713,0.76527804,0.2,189
19716,0.7484536,0.2,182
19718,0.47515336,0.2,186
19719,0.44728103,0.2,188
19722,0.31967866,0.2,162
19723,0.8400333,0.2,183
19726,0.7499915,0.2,178
19728,0.45247227,0.2,182
19733,0.18775752,0.2,187
19736,0.9965796,0.2,172
19739,0.12613353,0.2,169
19750,0.6069423,0.2,174
19752,0.25274763,0.2,173
19757,0.80211693,0.2,182
19758,0.8807715,0.2,185
19760,0.34183452,0.2,167
19765,0.09203792,0.2,173
19772,0.25541812,0.2,173
19777,0.7644791,0.2,174
19778,0.662465,0.2,170
19781,0.3191516,0.2,185
19787,0.92249095,0.2,186
19792,0.26720688,0.2,164
19794,0.37849107,0.2,170
19796,0.43889567,0.2,187
19800,0.2560211,0.2,185
19806,0.33010042,0.2,189
19810,0.8703111,0.2,185
19812,0.2413709,0.2,167
19816,0.8734656,0.2,183
19817,0.57725376,0.2,170
19831,0.7474559,0.2,177
19833,0.5049139,0.2,188
19835,0.967573,0.2,180
19837,0.7129538,0.2,188
19838,0.41120914,0.2,173
19842,0.44333404,0.2,189
19845,0.2473269,0.2,165
19847,0.17181051,0.2,187
19848,0.36896953,0.2,176
19850,0.6279082,0.2,180
19853,0.47404915,0.2,186
19857,0.4367859,0.2,174
19861,0.71689594,0.2,182
19862,0.18650422,0.2,179
19866,0.5325218,0.2,189
19872,0.23172909,0.2,182
19880,0.5534159,0.2,172
19882,0.14478388,0.2,162
19884,0.686504,0.2,162
19889,0.1212293,0.2,174
19890,0.57642066,0.2,182
19898,0.550837,0.2,184
19901,0.44337744,0.2,188
19913,0.85876983,0.2,189
19916,0.6890014,0.2,171
19922,0.25561094,0.2,188
19927,0.4644325,0.2,166
19930,0.40634534,0.2,174
19931,0.3889167,0.2,164
19935,0.5559311,0.2,168
19937,0.6516365,0.2,176
19939,0.8467927,0.2,160
19941,0.35163674,0.2,162
19942,0.23638639,0.2,170
19944,0.3561546,0.2,182
19948,0.5599517,0.2,188
19949,0.96660197,0.2,164
19953,0.9074606,0.2,173
19958,0.17480235,0.2,167
19961,0.6507714,0.2,182
19966,0.9831118,0.2,182
19968,0.38811496,0.2,183
19971,0.14973116,0.2,187
19974,0.14540318,0.2,161
19988,0.80678844,0.2,182
19992,0.15339243,0.2,174
19993,0.3917537,0.2,164
19994,0.5890492,0.2,173
20000,0.72808284,0.2,164
20005,0.3800934,0.2,189
20009,0.7591661,0.2,178
20012,0.14709099,0.2,185
20013,0.72631365,0.2,161
20017,0.2851088,0.2,176
20021,0.8894492,0.2,186
20024,0.35191455,0.2,187
20033,0.5484353,0.2,180
20036,0.78,0.2,185
20045,0.19012877,0.2,180
20046,0.3438823,0.2,188
20050,0.18584475,0.2,179
20053,0.4629764,0.2,165
20054,0.39001137,0.2,170
20056,0.14611602,0.2,164
20057,0.36860123,0.2,164
20060,0.5163237,0.2,164
20063,0.5199622,0.2,187
20064,0.3398146,0.2,164
20065,0.40994003,0.2,171
20069,0.34713143,0.2,173
20070,0.22789656,0.2,179
20072,0.9743009,0.2,169
20073,0.24283981,0.2,168
20074,0.6830867,0.2,189
20077,0.43447155,0.2,168
20081,0.1032315,0.2,171
20083,0.41257507,0.2,173
20085,0.28652582,0.2,188
20090,0.25400224,0.2,180
20092,0.27593306,0.2,168
20096,0.23674692,0.2,180
20100,0.19533819,0.2,185
20102,0.51230437,0.2,170
20117,0.50799954,0.2,187
20125,0.30923745,0.2,167
20126,0.27489585,0.2,169
20136,0.10229064,0.2,181
20137,0.16293712,0.2,165
20144,0.08931582,0.2,161
20148,0.19636281,0.2,185
20149,0.324692,0.2,160
20158,0.36558908,0.2,176
20174,0.84854114,0.2,172
20179,0.2900163,0.2,188
20180,0.24421325,0.2,189
20181,0.42824033,0.2,182
20186,0.25079745,0.2,182
20190,0.67711824,0.2,189
20198,0.59930015,0.2,185
20210,0.18694757,0.2,162
20215,0.6286862,0.2,164
20217,0.16370696,0.2,185
20218,0.8555909,0.2,181
20219,0.8144479,0.2,164
20224,0.2124769,0.2,188
20225,0.8031486,0.2,183
20227,0.7335134,0.2,184
20228,0.27869576,0.2,180
20232,0.5072025,0.2,176
20234,0.5689074,0.2,164
20235,0.6903133,0.2,186
20238,0.28337622,0.2,179
20252,0.14089599,0.2,187
20256,0.36675566,0.2,166
20261,0.6983323,0.2,177
20262,0.15796298,0.2,185
20266,0.3530851,0.2,171
20271,0.43149996,0.2,179
20272,0.4528589,0.2,182
20280,0.24746433,0.2,175
20281,0.2519146,0.2,176
20284,0.72523475,0.2,166
20292,0.20982838,0.2,189
20294,0.36963606,0.2,188
20295,0.59980685,0.2,169
20296,0.5412186,0.2,171
20297,0.35884845,0.2,161
20299,0.21000396,0.2,177
20308,0.38935584,0.2,189
20310,0.84866905,0.2,182
20312,0.3105533,0.2,185
20325,0.49094152,0.2,184
20331,0.14509721,0.2,175
20332,0.5560225,0.2,188
20335,0.3482709,0.2,165
20338,0.49109316,0.2,164
20345,0.9049826,0.2,179
20346,0.50420976,0.2,185
20351,0.23800716,0.2,179
20354,0.45972955,0.2,166
20356,0.24157089,0.2,185
20358,0.28762084,0.2,179
20361,0.30073962,0.2,180
20364,0.9745239,0.2,163
20368,0.28949115,0.2,174
20371,0.48083264,0.2,185
20388,0.16890757,0.2,185
20391,0.6362336,0.2,162
20394,0.31191477,0.2,186
20395,0.5070235,0.2,189
20396,0.8258098,0.2,188
20402,0.21268047,0.2,188
20404,0.623267,0.2,174
20409,0.5639185,0.2,173
20411,0.9763821,0.2,178
20421,0.7457748,0.2,182
20435,0.26266214,0.2,179
20442,0.23915362,0.2,180
20447,0.26608047,0.2,170
20448,0.7283944,0.2,182
20453,0.92726076,0.2,183
20465,0.47680458,0.2,189
20471,0.14958327,0.2,170
20479,0.77044064,0.2,189
20480,0.8045859,0.2,172
20481,0.22063345,0.2,162
20490,0.68037105,0.2,176
20491,0.7505468,0.2,170
20501,0.62262475,0.2,188
20504,0.39289716,0.2,179
20507,0.57953393,0.2,186
20514,0.6445643,0.2,188
20516,0.9123201,0.2,162
20527,0.6065346,0.2,182
20528,0.28057787,0.2,175
20529,0.17582144,0.2,185
20534,0.27491292,0.2,164
20551,0.24383701,0.2,164
20553,0.47143775,0.2,183
20556,0.7100223,0.2,164
20559,0.16676891,0.2,187
20561,0.21236853,0.2,165
20562,0.71353483,0.2,165
20563,0.49575529,0.2,188
20565,0.5972439,0.2,174
20569,0.16305557,0.2,183
20570,0.22468281,0.2,183
20574,0.7378843,0.2,168
20575,0.27217016,0.2,182
20576,0.47007644,0.2,169
20579,0.1758999,0.2,181
20583,0.28412813,0.2,188
20595,0.6329472,0.2,166
20597,0.59258336,0.2,160
20598,0.13705671,0.2,176
20599,0.5477554,0.2,161
20616,0.1947688,0.2,187
20618,0.2604449,0.2,181
20619,0.74360025,0.2,176
20630,0.37786597,0.2,171
20634,0.27608877,0.2,177
20641,0.92802787,0.2,179
20643,0.21341209,0.2,169
20645,0.9031324,0.2,183
20646,0.20435876,0.2,179
20648,0.29216897,0.2,176
20650,0.9746459,0.2,186
20651,0.14447477,0.2,179
20654,0.55580646,0.2,166
20656,0.94535524,0.2,173
20657,0.5715685,0.2,185
20663,0.30399752,0.2,164
20664,0.2399989,0.2,188
20669,0.14334796,0.2,185
20672,0.7017322,0.2,179
20678,0.39220414,0.2,185
20681,0.8353333,0.2,164
20685,0.7048444,0.2,174
20696,0.21212073,0.2,189
20698,0.3001603,0.2,187
20700,0.33556628,0.2,185
20702,0.21237782,0.2,179
20704,0.3197433,0.2,164
20706,0.6873554,0.2,172
20715,0.28603438,0.2,189
20717,0.47510135,0.2,183
20723,0.5745282,0.2,172
20727,0.7900283,0.2,181
20730,0.9670415,0.2,189
20737,0.44933105,0.2,189
20739,0.27168226,0.2,169
20741,0.5627593,0.2,166
20744,0.91393876,0.2,176
20749,0.57905406,0.2,166
20752,0.107948564,0.2,188
20755,0.92380166,0.2,163
20764,0.8293057,0.2,184
20766,0.42703825,0.2,164
20770,0.9848564,0.2,172
20772,0.11824235,0.2,165
20778,0.3168646,0.2,161
20779,0.43254137,0.2,168
20780,0.21503513,0.2,164
20781,0.33487612,0.2,180
20782,0.57028294,0.2,183
20786,0.36722684,0.2,189
20787,0.23172909,0.2,182
20789,0.31426862,0.2,182
20794,0.38537714,0.2,160
20797,0.52656245,0.2,176
20798,0.3746538,0.2,181
20799,0.3868128,0.2,182
20800,0.22830762,0.2,168
20806,0.8202931,0.2,176
20809,0.4387199,0.2,180
20810,0.15897869,0.2,176
20812,0.4387849,0.2,184
20822,0.8543742,0.2,188
20823,0.51169384,0.2,166
20825,0.3437239,0.2,185
20834,0.24741484,0.2,180
20844,0.2854966,0.2,179
20848,0.25443166,0.2,178
20869,0.7918193,0.2,162
20870,0.91324466,0.2,186
20871,0.14735895,0.2,179
20874,0.21995527,0.2,179
20882,0.725512,0.2,174
20886,0.8937624,0.2,164
20888,0.75616753,0.2,166
20889,0.23880939,0.2,187
20895,0.7162418,0.2,184
20900,0.66431916,0.2,188
20906,0.12410573,0.2,164
20907,0.32182094,0.2,183
20912,0.3085744,0.2,187
20913,0.8682829,0.2,188
20924,0.60235053,0.2,162
20925,0.864989,0.2,188
20926,0.53415716,0.2,174
20928,0.16993776,0.2,179
20935,0.1953789,0.2,187
20945,0.38602042,0.2,178
20948,0.19004011,0.2,176
20955,0.5620397,0.2,160
20957,0.99638915,0.2,162
20961,0.4079449,0.2,184
20963,0.6545893,0.2,188
20964,0.6197018,0.2,188
20965,0.7058852,0.2,176
20968,0.22781071,0.2,187
20969,0.98382866,0.2,178
20976,0.14275649,0.2,188
20981,0.51930124,0.2,177
20993,0.84457666,0.2,162
20994,0.6171646,0.2,160
20999,0.857253,0.2,172
21003,0.15523896,0.2,189
21006,0.8160882,0.2,186
21011,0.20161673,0.2,165
21015,0.57916534,0.2,170
21018,0.9368709,0.2,182
21022,0.48518887,0.2,185
21032,0.790239,0.2,183
21041,0.9778918,0.2,181
21043,0.19352037,0.2,183
21048,0.3103489,0.2,187
21049,0.3239501,0.2,177
21051,0.24649255,0.2,184
21053,0.21995918,0.2,187
21058,0.30839,0.2,177
21060,0.99625325,0.2,163
21063,0.61144143,0.2,189
21068,0.52359414,0.2,187
21075,0.31826144,0.2,188
21080,0.25202483,0.2,165
21081,0.28952342,0.2,179
21082,0.21234868,0.2,168
21088,0.15535079,0.2,162
21091,0.21950324,0.2,176
21094,0.29001063,0.2,173
21101,0.6506175,0.2,182
21103,0.4543008,0.2,166
21104,0.33751237,0.2,176
21112,0.21364914,0.2,161
21124,0.87498,0.2,162
21126,0.6630382,0.2,160
21128,0.19080053,0.2,177
21140,0.91869956,0.2,188
21148,0.42980388,0.2,178
21152,0.36113107,0.2,162
21153,0.96785253,0.2,182
21156,0.49902883,0.2,161
21161,0.177854,0.2,185
21165,0.5915302,0.2,162
21166,0.46896124,0.2,185
21167,0.33793092,0.2,189
21171,0.28603792,0.2,188
21172,0.8365627,0.2,183
21175,0.58839726,0.2,189
21180,0.2060216,0.2,164
21181,0.25720027,0.2,178
21182,0.3659562,0.2,179
21188,0.5325104,0.2,184
21195,0.34940466,0.2,185
21197,0.15909284,0.2,189
21200,0.7402829,0.2,160
21201,0.5395049,0.2,176
21203,0.23718223,0.2,189
21210,0.2598674,0.2,174
21213,0.50711215,0.2,174
21217,0.4729558,0.2,185
21218,0.5628766,0.2,169
21221,0.94794756,0.2,189
21224,0.6812478,0.2,181
21226,0.1632658,0.2,188
21228,0.74668187,0.2,181
21229,0.20843618,0.2,179
21231,0.12986127,0.2,179
21238,0.19527031,0.2,183
21242,0.24027017,0.2,160
21243,0.25258934,0.2,188
21244,0.25915942,0.2,165
21247,0.13137883,0.2,177
21254,0.41527483,0.2,189
21255,0.4967041,0.2,180
21256,0.57537454,0.2,180
21259,0.45850867,0.2,177
21262,0.28035676,0.2,176
21267,0.17197178,0.2,180
21279,0.19877943,0.2,179
21281,0.68422055,0.2,170
21286,0.38900048,0.2,189
21287,0.26954436,0.2,169
21288,0.78244907,0.2,188
21293,0.6647038,0.2,160
21295,0.66799164,0.2,186
21299,0.3764127,0.2,187
21303,0.7886909,0.2,182
21306,0.3388156,0.2,175
21310,0.3315453,0.2,170
21324,0.21682794,0.2,165
21336,0.23635146,0.2,169
21343,0.35980496,0.2,184
21345,0.6100528,0.2,170
21346,0.5956748,0.2,169
21348,0.8487271,0.2,189
21349,0.6765254,0.2,189
21356,0.65792805,0.2,182
21357,0.3680174,0.2,174
21358,0.49282965,0.2,164
21359,0.41257602,0.2,188
21363,0.1434456,0.2,162
21365,0.36125267,0.2,188
21369,0.52179426,0.2,170
21370,0.18910202,0.2,176
21376,0.83331966,0.2,188
21377,0.22623,0.2,166
21380,0.5531581,0.2,189
21386,0.90585357,0.2,181
21387,0.22663656,0.2,173
21388,0.37448782,0.2,166
21390,0.35658464,0.2,178
21392,0.54970896,0.2,180
21393,0.2748463,0.2,180
21395,0.36611837,0.2,185
21400,0.31011513,0.2,189
21402,0.23024677,0.2,185
21403,0.1658188,0.2,167
21411,0.4817099,0.2,170
21415,0.4309958,0.2,188
21416,0.43392453,0.2,177
21433,0.24975902,0.2,186
21440,0.84899145,0.2,178
21444,0.13369176,0.2,181
21446,0.21444987,0.2,170
21447,0.28168753,0.2,170
21463,0.47127032,0.2,160
21465,0.20338824,0.2,166
21469,0.508494,0.2,189
21471,0.12321194,0.2,185
21474,0.2989718,0.2,173
21478,0.41640893,0.2,182
21481,0.6446263,0.2,170
21482,0.52935517,0.2,189
21490,0.2481001,0.2,183
21494,0.7298899,0.2,162
21496,0.42789117,0.2,173
21497,0.39443487,0.2,179
21499,0.1431661,0.2,175
21500,0.25282955,0.2,189
21503,0.9196382,0.2,188
21504,0.53299123,0.2,183
21507,0.415462,0.2,182
21522,0.39181754,0.2,177
21525,0.15585046,0.2,185
21529,0.42554238,0.2,178
21531,0.6037559,0.2,183
21539,0.9487469,0.2,189
21542,0.6528126,0.2,164
21547,0.85900277,0.2,180
21552,0.15543959,0.2,189
21553,0.30755618,0.2,185
21556,0.65320754,0.2,177
21557,0.52174723,0.2,185
21558,0.15508755,0.2,179
21560,0.28469703,0.2,183
21563,0.6486115,0.2,184
21565,0.4082501,0.2,184
21570,0.6792848,0.2,185
21573,0.21480086,0.2,170
21574,0.9169723,0.2,183
21576,0.98651636,0.2,186
21577,0.23315403,0.2,182
21578,0.23859677,0.2,165
21580,0.49968317,0.2,189
21582,0.7266361,0.2,184
21585,0.6312689,0.2,188
21586,0.41361776,0.2,164
21591,0.1558309,0.2,180
21601,0.1585147,0.2,189
21602,0.17051218,0.2,164
21603,0.23260121,0.2,173
21604,0.80685,0.2,179
21607,0.3693085,0.2,162
21608,0.22807065,0.2,181
21609,0.24324998,0.2,179
21610,0.4412298,0.2,187
21612,0.40856907,0.2,175
21619,0.17920499,0.2,180
21624,0.72907877,0.2,182
21626,0.39431143,0.2,178
21627,0.9443736,0.2,189
21628,0.5932699,0.2,189
21636,0.2722751,0.2,186
21637,0.57955736,0.2,172
21640,0.29930034,0.2,168
21641,0.4127886,0.2,160
21644,0.7669172,0.2,187
21648,0.29879993,0.2,165
21650,0.44958833,0.2,185
21662,0.28376272,0.2,161
21665,0.23904543,0.2,176
21667,0.09621827,0.2,176
21671,0.54357386,0.2,164
21678,0.4962471,0.2,179
21679,0.6475299,0.2,185
21699,0.7615263,0.2,162
21710,0.6273264,0.2,182
21711,0.57720304,0.2,182
21721,0.3211133,0.2,171
21722,0.3000798,0.2,180
21723,0.23033907,0.2,162
21726,0.99439937,0.2,178
21727,0.7134027,0.2,183
21738,0.7751186,0.2,174
21740,0.43610355,0.2,171
21741,0.55290973,0.2,185
21742,0.7114985,0.2,178
21744,0.11253452,0.2,181
21749,0.19258976,0.2,164
21759,0.27691963,0.2,176
21760,0.39281657,0.2,161
21761,0.34698793,0.2,167
21767,0.5100113,0.2,170
21768,0.07383031,0.2,174
21769,0.7631752,0.2,183
21776,0.5711351,0.2,189
21777,0.96242046,0.2,188
21785,0.18274982,0.2,182
21788,0.47502828,0.2,185
21791,0.10507578,0.2,167
21792,0.35029498,0.2,183
21794,0.16873571,0.2,169
21795,0.9247067,0.2,188
21796,0.9833703,0.2,178
21798,0.16111785,0.2,180
21804,0.2457932,0.2,189
21807,0.79518163,0.2,178
21812,0.33082324,0.2,187
21813,0.7637469,0.2,186
21815,0.30196917,0.2,176
21817,0.46891427,0.2,189
21819,0.14204821,0.2,175
21823,0.1680158,0.2,179
21829,0.09224756,0.2,173
21831,0.15539593,0.2,175
21833,0.30803853,0.2,197
21836,0.22506788,0.2,196
21838,0.81686836,0.2,194
21841,0.24560663,0.2,198
21843,0.66941595,0.2,198
21848,0.4102088,0.2,173
21850,0.9032276,0.2,186
21851,0.3410197,0.2,164
21855,0.72510505,0.2,198
21857,0.80970705,0.2,160
21862,0.59902084,0.2,168
21863,0.89593846,0.2,162
21864,0.35099253,0.2,185
21869,0.1446736,0.2,187
21871,0.29581347,0.2,199
21877,0.51187235,0.2,198
21880,0.63598114,0.2,181
21884,0.65086085,0.2,184
21885,0.19331764,0.2,191
21891,0.277659,0.2,182
21893,0.37917936,0.2,160
21894,0.22157277,0.2,195
21895,0.70405966,0.2,162
21896,0.421159,0.2,180
21900,0.223282,0.2,196
21901,0.5193372,0.2,194
21906,0.7258873,0.2,189
21907,0.18485108,0.2,176
21908,0.43158007,0.2,198
21910,0.14309715,0.2,180
21911,0.4228216,0.2,177
21912,0.62747407,0.2,198
21914,0.41319194,0.2,189
21915,0.5213803,0.2,195
21917,0.3496634,0.2,183
21918,0.21612942,0.2,162
21921,0.4073304,0.2,191
21922,0.31549072,0.2,179
21925,0.15405391,0.2,185
21931,0.7913845,0.2,182
21933,0.29650283,0.2,179
21941,0.9198018,0.2,168
21942,0.26333338,0.2,169
21943,0.7562774,0.2,160
21944,0.5923109,0.2,181
21945,0.20696443,0.2,188
21946,0.14168666,0.2,187
21947,0.19552863,0.2,191
21951,0.5522864,0.2,196
21952,0.30748874,0.2,177
21955,0.24239068,0.2,179
21959,0.16251211,0.2,191
21962,0.5797068,0.2,185
21963,0.26039082,0.2,189
21964,0.09884637,0.2,185
21965,0.5831788,0.2,191
21968,0.30848867,0.2,183
21976,0.7298474,0.2,180
21982,0.96159416,0.2,186
21983,0.22573061,0.2,161
21985,0.20257573,0.2,195
21986,0.30051455,0.2,182
21987,0.7906054,0.2,199
21988,0.653579,0.2,194
21991,0.4373827,0.2,188
21992,0.18052602,0.2,181
21993,0.4783412,0.2,188
21995,0.24315637,0.2,164
22000,0.39159292,0.2,180
22001,0.7079564,0.2,177
22002,0.22597425,0.2,195
22007,0.5121807,0.2,181
22011,0.20238748,0.2,168
22013,0.9232829,0.2,162
22014,0.1798086,0.2,176
22016,0.20142794,0.2,187
22017,0.5841755,0.2,160
22018,0.45319155,0.2,193
22021,0.90990245,0.2,199
22025,0.5769001,0.2,186
22026,0.29151982,0.2,180
22027,0.4157328,0.2,192
22032,0.46141604,0.2,174
22033,0.12552199,0.2,196
22037,0.28212228,0.2,185
22043,0.2352615,0.2,188
22047,0.42039555,0.2,182
22048,0.90148324,0.2,192
22049,0.5475143,0.2,164
22051,0.18432906,0.2,164
22053,0.64878726,0.2,194
22057,0.6575027,0.2,196
22058,0.87634796,0.2,183
22061,0.6048995,0.2,182
22063,0.33311656,0.2,170
22067,0.28536224,0.2,196
22068,0.3586118,0.2,185
22071,0.35031965,0.2,176
22076,0.8174936,0.2,194
22086,0.2596804,0.2,165
22088,0.32865235,0.2,199
22090,0.2185058,0.2,196
22093,0.3025428,0.2,196
22096,0.1808855,0.2,196
22097,0.21080083,0.2,196
22099,0.41058767,0.2,193
22101,0.6665475,0.2,196
22102,0.76244223,0.2,184
22103,0.124612555,0.2,193
22108,0.2226918,0.2,183
22109,0.95967144,0.2,194
22113,0.3726298,0.2,191
22114,0.5887638,0.2,166
22116,0.21427111,0.2,197
22118,0.22539634,0.2,196
22119,0.42446643,0.2,189
22120,0.08041734,0.2,165
22122,0.18756333,0.2,164
22125,0.3440439,0.2,194
22126,0.17591184,0.2,198
22127,0.18490645,0.2,182
22129,0.30792665,0.2,185
22132,0.32590064,0.2,180
22135,0.81267047,0.2,161
22136,0.62140065,0.2,197
22138,0.21550208,0.2,196
22141,0.6478258,0.2,178
22147,0.12713072,0.2,191
22149,0.20580158,0.2,183
22157,0.8993956,0.2,198
22161,0.20996124,0.2,178
22163,0.8081786,0.2,166
22164,0.39926666,0.2,194
22165,0.18686126,0.2,199
22169,0.65898293,0.2,192
22171,0.108780816,0.2,196
22174,0.45440555,0.2,185
22176,0.14421809,0.2,189
22177,0.4178177,0.2,184
22178,0.22839606,0.2,176
22183,0.6053411,0.2,194
22184,0.29697686,0.2,191
22185,0.5148129,0.2,197
22188,0.33746842,0.2,162
22189,0.8771112,0.2,173
22193,0.4223039,0.2,185
22194,0.41306645,0.2,185
22198,0.5217677,0.2,178
22202,0.22342215,0.2,162
22203,0.7164016,0.2,163
22204,0.365506,0.2,164
22205,0.10942329,0.2,183
22206,0.21248662,0.2,199
22209,0.35427582,0.2,185
22213,0.59127426,0.2,197
22215,0.14141087,0.2,187
22216,0.15372846,0.2,176
22218,0.058089778,0.2,196
22220,0.46197292,0.2,180
22227,0.28239268,0.2,179
22228,0.76353455,0.2,189
22229,0.18651043,0.2,164
22233,0.4399766,0.2,189
22238,0.49222484,0.2,175
22239,0.17504042,0.2,195
22240,0.34731513,0.2,196
22242,0.4269087,0.2,167
22243,0.2299039,0.2,170
22245,0.41965675,0.2,166
22247,0.19685453,0.2,187
22248,0.16280437,0.2,191
22256,0.2602132,0.2,190
22257,0.21566738,0.2,189
22260,0.17809145,0.2,179
22264,0.32117727,0.2,199
22265,0.30067226,0.2,190
22268,0.39595154,0.2,198
22269,0.4204732,0.2,191
22271,0.4295368,0.2,176
22272,0.7391014,0.2,182
22275,0.30380967,0.2,192
22276,0.27522606,0.2,179
22278,0.1419513,0.2,193
22280,0.41712388,0.2,182
22281,0.1863058,0.2,177
22284,0.91835135,0.2,163
22286,0.11112414,0.2,176
22289,0.29551885,0.2,164
22292,0.8235395,0.2,189
22295,0.1472883,0.2,196
22301,0.19524693,0.2,184
22302,0.14478724,0.2,195
22305,0.28633302,0.2,179
22309,0.5096526,0.2,167
22315,0.76468855,0.2,196
22316,0.14761408,0.2,196
22317,0.13487332,0.2,191
22321,0.21506847,0.2,174
22323,0.4866125,0.2,194
22326,0.45273376,0.2,170
22327,0.32577515,0.2,196
22328,0.7538391,0.2,189
22329,0.46831432,0.2,192
22330,0.27003598,0.2,190
22332,0.95038164,0.2,199
22338,0.6802672,0.2,160
22341,0.25892502,0.2,191
22342,0.15719435,0.2,168
22344,0.10582853,0.2,193
22350,0.21245438,0.2,190
22352,0.6622566,0.2,165
22353,0.27397236,0.2,182
22354,0.3876991,0.2,180
22355,0.31298497,0.2,179
22357,0.48409918,0.2,189
22358,0.1901012,0.2,191
22359,0.9299407,0.2,194
22365,0.37393108,0.2,176
22366,0.4706147,0.2,192
22369,0.9828775,0.2,172
22374,0.23055851,0.2,196
22380,0.98448575,0.2,194
22381,0.49334484,0.2,175
22388,0.5871287,0.2,180
22389,0.87253624,0.2,194
22391,0.2707336,0.2,180
22392,0.840681,0.2,166
22394,0.262139,0.2,196
22400,0.20535886,0.2,185
22401,0.31673396,0.2,191
22402,0.669078,0.2,185
22403,0.2671044,0.2,169
22411,0.95728654,0.2,183
22416,0.62744284,0.2,192
22417,0.4582086,0.2,199
22420,0.32006946,0.2,164
22421,0.6923094,0.2,176
22425,0.91422135,0.2,183
22430,0.32732955,0.2,183
22435,0.2406302,0.2,198
22436,0.6594406,0.2,178
22438,0.8113868,0.2,194
22439,0.53462493,0.2,196
22448,0.21134627,0.2,197
22450,0.9297737,0.2,194
22452,0.1388913,0.2,177
22454,0.763538,0.2,182
22457,0.14218241,0.2,191
22481,0.40384528,0.2,197
22482,0.3282398,0.2,195
22483,0.10440489,0.2,191
22492,0.13921304,0.2,197
22500,0.12448102,0.2,183
22502,0.98498374,0.2,193
22506,0.38221246,0.2,185
22507,0.28470138,0.2,198
22509,0.17481308,0.2,191
22512,0.17658907,0.2,197
22513,0.39941794,0.2,161
22514,0.35855612,0.2,195
22519,0.18212059,0.2,185
22521,0.12709981,0.2,176
22523,0.27464852,0.2,173
22531,0.57874274,0.2,190
22532,0.39546356,0.2,196
22535,0.77764744,0.2,199
22536,0.41937348,0.2,189
22538,0.59273523,0.2,194
22540,0.34246263,0.2,198
22541,0.80004466,0.2,196
22549,0.3713192,0.2,191
22550,0.11577075,0.2,191
22553,0.31159386,0.2,167
22554,0.17556679,0.2,199
22561,0.43120992,0.2,180
22562,0.5280799,0.2,199
22567,0.21189123,0.2,179
22571,0.41855153,0.2,180
22572,0.6394464,0.2,198
22575,0.297557,0.2,199
22584,0.9762882,0.2,199
22593,0.89240795,0.2,199
22594,0.28781924,0.2,172
22603,0.4736697,0.2,179
22604,0.15142529,0.2,197
22608,0.09997389,0.2,188
22610,0.23395221,0.2,182
22611,0.3783984,0.2,187
22613,0.62505895,0.2,186
22615,0.40815917,0.2,179
22616,0.6442473,0.2,172
22622,0.31531817,0.2,195
22624,0.49464875,0.2,162
22628,0.80226785,0.2,186
22632,0.16349202,0.2,180
22636,0.665208,0.2,185
22640,0.42742574,0.2,174
22641,0.38278642,0.2,188
22642,0.2907277,0.2,195
22643,0.70268047,0.2,171
22644,0.2371759,0.2,199
22647,0.5361291,0.2,198
22651,0.8319192,0.2,198
22652,0.40430462,0.2,192
22653,0.6747979,0.2,164
22655,0.22424087,0.2,168
22657,0.73013735,0.2,168
22658,0.16813995,0.2,195
22662,0.14607675,0.2,185
22664,0.4935931,0.2,196
22665,0.9971316,0.2,191
22666,0.16232018,0.2,191
22668,0.17662576,0.2,175
22670,0.6263669,0.2,194
22671,0.8585417,0.2,194
22673,0.2926314,0.2,173
22674,0.21273442,0.2,194
22675,0.22350062,0.2,190
22678,0.4733109,0.2,164
22682,0.33575508,0.2,166
22683,0.7700433,0.2,184
22684,0.22846791,0.2,188
22686,0.53748775,0.2,193
22688,0.25925148,0.2,196
22693,0.23411818,0.2,173
22695,0.2972535,0.2,190
22696,0.65194356,0.2,176
22698,0.5403548,0.2,194
22699,0.28384337,0.2,176
22700,0.58859646,0.2,199
22703,0.67705446,0.2,197
22706,0.27125788,0.2,186
22708,0.750371,0.2,192
22714,0.25216502,0.2,195
22715,0.9439974,0.2,183
22716,0.5679609,0.2,188
22718,0.36118352,0.2,180
22719,0.30545285,0.2,196
22720,0.1075962,0.2,197
22721,0.2876783,0.2,183
22725,0.2909089,0.2,197
22726,0.14184989,0.2,165
22728,0.6239611,0.2,180
22729,0.7255297,0.2,194
22730,0.59393585,0.2,176
22731,0.1091579,0.2,197
22733,0.20845637,0.2,168
22737,0.7622092,0.2,194
22742,0.5514357,0.2,192
22743,0.38433006,0.2,187
22744,0.22413974,0.2,198
22746,0.12158029,0.2,196
22751,0.86740935,0.2,198
22756,0.31020764,0.2,170
22760,0.4872741,0.2,169
22763,0.1645106,0.2,179
22764,0.23228967,0.2,189
22766,0.27765524,0.2,169
22769,0.83504474,0.2,163
22770,0.52086765,0.2,178
22773,0.7458873,0.2,171
22774,0.39764133,0.2,164
22781,0.29386824,0.2,194
22782,0.64014864,0.2,179
22783,0.77301747,0.2,178
22789,0.105030775,0.2,185
22791,0.24411123,0.2,165
22795,0.38260618,0.2,173
22797,0.28930238,0.2,188
22798,0.43591452,0.2,190
22799,0.13071717,0.2,179
22800,0.36340618,0.2,187
22801,0.51439106,0.2,160
22805,0.45226863,0.2,196
22807,0.46780613,0.2,192
22812,0.4484828,0.2,194
22816,0.35420012,0.2,187
22817,0.9216008,0.2,189
22819,0.35989058,0.2,168
22820,0.7054188,0.2,165
22821,0.2164181,0.2,191
22826,0.537721,0.2,185
22829,0.19487146,0.2,184
22833,0.73394966,0.2,174
22834,0.5742083,0.2,177
22838,0.231541,0.2,187
22844,0.20443745,0.2,192
22846,0.3565314,0.2,170
22847,0.7970421,0.2,194
22849,0.78975797,0.2,183
22850,0.34401688,0.2,188
22851,0.25537127,0.2,184
22852,0.59739774,0.2,185
22856,0.86055815,0.2,189
22858,0.6991116,0.2,189
22860,0.428698,0.2,164
22861,0.9816004,0.2,194
22866,0.32127425,0.2,173
22869,0.118320934,0.2,198
22871,0.5544119,0.2,189
22873,0.75407845,0.2,174
22874,0.3291161,0.2,185
22876,0.96853226,0.2,194
22883,0.37151995,0.2,195
22887,0.30672,0.2,191
22888,0.71278244,0.2,193
22889,0.8622844,0.2,180
22890,0.65321857,0.2,165
22891,0.48965433,0.2,198
22894,0.5076276,0.2,162
22899,0.24716838,0.2,181
22900,0.17016752,0.2,175
22901,0.88036543,0.2,164
22906,0.45238614,0.2,189
22911,0.7123997,0.2,199
22917,0.6392433,0.2,198
22918,0.66905516,0.2,182
22919,0.21423928,0.2,196
22920,0.18531752,0.2,167
22929,0.5166414,0.2,198
22930,0.52381366,0.2,190
22931,0.5941312,0.2,189
22933,0.89247507,0.2,198
22934,0.7747139,0.2,189
22939,0.59153044,0.2,198
22940,0.7092218,0.2,190
22942,0.2698528,0.2,176
22946,0.15141058,0.2,196
22948,0.14376013,0.2,176
22950,0.5599904,0.2,164
22959,0.34637123,0.2,199
22962,0.24505508,0.2,188
22965,0.33194602,0.2,181
22967,0.36642936,0.2,186
22980,0.2327359,0.2,190
22981,0.63244224,0.2,164
22983,0.25258288,0.2,175
22987,0.9086343,0.2,163
22989,0.4435554,0.2,170
22993,0.45458904,0.2,191
22996,0.07556646,0.2,195
22997,0.48946872,0.2,191
22999,0.3508571,0.2,194
23002,0.23284137,0.2,180
23004,0.62542504,0.2,194
23005,0.52295256,0.2,168
23016,0.25778022,0.2,164
23020,0.29391733,0.2,191
23022,0.113079384,0.2,167
23024,0.3564178,0.2,192
23031,0.42480272,0.2,192
23037,0.7067084,0.2,181
23039,0.16910484,0.2,164
23040,0.11232987,0.2,168
23047,0.46073967,0.2,185
23049,0.5018677,0.2,190
23050,0.2512991,0.2,167
23053,0.1434689,0.2,177
23057,0.48283392,0.2,185
23059,0.145872,0.2,198
23060,0.22065036,0.2,191
23061,0.20350365,0.2,166
23062,0.33153915,0.2,196
23063,0.5696227,0.2,174
23065,0.16256994,0.2,180
23070,0.0849573,0.2,164
23074,0.50059235,0.2,191
23075,0.85281914,0.2,189
23076,0.25288537,0.2,196
23077,0.19415072,0.2,191
23078,0.50448173,0.2,198
23079,0.25478306,0.2,193
23081,0.2660662,0.2,166
23082,0.23645148,0.2,195
23083,0.22701861,0.2,196
23086,0.78581196,0.2,194
23087,0.16378655,0.2,195
23089,0.21970423,0.2,161
23096,0.44855964,0.2,177
23097,0.7094856,0.2,199
23099,0.9595992,0.2,194
23100,0.27803734,0.2,185
23101,0.2887932,0.2,194
23103,0.4221956,0.2,180
23105,0.60101795,0.2,184
23107,0.44028854,0.2,182
23112,0.3568071,0.2,197
23113,0.1681382,0.2,180
23117,0.25407657,0.2,179
23119,0.27122608,0.2,182
23122,0.40516785,0.2,195
23123,0.93197745,0.2,198
23126,0.22538956,0.2,195
23131,0.19357175,0.2,190
23132,0.47114384,0.2,182
23134,0.042572804,0.2,174
23135,0.5872151,0.2,186
23137,0.13658826,0.2,181
23142,0.61306983,0.2,164
23143,0.2706553,0.2,160
23144,0.32716948,0.2,174
23146,0.2720771,0.2,164
23149,0.10776362,0.2,197
23150,0.36173394,0.2,188
23154,0.4217963,0.2,195
23158,0.10313158,0.2,183
23159,0.15656434,0.2,162
23163,0.8941188,0.2,188
23166,0.8647727,0.2,194
23167,0.3168036,0.2,173
23175,0.53105253,0.2,166
23177,0.62801325,0.2,164
23186,0.5642812,0.2,189
23187,0.39583394,0.2,188
23188,0.18022682,0.2,196
23189,0.9700908,0.2,198
23190,0.57632226,0.2,182
23191,0.3877119,0.2,190
23192,0.24855141,0.2,197
23200,0.34818044,0.2,193
23201,0.51968765,0.2,178
23206,0.17005356,0.2,187
23207,0.61995053,0.2,189
23211,0.5075503,0.2,184
23216,0.22605123,0.2,170
23219,0.43019786,0.2,190
23220,0.35266584,0.2,177
23221,0.39060226,0.2,186
23222,0.9214441,0.2,189
23223,0.48556015,0.2,175
23224,0.19278976,0.2,184
23225,0.24572273,0.2,194
23226,0.43530828,0.2,196
23230,0.6417274,0.2,189
23234,0.1384649,0.2,190
23235,0.3483629,0.2,199
23238,0.4381817,0.2,189
23240,0.40700936,0.2,182
23243,0.34634584,0.2,173
23245,0.29921913,0.2,179
23247,0.51957786,0.2,191
23248,0.1384198,0.2,190
23251,0.1563381,0.2,179
23254,0.22980453,0.2,197
23257,0.4956189,0.2,172
23258,0.25153023,0.2,198
23264,0.774692,0.2,199
23268,0.22047351,0.2,191
23270,0.6467731,0.2,199
23272,0.8579223,0.2,186
23273,0.2730958,0.2,195
23274,0.32837203,0.2,185
23279,0.3897773,0.2,189
23280,0.3990863,0.2,196
23282,0.3333766,0.2,190
23284,0.1734341,0.2,196
23286,0.12817062,0.2,182
23288,0.6078963,0.2,174
23290,0.15203425,0.2,189
23292,0.2843561,0.2,192
23298,0.47665796,0.2,162
23299,0.4354128,0.2,192
23300,0.7954075,0.2,199
23302,0.46413434,0.2,188
23306,0.31990692,0.2,170
23309,0.088086955,0.2,197
23314,0.12726928,0.2,161
23315,0.70360994,0.2,160
23317,0.67859936,0.2,182
23321,0.4654163,0.2,196
23322,0.6383437,0.2,193
23323,0.4926763,0.2,194
23325,0.6689671,0.2,171
23327,0.29678345,0.2,164
23328,0.2822165,0.2,196
23329,0.4510317,0.2,198
23331,0.80811507,0.2,160
23333,0.17280787,0.2,191
23335,0.44463167,0.2,170
23337,0.117818244,0.2,195
23339,0.20302501,0.2,175
23341,0.3598425,0.2,162
23344,0.7739034,0.2,191
23345,0.54360354,0.2,169
23346,0.33317322,0.2,178
23347,0.83190036,0.2,186
23349,0.3345621,0.2,180
23350,0.85755324,0.2,192
23353,0.52062625,0.2,198
23357,0.4702173,0.2,187
23358,0.41652286,0.2,189
23359,0.42392546,0.2,194
23360,0.2948595,0.2,161
23361,0.6511306,0.2,189
23365,0.27357313,0.2,179
23368,0.583684,0.2,188
23369,0.4792793,0.2,190
23371,0.31618315,0.2,195
23372,0.29473713,0.2,165
23375,0.4378462,0.2,195
23381,0.6883931,0.2,197
23386,0.47701922,0.2,180
23388,0.29103833,0.2,197
23389,0.44798487,0.2,161
23390,0.20272668,0.2,179
23394,0.70149976,0.2,190
23395,0.21540283,0.2,196
23398,0.34898335,0.2,181
23399,0.16927396,0.2,196
23404,0.1843323,0.2,162
23407,0.5953942,0.2,172
23408,0.64950615,0.2,187
23410,0.48796782,0.2,188
23411,0.63420403,0.2,198
23412,0.44284853,0.2,196
23418,0.52315104,0.2,198
23423,0.74453366,0.2,170
23430,0.49601948,0.2,194
23432,0.30525038,0.2,185
23437,0.14229754,0.2,198
23438,0.8055301,0.2,194
23439,0.76254267,0.2,192
23440,0.4568685,0.2,192
23447,0.91518736,0.2,194
23448,0.16962382,0.2,195
23451,0.6804963,0.2,180
23458,0.9115091,0.2,193
23459,0.7655267,0.2,189
23461,0.20429376,0.2,179
23465,0.19163273,0.2,185
23470,0.1434798,0.2,192
23471,0.29512092,0.2,179
23472,0.24322288,0.2,193
23473,0.21868706,0.2,185
23475,0.6232246,0.2,164
23477,0.28692698,0.2,191
23481,0.52461773,0.2,194
23482,0.6199785,0.2,184
23483,0.17061402,0.2,169
23488,0.36859587,0.2,181
23493,0.12814932,0.2,177
23494,0.288482,0.2,198
23497,0.77180904,0.2,160
23498,0.5300804,0.2,164
23501,0.57695013,0.2,190
23502,0.70764583,0.2,196
23503,0.255186,0.2,167
23507,0.215301,0.2,197
23510,0.5616327,0.2,192
23513,0.40207508,0.2,189
23516,0.42722812,0.2,192
23517,0.5212469,0.2,191
23519,0.68290687,0.2,160
23520,0.9634852,0.2,174
23523,0.68617153,0.2,184
23529,0.34817556,0.2,185
23533,0.5440834,0.2,174
23539,0.7971079,0.2,172
23540,0.44644246,0.2,164
23543,0.38155302,0.2,170
23545,0.4210897,0.2,197
23549,0.32789698,0.2,188
23551,0.47692007,0.2,184
23556,0.8385599,0.2,174
23560,0.49473798,0.2,192
23561,0.124481395,0.2,179
23563,0.19063382,0.2,197
23565,0.20708941,0.2,191
23571,0.80278933,0.2,194
23575,0.32015076,0.2,161
23578,0.45968342,0.2,191
23579,0.495275,0.2,196
23581,0.16896273,0.2,190
23584,0.17161344,0.2,179
23588,0.2184101,0.2,179
23592,0.303773,0.2,180
23593,0.37408727,0.2,170
23595,0.75949466,0.2,186
23599,0.14082986,0.2,179
23604,0.7054203,0.2,176
23607,0.5763099,0.2,187
23608,0.13433865,0.2,187
23609,0.19402945,0.2,191
23610,0.25394896,0.2,197
23611,0.51695174,0.2,170
23612,0.350701,0.2,160
23614,0.84197706,0.2,194
23620,0.87174684,0.2,183
23622,0.4222082,0.2,161
23623,0.6504722,0.2,161
23625,0.3514173,0.2,188
23626,0.37321955,0.2,183
23627,0.14510234,0.2,190
23630,0.18702827,0.2,185
23631,0.8990368,0.2,189
23632,0.22334382,0.2,162
23633,0.3058998,0.2,188
23634,0.44880024,0.2,160
23635,0.71648556,0.2,199
23637,0.19590613,0.2,190
23644,0.96045595,0.2,183
23645,0.43666294,0.2,189
23653,0.0987685,0.2,197
23654,0.17998427,0.2,165
23656,0.17259015,0.2,185
23658,0.17263398,0.2,199
23660,0.45797774,0.2,160
23666,0.22599551,0.2,187
23668,0.3648983,0.2,199
23669,0.42613494,0.2,182
23670,0.97774,0.2,183
23674,0.3803694,0.2,176
23675,0.892844,0.2,186
23676,0.35531464,0.2,182
23681,0.48580158,0.2,191
23684,0.52092785,0.2,195
23685,0.19483015,0.2,196
23691,0.78499097,0.2,182
23693,0.39532408,0.2,164
23698,0.22801748,0.2,190
23699,0.7161643,0.2,181
23701,0.13792063,0.2,185
23707,0.82944256,0.2,165
23710,0.8829551,0.2,197
23712,0.4904473,0.2,170
23713,0.87801814,0.2,160
23723,0.24803731,0.2,196
23726,0.71461445,0.2,194
23727,0.5253876,0.2,196
23730,0.32944924,0.2,185
23731,0.405086,0.2,185
23739,0.5451442,0.2,166
23740,0.4536349,0.2,162
23743,0.8339131,0.2,199
23745,0.73850346,0.2,196
23746,0.6780788,0.2,190
23749,0.16916126,0.2,175
23754,0.29214323,0.2,179
23759,0.73107237,0.2,196
23761,0.15676771,0.2,180
23762,0.08652272,0.2,190
23763,0.20217188,0.2,190
23765,0.11655797,0.2,191
23776,0.17958234,0.2,167
23780,0.23088029,0.2,190
23781,0.29434556,0.2,193
23784,0.2659327,0.2,197
23785,0.17655574,0.2,180
23786,0.105899826,0.2,191
23789,0.09697094,0.2,195
23791,0.80710787,0.2,180
23792,0.32909992,0.2,196
23793,0.10931499,0.2,185
23796,0.32133478,0.2,179
23799,0.26075023,0.2,187
23800,0.42029047,0.2,199
23802,0.25919968,0.2,191
23803,0.3421891,0.2,199
23804,0.37913007,0.2,190
23808,0.47443345,0.2,191
23809,0.29948676,0.2,173
23811,0.2541685,0.2,198
23812,0.3313638,0.2,169
23813,0.3592874,0.2,172
23816,0.89331496,0.2,188
23817,0.18154457,0.2,190
23820,0.8228579,0.2,174
23822,0.34757856,0.2,184
23823,0.2286444,0.2,180
23826,0.16422331,0.2,197
23829,0.6510639,0.2,183
23830,0.3433747,0.2,188
23833,0.37853733,0.2,166
23838,0.1693236,0.2,196
23842,0.15516473,0.2,199
23849,0.5730565,0.2,199
23852,0.7759492,0.2,193
23855,0.58026254,0.2,178
23861,0.6522146,0.2,185
23863,0.108588845,0.2,196
23864,0.82116294,0.2,182
23865,0.28908908,0.2,176
23867,0.5414099,0.2,177
23869,0.24090207,0.2,177
23870,0.31775835,0.2,192
23875,0.3360485,0.2,169
23876,0.23241787,0.2,194
23878,0.32460147,0.2,194
23879,0.30650535,0.2,170
23890,0.3942416,0.2,199
23896,0.16663712,0.2,188
23899,0.5746492,0.2,174
23900,0.54084873,0.2,185
23901,0.25592425,0.2,190
23902,0.3153478,0.2,196
23905,0.9155572,0.2,172
23906,0.21406579,0.2,195
23908,0.20851748,0.2,184
23909,0.4602415,0.2,166
23910,0.78919643,0.2,162
23913,0.27703345,0.2,177
23915,0.39518374,0.2,189
23917,0.3666367,0.2,194
23919,0.74426764,0.2,194
23920,0.9036904,0.2,178
23923,0.65893257,0.2,168
23925,0.12960677,0.2,179
23927,0.21955544,0.2,190
23929,0.29103026,0.2,179
23931,0.15078144,0.2,179
23932,0.14305785,0.2,190
23933,0.34524697,0.2,170
23934,0.7249473,0.2,190
23935,0.31162938,0.2,195
23943,0.47691774,0.2,182
23948,0.4306045,0.2,194
23949,0.59001476,0.2,195
23950,0.2226409,0.2,164
23951,0.7128196,0.2,176
23952,0.8510737,0.2,188
23953,0.4604947,0.2,192
23955,0.8495132,0.2,181
23956,0.44044167,0.2,176
23959,0.73280776,0.2,184
23961,0.8895108,0.2,194
23966,0.9438968,0.2,193
23969,0.20478864,0.2,188
23970,0.30034176,0.2,196
23972,0.26874438,0.2,167
23977,0.41780505,0.2,196
23982,0.45708737,0.2,184
23983,0.8719839,0.2,198
23988,0.28029978,0.2,170
23989,0.21069299,0.2,192
23990,0.63025224,0.2,170
23993,0.7892411,0.2,183
23994,0.5730219,0.2,194
23995,0.54248625,0.2,196
23997,0.5545313,0.2,183
24004,0.9037876,0.2,175
24005,0.25809234,0.2,164
24006,0.24010986,0.2,185
24011,0.4371349,0.2,166
24012,0.87238616,0.2,183
24015,0.8255605,0.2,199
24016,0.7428537,0.2,184
24017,0.4491081,0.2,165
24019,0.063493416,0.2,191
24020,0.24497236,0.2,196
24022,0.31415075,0.2,180
24023,0.7592278,0.2,182
24025,0.3535841,0.2,199
24026,0.3408528,0.2,187
24029,0.8823408,0.2,186
24030,0.6535801,0.2,199
24032,0.324214,0.2,162
24033,0.8388817,0.2,194
24035,0.18642037,0.2,180
24036,0.475541,0.2,196
24040,0.8399027,0.2,179
24042,0.29103494,0.2,179
24043,0.12009727,0.2,182
24046,0.15748376,0.2,190
24047,0.29568142,0.2,179
24053,0.652042,0.2,184
24054,0.5829924,0.2,183
24055,0.39911118,0.2,176
24056,0.45007172,0.2,195
24059,0.34555125,0.2,191
24060,0.35527614,0.2,190
24061,0.2531242,0.2,185
24063,0.4510042,0.2,188
24064,0.44123766,0.2,191
24067,0.6178819,0.2,199
24069,0.6394544,0.2,160
24070,0.20828599,0.2,174
24075,0.13577946,0.2,191
24076,0.6219971,0.2,164
24078,0.9028257,0.2,178
24079,0.59670585,0.2,166
24084,0.986403,0.2,193
24089,0.457634,0.2,197
24092,0.7041449,0.2,182
24094,0.11151251,0.2,171
24097,0.38393375,0.2,189
24102,0.5871105,0.2,195
24106,0.21308808,0.2,192
24107,0.30253312,0.2,191
24109,0.5468192,0.2,182
24110,0.21004245,0.2,195
24112,0.35593918,0.2,164
24114,0.1388662,0.2,179
24115,0.74865454,0.2,166
24117,0.41321498,0.2,191
24118,0.18258059,0.2,177
24119,0.3572266,0.2,195
24120,0.36976302,0.2,189
24121,0.06604875,0.2,187
24122,0.37408715,0.2,161
24129,0.308322,0.2,199
24134,0.12722477,0.2,185
24140,0.41755924,0.2,195
24143,0.6926382,0.2,180
24151,0.34052438,0.2,189
24152,0.6628431,0.2,190
24153,0.43276158,0.2,190
24156,0.16384342,0.2,197
24158,0.28149396,0.2,196
24159,0.32391164,0.2,189
24160,0.62956285,0.2,198
24162,0.26973623,0.2,190
24166,0.25962293,0.2,196
24167,0.27188236,0.2,175
24168,0.40147042,0.2,194
24169,0.9380258,0.2,188
24171,0.3166789,0.2,199
24173,0.30154872,0.2,185
24175,0.37958357,0.2,195
24176,0.5249258,0.2,177
24178,0.83963823,0.2,198
24179,0.4946854,0.2,184
24180,0.25126508,0.2,161
24182,0.5139548,0.2,179
24184,0.8681638,0.2,188
24187,0.86875015,0.2,178
24189,0.44144824,0.2,166
24190,0.6074888,0.2,191
24193,0.67294586,0.2,195
24195,0.43901348,0.2,197
24196,0.9667703,0.2,193
24197,0.29018068,0.2,188
24200,0.24143523,0.2,190
24203,0.25734547,0.2,184
24206,0.1572007,0.2,196
24207,0.2790568,0.2,196
24209,0.44150755,0.2,193
24210,0.7978378,0.2,194
24211,0.21984325,0.2,199
24212,0.19559668,0.2,198
24213,0.7054532,0.2,182
24215,0.4327409,0.2,198
24217,0.22025807,0.2,190
24218,0.10767313,0.2,169
24223,0.46877235,0.2,194
24224,0.8457463,0.2,178
24231,0.43855304,0.2,168
24235,0.2691878,0.2,190
24236,0.3398714,0.2,183
24237,0.2979144,0.2,191
24244,0.64848244,0.2,191
24246,0.30358264,0.2,176
24247,0.22886163,0.2,187
24248,0.20035161,0.2,192
24251,0.13094823,0.2,180
24259,0.3628665,0.2,192
24261,0.23027304,0.2,177
24263,0.47974104,0.2,186
24265,0.22073355,0.2,190
24268,0.3543235,0.2,179
24269,0.17482284,0.2,168
24273,0.78725,0.2,198
24278,0.6309817,0.2,196
24284,0.6187222,0.2,194
24289,0.58149534,0.2,190
24290,0.31424025,0.2,190
24295,0.27523723,0.2,183
24297,0.71771395,0.2,194
24302,0.50651723,0.2,198
24305,0.7661124,0.2,170
24306,0.8124633,0.2,192
24307,0.7655734,0.2,194
24308,0.2602871,0.2,196
24309,0.6135501,0.2,179
24310,0.15969338,0.2,176
24313,0.5171517,0.2,198
24315,0.14242204,0.2,197
24316,0.71928304,0.2,162
24317,0.75041366,0.2,168
24318,0.13978785,0.2,191
24320,0.6555523,0.2,194
24323,0.2858216,0.2,176
24330,0.30415282,0.2,194
24333,0.4329709,0.2,179
24335,0.7599398,0.2,182
24336,0.38074026,0.2,182
24343,0.42913383,0.2,191
24347,0.29396138,0.2,190
24348,0.7082239,0.2,194
24349,0.40198857,0.2,184
24355,0.64967895,0.2,194
24356,0.6056121,0.2,176
24357,0.84776425,0.2,199
24358,0.23020309,0.2,164
24359,0.12959218,0.2,183
24361,0.8462845,0.2,190
24364,0.26220787,0.2,182
24366,0.09068717,0.2,188
24371,0.2016334,0.2,195
24372,0.49291703,0.2,190
24373,0.19764565,0.2,189
24374,0.38912478,0.2,164
24375,0.17952336,0.2,197
24381,0.27707562,0.2,196
24385,0.28211707,0.2,183
24386,0.36602998,0.2,176
24389,0.44907555,0.2,189
24390,0.12969206,0.2,176
24392,0.4240284,0.2,186
24393,0.32310534,0.2,185
24396,0.40803745,0.2,193
24401,0.31426752,0.2,195
24408,0.3193406,0.2,198
24412,0.31785265,0.2,195
24414,0.63468397,0.2,187
24415,0.24859145,0.2,190
24417,0.817467,0.2,198
24418,0.20336093,0.2,185
24429,0.18329456,0.2,180
24431,0.18934727,0.2,194
24433,0.5518931,0.2,179
24434,0.19185926,0.2,181
24435,0.44372797,0.2,189
24436,0.67227286,0.2,193
24437,0.6764755,0.2,175
24439,0.16797274,0.2,177
24442,0.8435453,0.2,188
24450,0.57327735,0.2,188
24451,0.13989943,0.2,191
24452,0.27820978,0.2,182
24455,0.6686932,0.2,195
24456,0.44642833,0.2,196
24457,0.12500203,0.2,194
24460,0.8795863,0.2,194
24461,0.25344408,0.2,187
24462,0.6738861,0.2,194
24463,0.6198818,0.2,180
24469,0.9201916,0.2,198
24471,0.56577617,0.2,188
24473,0.65546936,0.2,188
24475,0.37278354,0.2,183
24476,0.7557338,0.2,168
24477,0.19901825,0.2,191
24478,0.26021424,0.2,197
24486,0.70879495,0.2,190
24487,0.26157948,0.2,190
24493,0.25386593,0.2,173
24494,0.22945473,0.2,188
24496,0.28871584,0.2,161
24497,0.5886288,0.2,160
24500,0.660804,0.2,174
24502,0.67073536,0.2,182
24508,0.2469944,0.2,190
24509,0.39605653,0.2,199
24510,0.08101807,0.2,187
24511,0.648846,0.2,194
24517,0.7287164,0.2,171
24520,0.36637363,0.2,170
24521,0.2304441,0.2,191
24522,0.20056632,0.2,183
24528,0.4572351,0.2,167
24529,0.416665,0.2,199
24530,0.8623665,0.2,161
24532,0.9238563,0.2,195
24534,0.23339975,0.2,180
24536,0.48754779,0.2,176
24538,0.22657144,0.2,180
24550,0.31847745,0.2,196
24551,0.25538218,0.2,195
24552,0.42658266,0.2,178
24555,0.47849098,0.2,199
24561,0.8237586,0.2,171
24562,0.35814664,0.2,194
24563,0.40837035,0.2,160
24564,0.22881433,0.2,196
24565,0.86504644,0.2,194
24569,0.6962106,0.2,198
24572,0.14448182,0.2,198
24583,0.95249563,0.2,198
24584,0.44619557,0.2,190
24585,0.30438027,0.2,180
24586,0.6875104,0.2,178
24587,0.24899933,0.2,191
24591,0.65033764,0.2,182
24592,0.6323908,0.2,185
24594,0.11057662,0.2,196
24597,0.8457679,0.2,182
24598,0.38451663,0.2,180
24599,0.62399477,0.2,183
24601,0.324307,0.2,185
24603,0.28222027,0.2,182
24605,0.13177438,0.2,180
24606,0.21220492,0.2,198
24610,0.58902097,0.2,160
24612,0.40152058,0.2,164
24614,0.27027312,0.2,197
24616,0.1523795,0.2,190
24618,0.29190254,0.2,191
24623,0.40558267,0.2,198
24635,0.16976811,0.2,173
24645,0.61978775,0.2,194
24646,0.42618474,0.2,199
24647,0.7507206,0.2,199
24651,0.6179276,0.2,187
24653,0.99803,0.2,184
24654,0.36774132,0.2,195
24659,0.54997927,0.2,192
24661,0.2361513,0.2,176
24662,0.19265519,0.2,161
24663,0.23732734,0.2,191
24666,0.33097318,0.2,188
24667,0.2546211,0.2,183
24669,0.53807324,0.2,178
24671,0.55462915,0.2,195
24673,0.24697237,0.2,167
24676,0.26392245,0.2,198
24677,0.3941556,0.2,168
24678,0.5816061,0.2,171
24681,0.42919642,0.2,189
24683,0.6281502,0.2,162
24686,0.59119236,0.2,162
24687,0.2916678,0.2,180
24688,0.14357373,0.2,185
24689,0.91191834,0.2,178
24691,0.08683571,0.2,179
24692,0.1718507,0.2,194
24696,0.845181,0.2,188
24697,0.7542071,0.2,189
24699,0.43119854,0.2,179
24700,0.20095335,0.2,191
24714,0.48264536,0.2,190
24721,0.41664776,0.2,193
24723,0.6265377,0.2,192
24726,0.43234503,0.2,198
24727,0.757212,0.2,194
24728,0.43451193,0.2,196
24730,0.063493416,0.2,191
24731,0.19704437,0.2,173
24734,0.9507625,0.2,194
24736,0.08521577,0.2,179
24737,0.30005065,0.2,192
24740,0.0992014,0.2,195
24742,0.5266995,0.2,184
24743,0.73128,0.2,195
24746,0.68468845,0.2,182
24747,0.19027446,0.2,187
24750,0.6075811,0.2,172
24752,0.86369586,0.2,186
24756,0.45354202,0.2,194
24758,0.38718173,0.2,187
24761,0.4102217,0.2,178
24764,0.7169249,0.2,190
24765,0.17151697,0.2,180
24768,0.29486108,0.2,190
24777,0.10805595,0.2,191
24781,0.8303331,0.2,186
24784,0.4716836,0.2,190
24786,0.9595315,0.2,186
24788,0.38266045,0.2,189
24789,0.73247766,0.2,168
24790,0.53310645,0.2,191
24795,0.5014889,0.2,189
24797,0.62114847,0.2,160
24799,0.18412709,0.2,188
24800,0.27196392,0.2,185
24801,0.49327344,0.2,177
24802,0.9602694,0.2,196
24803,0.66019565,0.2,183
24805,0.32405642,0.2,166
24809,0.18607289,0.2,188
24812,0.55482566,0.2,190
24817,0.36441836,0.2,184
24823,0.72753,0.2,189
24828,0.42515105,0.2,191
24830,0.70358366,0.2,188
24833,0.18787518,0.2,188
24843,0.47034696,0.2,199
24844,0.29557648,0.2,161
24847,0.56010485,0.2,195
24848,0.8589066,0.2,163
24850,0.23279199,0.2,194
24851,0.19153826,0.2,191
24852,0.7100884,0.2,198
24860,0.277262,0.2,180
24861,0.12557517,0.2,191
24863,0.2739661,0.2,183
24870,0.83542037,0.2,194
24871,0.33262014,0.2,175
24875,0.32771614,0.2,188
24876,0.7235981,0.2,162
24878,0.6769355,0.2,171
24879,0.4966815,0.2,190
24882,0.59716666,0.2,196
24883,0.5986526,0.2,170
24884,0.4468601,0.2,182
24889,0.88932747,0.2,194
24890,0.45816445,0.2,177
24891,0.19041096,0.2,183
24895,0.2024998,0.2,179
24896,0.33086488,0.2,168
24897,0.53862137,0.2,176
24900,0.35666075,0.2,196
24901,0.23961641,0.2,187
24906,0.57711136,0.2,199
24907,0.29519352,0.2,197
24908,0.16073237,0.2,180
24909,0.75314474,0.2,196
24911,0.74299926,0.2,197
24913,0.31467524,0.2,190
24917,0.92374754,0.2,194
24918,0.2138823,0.2,181
24920,0.13750114,0.2,174
24922,0.28787488,0.2,164
24923,0.18269132,0.2,165
24925,0.12821673,0.2,191
24926,0.5456036,0.2,190
24932,0.5202398,0.2,194
24933,0.99006397,0.2,163
24935,0.4766398,0.2,173
24936,0.17254551,0.2,175
24937,0.21027647,0.2,199
24939,0.34620008,0.2,183
24940,0.6188742,0.2,189
24950,0.3323114,0.2,184
24954,0.63789177,0.2,196
24960,0.17188765,0.2,184
24964,0.24241878,0.2,190
24966,0.20507744,0.2,195
24967,0.45651364,0.2,194
24968,0.3778086,0.2,175
24969,0.7723903,0.2,183
24972,0.8307213,0.2,175
24973,0.067028105,0.2,183
24974,0.7875688,0.2,198
24976,0.1528986,0.2,180
24977,0.385707,0.2,194
24978,0.16482408,0.2,197
24980,0.115625136,0.2,185
24982,0.25529703,0.2,196
24986,0.8113691,0.2,196
24987,0.1723018,0.2,190
24990,0.8887043,0.2,199
24991,0.714102,0.2,189
24993,0.21921402,0.2,198
24994,0.37209406,0.2,178
24999,0.3216361,0.2,199
25001,0.55643696,0.2,164
25005,0.24974144,0.2,194
25008,0.09161811,0.2,187
25009,0.9668532,0.2,171
25010,0.3434688,0.2,196
25012,0.18993439,0.2,170
25013,0.49287868,0.2,188
25015,0.2701682,0.2,185
25018,0.4288765,0.2,187
25020,0.5645897,0.2,194
25023,0.38651896,0.2,185
25026,0.72619593,0.2,171
25028,0.83366024,0.2,172
25030,0.51814014,0.2,195
25032,0.5181464,0.2,196
25035,0.15996166,0.2,198
25036,0.15878026,0.2,196
25037,0.19538446,0.2,196
25039,0.9230656,0.2,188
25040,0.25240913,0.2,199
25041,0.18061231,0.2,180
25042,0.4500205,0.2,174
25044,0.36740816,0.2,199
25045,0.46632618,0.2,178
25047,0.22405145,0.2,197
25048,0.14651291,0.2,191
25050,0.82719594,0.2,182
25055,0.7773931,0.2,194
25057,0.73233825,0.2,189
25063,0.32877013,0.2,195
25064,0.46177107,0.2,177
25065,0.24283025,0.2,181
25070,0.42604604,0.2,182
25072,0.5932544,0.2,185
25074,0.2648017,0.2,176
25076,0.9448556,0.2,161
25084,0.4582108,0.2,186
25089,0.51285547,0.2,199
25090,0.48974344,0.2,190
25091,0.36325496,0.2,199
25097,0.961293,0.2,196
25100,0.71024525,0.2,174
25102,0.62398845,0.2,189
25106,0.37539452,0.2,161
25109,0.4739444,0.2,180
25110,0.5395969,0.2,180
25118,0.21696267,0.2,193
25119,0.30288455,0.2,185
25123,0.63520867,0.2,196
25128,0.20361947,0.2,168
25131,0.37862077,0.2,177
25132,0.62309355,0.2,176
25136,0.4646699,0.2,192
25138,0.33035472,0.2,164
25144,0.50722504,0.2,196
25145,0.33993623,0.2,196
25147,0.4224,0.2,185
25148,0.4181341,0.2,194
25149,0.28918037,0.2,185
25150,0.07606369,0.2,197
25152,0.4440231,0.2,189
25154,0.571209,0.2,177
25157,0.31626114,0.2,188
25158,0.10970753,0.2,190
25162,0.21440957,0.2,198
25165,0.4751417,0.2,191
25168,0.32239053,0.2,190
25169,0.23527007,0.2,165
25171,0.9883627,0.2,186
25173,0.6028181,0.2,189
25176,0.07161466,0.2,191
25180,0.15829289,0.2,173
25181,0.5137129,0.2,182
25182,0.9131485,0.2,163
25184,0.67626363,0.2,198
25187,0.106697015,0.2,161
25188,0.1560949,0.2,191
25193,0.42912796,0.2,180
25195,0.92243195,0.2,194
25203,0.23632953,0.2,180
25204,0.0977482,0.2,191
25205,0.28233466,0.2,177
25208,0.206443,0.2,166
25209,0.55173236,0.2,192
25210,0.36284256,0.2,177
25212,0.17900224,0.2,192
25213,0.32457125,0.2,174
25220,0.23257695,0.2,164
25223,0.8719679,0.2,198
25226,0.24580987,0.2,190
25227,0.56560236,0.2,194
25230,0.47993037,0.2,166
25231,0.38828,0.2,189
25232,0.3080737,0.2,189
25237,0.58202577,0.2,198
25238,0.04798244,0.2,197
25240,0.16371593,0.2,162
25241,0.8489053,0.2,194
25244,0.9205386,0.2,194
25247,0.6005784,0.2,168
25251,0.50091183,0.2,195
25252,0.52213895,0.2,182
25253,0.80809814,0.2,199
25254,0.94708186,0.2,190
25256,0.19906287,0.2,185
25257,0.317769,0.2,180
25260,0.61223394,0.2,192
25261,0.727138,0.2,164
25265,0.51275665,0.2,170
25266,0.758804,0.2,170
25268,0.116537996,0.2,170
25270,0.13565789,0.2,173
25273,0.86795986,0.2,163
25274,0.25631735,0.2,185
25275,0.24182,0.2,170
25278,0.47239488,0.2,192
25282,0.66044855,0.2,181
25283,0.17842242,0.2,196
25284,0.19816817,0.2,187
25285,0.7689055,0.2,182
25290,0.5324246,0.2,164
25291,0.9113491,0.2,182
25296,0.30422807,0.2,192
25298,0.11474781,0.2,179
25299,0.23162733,0.2,164
25300,0.3606453,0.2,171
25304,0.8609377,0.2,199
25308,0.204349,0.2,191
25311,0.95272833,0.2,186
25313,0.1915357,0.2,176
25316,0.60478085,0.2,169
25317,0.34981102,0.2,173
25318,0.21526448,0.2,199
25321,0.16276589,0.2,190
25322,0.23222777,0.2,191
25323,0.35883173,0.2,194
25324,0.2047443,0.2,197
25325,0.8321342,0.2,183
25327,0.30210894,0.2,185
25333,0.35968268,0.2,182
25335,0.34461015,0.2,177
25337,0.695711,0.2,194
25341,0.39330947,0.2,179
25346,0.9745744,0.2,194
25349,0.24754895,0.2,196
25350,0.09677923,0.2,191
25353,0.26817834,0.2,191
25355,0.1454636,0.2,177
25359,0.64023256,0.2,196
25360,0.46927366,0.2,195
25361,0.20441961,0.2,187
25364,0.41263422,0.2,176
25365,0.24690601,0.2,189
25366,0.4379487,0.2,189
25370,0.3277259,0.2,197
25371,0.23501036,0.2,174
25381,0.15599577,0.2,176
25382,0.5608267,0.2,194
25383,0.11813378,0.2,174
25384,0.34084344,0.2,197
25385,0.2488074,0.2,199
25387,0.83286345,0.2,199
25390,0.21637738,0.2,190
25394,0.27201614,0.2,188
25395,0.9427756,0.2,194
25397,0.17045327,0.2,187
25399,0.31902066,0.2,190
25402,0.64813125,0.2,195
25403,0.31254748,0.2,189
25405,0.3419015,0.2,192
25407,0.15901282,0.2,175
25408,0.8407679,0.2,192
25409,0.42194477,0.2,189
25421,0.1621062,0.2,191
25422,0.23910032,0.2,199
25424,0.17361337,0.2,191
25425,0.7353098,0.2,185
25426,0.3754925,0.2,178
25430,0.14379603,0.2,179
25432,0.38738272,0.2,199
25433,0.5556761,0.2,198
25437,0.19914824,0.2,168
25440,0.8711043,0.2,182
25442,0.47848928,0.2,171
25445,0.4636383,0.2,160
25446,0.8142388,0.2,190
25447,0.39334464,0.2,191
25448,0.50620115,0.2,190
25449,0.8203399,0.2,163
25450,0.11520454,0.2,191
25452,0.30501485,0.2,188
25453,0.2728386,0.2,165
25454,0.23967803,0.2,174
25461,0.39684102,0.2,194
25462,0.80950665,0.2,194
25468,0.86498594,0.2,172
25469,0.43168232,0.2,191
25470,0.52763593,0.2,164
25471,0.0679303,0.2,187
25473,0.4302131,0.2,183
25476,0.69132113,0.2,194
25479,0.759328,0.2,182
25482,0.61536294,0.2,168
25488,0.22564009,0.2,170
25491,0.12199234,0.2,187
25499,0.20475239,0.2,193
25501,0.72550464,0.2,193
25502,0.5603716,0.2,188
25503,0.19263107,0.2,185
25506,0.27600574,0.2,190
25508,0.38736475,0.2,189
25511,0.34449512,0.2,181
25512,0.3404726,0.2,192
25515,0.2432764,0.2,180
25517,0.28958315,0.2,165
25521,0.9732354,0.2,182
25531,0.17424779,0.2,195
25533,0.19022755,0.2,181
25536,0.2301531,0.2,194
25538,0.5570798,0.2,187
25541,0.6703907,0.2,192
25545,0.46222597,0.2,198
25548,0.8681289,0.2,194
25549,0.14593388,0.2,187
25550,0.39158013,0.2,179
25551,0.19380614,0.2,194
25554,0.67924845,0.2,164
25556,0.43772823,0.2,177
25564,0.1112068,0.2,191
25565,0.4277807,0.2,170
25571,0.7112674,0.2,194
25573,0.1732794,0.2,191
25574,0.57260215,0.2,190
25576,0.43910697,0.2,196
25578,0.63530546,0.2,170
25582,0.23262514,0.2,179
25584,0.320035,0.2,160
25585,0.38737205,0.2,189
25589,0.7088508,0.2,196
25591,0.36560142,0.2,161
25592,0.07103801,0.2,179
25594,0.30838925,0.2,168
25601,0.44090638,0.2,185
25603,0.25263548,0.2,192
25607,0.84237486,0.2,198
25608,0.40030774,0.2,182
25612,0.15205692,0.2,186
25617,0.5088808,0.2,198
25622,0.6030354,0.2,161
25623,0.30163747,0.2,196
25626,0.44222704,0.2,189
25628,0.5487689,0.2,179
25635,0.58113223,0.2,169
25638,0.6620018,0.2,181
25641,0.35257867,0.2,180
25643,0.43368897,0.2,181
25644,0.3742378,0.2,190
25646,0.4857671,0.2,189
25650,0.16266507,0.2,183
25655,0.47913986,0.2,195
25657,0.13630146,0.2,191
25658,0.24423882,0.2,188
25661,0.7892614,0.2,186
25662,0.2920985,0.2,179
25663,0.75524145,0.2,199
25664,0.7995001,0.2,173
25665,0.88049287,0.2,199
25671,0.54942554,0.2,192
25674,0.5327927,0.2,168
25677,0.3843345,0.2,167
25685,0.17630391,0.2,162
25687,0.507311,0.2,195
25688,0.9311356,0.2,178
25691,0.39345667,0.2,174
25692,0.497811,0.2,177
25693,0.84485835,0.2,160
25694,0.17923366,0.2,176
25699,0.43744153,0.2,196
25702,0.672642,0.2,166
25703,0.4525419,0.2,198
25707,0.4070096,0.2,176
25708,0.1721357,0.2,174
25711,0.19493978,0.2,175
25712,0.87825704,0.2,194
25714,0.6214869,0.2,165
25715,0.15745704,0.2,176
25716,0.29405293,0.2,185
25719,0.22049099,0.2,197
25721,0.88448864,0.2,161
25722,0.20414625,0.2,195
25724,0.5658934,0.2,177
25726,0.56036764,0.2,179
25730,0.21997875,0.2,166
25734,0.30197117,0.2,194
25736,0.22243237,0.2,173
25737,0.25946465,0.2,194
25738,0.8564265,0.2,183
25741,0.18813232,0.2,192
25743,0.25472307,0.2,190
25744,0.17843167,0.2,194
25745,0.24838307,0.2,177
25746,0.20324293,0.2,183
25748,0.427627,0.2,190
25752,0.34459147,0.2,196
25754,0.25599626,0.2,195
25758,0.6071976,0.2,170
25761,0.2563671,0.2,195
25763,0.103654504,0.2,162
25766,0.48555672,0.2,191
25770,0.218391,0.2,177
25773,0.13109991,0.2,190
25775,0.593649,0.2,188
25776,0.39578077,0.2,185
25779,0.156001,0.2,177
25781,0.7562411,0.2,186
25783,0.19275557,0.2,191
25787,0.21463282,0.2,187
25790,0.17990513,0.2,198
25793,0.31162673,0.2,190
25794,0.90820116,0.2,170
25799,0.87083447,0.2,161
25802,0.49447498,0.2,193
25806,0.61356324,0.2,189
25808,0.1936905,0.2,198
25810,0.990538,0.2,183
25812,0.9645454,0.2,181
25813,0.35709283,0.2,168
25815,0.97040635,0.2,189
25817,0.41258326,0.2,174
25824,0.4514536,0.2,182
25825,0.42998967,0.2,182
25835,0.7063933,0.2,185
25836,0.27201492,0.2,187
25841,0.8787406,0.2,190
25844,0.42071894,0.2,175
25845,0.8830839,0.2,189
25848,0.30644056,0.2,161
25850,0.280777,0.2,189
25852,0.7819694,0.2,194
25858,0.3011537,0.2,199
25859,0.23978262,0.2,173
25860,0.40634093,0.2,192
25861,0.71584314,0.2,194
25863,0.20658433,0.2,191
25864,0.17279123,0.2,196
25866,0.12796122,0.2,191
25871,0.13083713,0.2,160
25875,0.47397196,0.2,195
25876,0.5953974,0.2,190
25877,0.42062557,0.2,191
25878,0.43862566,0.2,196
25884,0.37480953,0.2,173
25886,0.7111011,0.2,182
25889,0.5785391,0.2,191
25890,0.18103305,0.2,179
25891,0.23084956,0.2,180
25895,0.60256416,0.2,198
25897,0.0977381,0.2,191
25898,0.58345115,0.2,192
25899,0.14311224,0.2,180
25900,0.13082579,0.2,194
25905,0.41352102,0.2,195
25907,0.6170673,0.2,188
25909,0.41344085,0.2,185
25912,0.40169927,0.2,196
25913,0.76712567,0.2,176
25914,0.10870151,0.2,171
25915,0.5330612,0.2,167
25918,0.68559396,0.2,188
25919,0.28475896,0.2,183
25920,0.6267861,0.2,188
25923,0.42140794,0.2,162
25925,0.57554984,0.2,160
25928,0.48999864,0.2,182
25930,0.6482979,0.2,194
25933,0.5035358,0.2,182
25934,0.578482,0.2,189
25935,0.34811172,0.2,174
25936,0.46152934,0.2,198
25939,0.15863578,0.2,191
25941,0.35549626,0.2,188
25945,0.099038586,0.2,173
25949,0.74413496,0.2,189
25953,0.48263714,0.2,186
25954,0.8556379,0.2,188
25956,0.25700366,0.2,173
25959,0.8411988,0.2,166
25961,0.74953175,0.2,173
25962,0.74177796,0.2,188
25963,0.9585087,0.2,186
25965,0.66092557,0.2,194
25967,0.2630748,0.2,176
25969,0.8253829,0.2,170
25971,0.20851511,0.2,191
25977,0.34800544,0.2,198
25985,0.2987548,0.2,185
25986,0.5977773,0.2,192
25989,0.91243964,0.2,194
25990,0.41302764,0.2,165
25992,0.61781925,0.2,198
25993,0.3091436,0.2,189
25995,0.48872256,0.2,193
25999,0.14352079,0.2,185
26001,0.2006437,0.2,199
26002,0.5833925,0.2,183
26003,0.15056318,0.2,185
26004,0.15135726,0.2,193
26006,0.35615954,0.2,199
26010,0.15931556,0.2,193
26012,0.4923101,0.2,199
26013,0.2150611,0.2,197
26014,0.68156743,0.2,194
26016,0.12360023,0.2,185
26017,0.9235041,0.2,183
26027,0.42599255,0.2,194
26032,0.72142625,0.2,198
26033,0.8590227,0.2,183
26035,0.4759082,0.2,179
26038,0.44493762,0.2,197
26039,0.5085442,0.2,185
26040,0.6232512,0.2,182
26043,0.1013163,0.2,179
26045,0.25494623,0.2,162
26049,0.91399574,0.2,198
26052,0.39990196,0.2,165
26057,0.27852064,0.2,187
26063,0.39156163,0.2,170
26064,0.26517785,0.2,196
26065,0.39338058,0.2,188
26068,0.9046297,0.2,193
26071,0.10718326,0.2,191
26072,0.53777415,0.2,191
26075,0.37740216,0.2,167
26079,0.12679842,0.2,164
26082,0.14524321,0.2,191
26083,0.41029164,0.2,188
26086,0.56817263,0.2,178
26090,0.10434277,0.2,193
26093,0.27493083,0.2,190
26094,0.13837591,0.2,169
26096,0.55110765,0.2,182
26098,0.11393458,0.2,191
26099,0.35197598,0.2,190
26106,0.10912495,0.2,185
26110,0.15889403,0.2,185
26114,0.32293278,0.2,161
26115,0.34919494,0.2,196
26116,0.7295509,0.2,194
26121,0.45127356,0.2,161
26123,0.48030746,0.2,192
26124,0.5912104,0.2,186
26128,0.7383926,0.2,183
26130,0.47051233,0.2,179
26131,0.09353952,0.2,179
26136,0.75669605,0.2,181
26138,0.34573466,0.2,177
26139,0.29833698,0.2,187
26144,0.7021043,0.2,182
26146,0.33056656,0.2,190
26150,0.116751485,0.2,193
26153,0.7782406,0.2,166
26154,0.66436434,0.2,167
26159,0.752662,0.2,194
26161,0.82136476,0.2,188
26162,0.86097944,0.2,194
26165,0.5898881,0.2,193
26168,0.7570435,0.2,175
26169,0.4717485,0.2,195
26172,0.68323636,0.2,194
26175,0.49348688,0.2,183
26177,0.4408629,0.2,179
26179,0.65256125,0.2,180
26181,0.79431474,0.2,193
26182,0.5974659,0.2,198
26185,0.9345416,0.2,173
26186,0.15895589,0.2,182
26190,0.25838825,0.2,176
26192,0.3513325,0.2,193
26193,0.42968914,0.2,185
26195,0.29414272,0.2,177
26196,0.5784302,0.2,187
26198,0.88544726,0.2,182
26199,0.1091332,0.2,185
26201,0.73793876,0.2,182
26203,0.091933124,0.2,185
26204,0.40550765,0.2,199
26205,0.29659796,0.2,179
26206,0.32685027,0.2,189
26211,0.17032997,0.2,179
26212,0.2942581,0.2,189
26213,0.36556578,0.2,179
26216,0.4841906,0.2,164
26219,0.27099457,0.2,187
26224,0.206901,0.2,191
26228,0.89692897,0.2,196
26229,0.36132693,0.2,196
26232,0.46679798,0.2,170
26235,0.4371379,0.2,190
26239,0.68839455,0.2,188
26240,0.9328054,0.2,183
26242,0.16540498,0.2,185
26246,0.31252465,0.2,181
26248,0.20878194,0.2,173
26249,0.5377533,0.2,160
26251,0.3706147,0.2,185
26253,0.17504936,0.2,185
26254,0.27294797,0.2,185
26256,0.30625376,0.2,164
26260,0.22067223,0.2,173
26266,0.14871648,0.2,189
26268,0.1785279,0.2,192
26271,0.56594324,0.2,169
26274,0.23882158,0.2,178
26275,0.990413,0.2,194
26280,0.078932725,0.2,185
26295,0.9199662,0.2,188
26301,0.1743741,0.2,188
26302,0.9136892,0.2,182
26305,0.9058,0.2,171
26313,0.37187436,0.2,198
26315,0.8904958,0.2,194
26316,0.5538524,0.2,188
26317,0.21735974,0.2,167
26318,0.9636108,0.2,198
26320,0.6968344,0.2,160
26324,0.325588,0.2,168
26325,0.48768494,0.2,189
26331,0.4708804,0.2,195
26335,0.92726886,0.2,171
26336,0.77469826,0.2,194
26337,0.539541,0.2,198
26338,0.4331789,0.2,195
26341,0.7457597,0.2,179
26342,0.6960296,0.2,195
26343,0.10505527,0.2,185
26346,0.2809516,0.2,194
26350,0.80924624,0.2,185
26354,0.21127868,0.2,198
26358,0.17926589,0.2,196
26364,0.51819104,0.2,164
26365,0.2574381,0.2,195
26368,0.87292296,0.2,165
26374,0.44912118,0.2,181
26378,0.38904038,0.2,198
26386,0.42025366,0.2,174
26393,0.13589974,0.2,177
26396,0.20018156,0.2,165
26398,0.40175813,0.2,180
26401,0.63815194,0.2,194
26403,0.16615765,0.2,196
26406,0.520607,0.2,176
26410,0.08879229,0.2,198
26411,0.13707748,0.2,191
26412,0.62225056,0.2,196
26413,0.21583499,0.2,176
26417,0.4798903,0.2,161
26419,0.53863597,0.2,183
26421,0.21037929,0.2,162
26424,0.3918091,0.2,174
26426,0.12719193,0.2,188
26427,0.35815984,0.2,191
26428,0.8510781,0.2,199
26430,0.9568609,0.2,188
26431,0.38753146,0.2,196
26432,0.5380384,0.2,182
26434,0.36120105,0.2,195
26441,0.15382363,0.2,168
26450,0.37971827,0.2,187
26451,0.48100808,0.2,194
26452,0.12145971,0.2,185
26456,0.23621468,0.2,196
26458,0.3984513,0.2,188
26459,0.2160627,0.2,173
26460,0.2513289,0.2,176
26463,0.5318336,0.2,192
26464,0.37438336,0.2,183
26465,0.38512886,0.2,196
26470,0.5483982,0.2,196
26472,0.13117398,0.2,183
26473,0.97119194,0.2,163
26475,0.09790414,0.2,179
26477,0.521958,0.2,195
26480,0.42176732,0.2,183
26482,0.485107,0.2,196
26486,0.36577466,0.2,199
26487,0.6917183,0.2,194
26488,0.4890334,0.2,196
26490,0.25683585,0.2,180
26497,0.24056806,0.2,197
26499,0.46663293,0.2,160
26500,0.633953,0.2,198
26502,0.47982097,0.2,169
26503,0.43009737,0.2,181
26506,0.20459458,0.2,191
26511,0.30104464,0.2,167
26512,0.2545659,0.2,169
26514,0.64741826,0.2,170
26519,0.44095805,0.2,197
26520,0.7512783,0.2,182
26522,0.38077456,0.2,177
26524,0.14031328,0.2,197
26525,0.16633467,0.2,191
26528,0.7111787,0.2,177
26529,0.16382204,0.2,170
26537,0.21431696,0.2,176
26542,0.981726,0.2,183
26543,0.3154436,0.2,197
26548,0.44417104,0.2,184
26549,0.32587704,0.2,194
26551,0.31671977,0.2,187
26558,0.7416879,0.2,180
26559,0.553809,0.2,194
26561,0.2507419,0.2,195
26562,0.68632454,0.2,194
26564,0.6613656,0.2,195
26566,0.21658887,0.2,176
26568,0.2647212,0.2,195
26572,0.23861884,0.2,169
26577,0.39349875,0.2,194
26578,0.9381927,0.2,199
26583,0.5689746,0.2,168
26585,0.15033801,0.2,187
26591,0.912708,0.2,198
26595,0.9027251,0.2,163
26599,0.50798434,0.2,189
26600,0.6259731,0.2,190
26603,0.14400819,0.2,194
26612,0.5011905,0.2,195
26618,0.28281248,0.2,161
26620,0.10571303,0.2,165
26621,0.15523644,0.2,199
26622,0.3537399,0.2,180
26623,0.27160263,0.2,191
26626,0.41767725,0.2,180
26627,0.20457189,0.2,190
26629,0.1482845,0.2,194
26630,0.22551996,0.2,192
26632,0.7962834,0.2,197
26633,0.6412168,0.2,189
26636,0.2789701,0.2,192
26638,0.20568219,0.2,183
26640,0.70191646,0.2,196
26641,0.2856976,0.2,180
26642,0.20505813,0.2,198
26647,0.79250836,0.2,184
26648,0.21356624,0.2,177
26650,0.85822046,0.2,194
26651,0.3493859,0.2,162
26655,0.6097304,0.2,182
26656,0.20399636,0.2,164
26659,0.3737676,0.2,187
26661,0.46763453,0.2,185
26663,0.53541946,0.2,174
26665,0.7396097,0.2,179
26669,0.339209,0.2,191
26671,0.7203587,0.2,174
26674,0.6788948,0.2,198
26678,0.25693193,0.2,173
26686,0.9886623,0.2,178
26691,0.16392457,0.2,190
26692,0.14779623,0.2,196
26693,0.84832186,0.2,198
26694,0.1992576,0.2,197
26695,0.24533258,0.2,187
26696,0.5943066,0.2,179
26703,0.6130921,0.2,197
26706,0.7824941,0.2,168
26707,0.55649436,0.2,169
26708,0.6405645,0.2,186
26712,0.1658244,0.2,196
26715,0.6954166,0.2,189
26718,0.84539205,0.2,175
26721,0.35287237,0.2,185
26722,0.7828611,0.2,186
26723,0.28442028,0.2,191
26724,0.7119281,0.2,188
26725,0.31470343,0.2,179
26726,0.85658973,0.2,199
26728,0.3816762,0.2,197
26732,0.503393,0.2,182
26736,0.4372716,0.2,171
26740,0.37951225,0.2,182
26742,0.4640032,0.2,190
26745,0.1708055,0.2,182
26746,0.13589734,0.2,191
26748,0.9674311,0.2,189
26752,0.29241228,0.2,196
26755,0.46461526,0.2,184
26759,0.39519235,0.2,185
26763,0.45377302,0.2,185
26764,0.1580241,0.2,164
26766,0.16172376,0.2,191
26768,0.23443714,0.2,199
26772,0.37451136,0.2,191
26775,0.112899125,0.2,173
26776,0.60125834,0.2,188
26779,0.8224725,0.2,186
26782,0.35849303,0.2,177
26787,0.26062328,0.2,174
26788,0.6193314,0.2,193
26791,0.9330045,0.2,193
26794,0.5388472,0.2,190
26797,0.53237534,0.2,194
26800,0.5997774,0.2,183
26801,0.5119989,0.2,161
26805,0.109452516,0.2,188
26806,0.5099155,0.2,195
26809,0.14097127,0.2,183
26813,0.8908139,0.2,198
26814,0.7873491,0.2,190
26815,0.29771933,0.2,195
26816,0.56458855,0.2,170
26820,0.89551777,0.2,194
26822,0.11830636,0.2,164
26823,0.6899146,0.2,195
26825,0.6308797,0.2,198
26830,0.23113748,0.2,180
26832,0.2484492,0.2,196
26835,0.59154904,0.2,188
26840,0.5606896,0.2,165
26851,0.66859186,0.2,177
26853,0.32750684,0.2,188
26854,0.2126508,0.2,199
26857,0.77624106,0.2,182
26859,0.34270337,0.2,195
26865,0.985704,0.2,183
26867,0.9555528,0.2,176
26868,0.140039,0.2,170
26875,0.33558318,0.2,194
26876,0.18667395,0.2,191
26885,0.46216896,0.2,180
26888,0.48397216,0.2,196
26889,0.1224818,0.2,197
26891,0.16557766,0.2,183
26894,0.3082346,0.2,191
26896,0.87931037,0.2,190
26899,0.269606,0.2,191
26904,0.15958166,0.2,176
26905,0.17739257,0.2,191
26906,0.12780099,0.2,187
26909,0.07542132,0.2,180
26911,0.32266596,0.2,196
26913,0.16754529,0.2,177
26918,0.1761285,0.2,197
26924,0.18185943,0.2,180
26925,0.7221699,0.2,189
26931,0.5674678,0.2,198
26932,0.37750465,0.2,196
26934,0.22764187,0.2,190
26939,0.9568683,0.2,171
26940,0.38458234,0.2,174
26941,0.7817927,0.2,194
26947,0.45758736,0.2,172
26949,0.22278701,0.2,169
26950,0.20804155,0.2,164
26953,0.86024743,0.2,183
26956,0.4914289,0.2,188
26959,0.3110382,0.2,164
26962,0.37139603,0.2,177
26963,0.20543261,0.2,191
26969,0.43556106,0.2,188
26972,0.54416376,0.2,192
26979,0.32521436,0.2,181
26980,0.42728758,0.2,168
26984,0.40181744,0.2,162
26985,0.9440809,0.2,188
26987,0.9706471,0.2,186
26988,0.8088769,0.2,180
26989,0.12835576,0.2,164
26993,0.22060877,0.2,162
26994,0.3936237,0.2,189
26997,0.5066462,0.2,185
26998,0.3320582,0.2,187
26999,0.19209269,0.2,188
27000,0.64031565,0.2,178
27006,0.40985268,0.2,190
27007,0.86399084,0.2,194
27010,0.15446785,0.2,188
27013,0.1405754,0.2,196
27014,0.16056935,0.2,194
27016,0.5588021,0.2,185
27018,0.7072533,0.2,194
27019,0.1707666,0.2,189
27023,0.20182404,0.2,179
27024,0.29984346,0.2,185
27027,0.38372028,0.2,187
27028,0.30469704,0.2,190
27029,0.8615273,0.2,160
27030,0.616362,0.2,178
27031,0.30270788,0.2,194
27032,0.18942413,0.2,197
27033,0.16512382,0.2,183
27035,0.15118457,0.2,180
27040,0.20815465,0.2,196
27042,0.3638313,0.2,161
27043,0.31524643,0.2,169
27046,0.42390993,0.2,187
27052,0.36124974,0.2,190
27066,0.6565172,0.2,168
27067,0.5730565,0.2,199
27070,0.18484057,0.2,185
27072,0.46289745,0.2,195
27073,0.32829717,0.2,193
27077,0.51217425,0.2,181
27079,0.28587094,0.2,190
27086,0.18217336,0.2,176
27091,0.31671277,0.2,185
27093,0.7275513,0.2,183
27096,0.55134076,0.2,186
27098,0.2692077,0.2,188
27102,0.6264468,0.2,186
27103,0.5147587,0.2,168
27105,0.27205485,0.2,195
27108,0.21347868,0.2,162
27112,0.27280164,0.2,199
27116,0.244769,0.2,199
27117,0.3514634,0.2,174
27119,0.41482493,0.2,178
27120,0.34123605,0.2,193
27121,0.25314766,0.2,187
27125,0.4449292,0.2,196
27128,0.45126468,0.2,161
27131,0.22405341,0.2,199
27132,0.90127265,0.2,186
27135,0.6795901,0.2,171
27137,0.60544956,0.2,194
27143,0.82812196,0.2,182
27144,0.154194,0.2,187
27145,0.18915315,0.2,177
27146,0.6430194,0.2,198
27147,0.24538408,0.2,170
27149,0.63042593,0.2,182
27152,0.32587808,0.2,168
27153,0.48202634,0.2,186
27158,0.3175399,0.2,162
27159,0.20730034,0.2,197
27160,0.17367744,0.2,179
27163,0.35835877,0.2,194
27164,0.10034944,0.2,197
27171,0.121336855,0.2,185
27176,0.21328172,0.2,193
27181,0.33971536,0.2,182
27191,0.17399001,0.2,188
27192,0.66995394,0.2,194
27195,0.9557138,0.2,189
27196,0.1461621,0.2,188
27200,0.47466853,0.2,188
27201,0.1766905,0.2,180
27202,0.8688524,0.2,190
27205,0.28985587,0.2,194
27210,0.9290981,0.2,168
27211,0.91422784,0.2,183
27215,0.15766327,0.2,177
27216,0.9562648,0.2,188
27218,0.17148553,0.2,193
27221,0.41780505,0.2,196
27222,0.4507774,0.2,194
27224,0.17757463,0.2,193
27228,0.09741658,0.2,187
27229,0.101037554,0.2,176
27235,0.81924474,0.2,183
27239,0.09568266,0.2,188
27240,0.16231883,0.2,185
27244,0.31486297,0.2,185
27248,0.5496989,0.2,194
27250,0.2474108,0.2,196
27253,0.49351105,0.2,193
27255,0.25728586,0.2,185
27258,0.3974063,0.2,196
27259,0.9468356,0.2,172
27265,0.19260888,0.2,189
27266,0.7909415,0.2,186
27267,0.6391167,0.2,189
27270,0.33881614,0.2,186
27271,0.17043985,0.2,186
27275,0.22177759,0.2,196
27277,0.6603794,0.2,179
27278,0.8820771,0.2,194
27279,0.760728,0.2,185
27280,0.65613955,0.2,199
27291,0.47897565,0.2,192
27297,0.12892206,0.2,198
27298,0.44680065,0.2,170
27299,0.36757126,0.2,185
27303,0.88011336,0.2,189
27307,0.332312,0.2,190
27315,0.74900085,0.2,186
27320,0.40292045,0.2,194
27322,0.29148832,0.2,182
27323,0.32636353,0.2,196
27324,0.9124087,0.2,196
27330,0.2590112,0.2,189
27333,0.30175176,0.2,162
27334,0.7908893,0.2,190
27335,0.37512735,0.2,194
27336,0.40053576,0.2,182
27339,0.38805097,0.2,176
27340,0.104041085,0.2,193
27345,0.77455926,0.2,196
27346,0.78141916,0.2,194
27347,0.10305107,0.2,190
27349,0.16200304,0.2,173
27350,0.20022696,0.2,195
27355,0.50925416,0.2,198
27357,0.6344239,0.2,194
27359,0.23121913,0.2,167
27363,0.5279521,0.2,190
27365,0.3324979,0.2,185
27367,0.45262936,0.2,186
27370,0.22292016,0.2,195
27373,0.31336546,0.2,187
27377,0.44015786,0.2,160
27378,0.85100687,0.2,183
27382,0.35116616,0.2,195
27385,0.49933255,0.2,182
27386,0.6066032,0.2,189
27387,0.31752422,0.2,198
27388,0.3889227,0.2,199
27390,0.3737966,0.2,168
27391,0.87267685,0.2,164
27392,0.7578557,0.2,183
27395,0.103728354,0.2,173
27399,0.3408684,0.2,188
27406,0.6574684,0.2,194
27413,0.52108103,0.2,170
27422,0.15689701,0.2,174
27425,0.27483225,0.2,187
27429,0.33975607,0.2,185
27430,0.12772663,0.2,169
27434,0.52887154,0.2,194
27439,0.20695995,0.2,196
27441,0.66771775,0.2,198
27442,0.12976559,0.2,161
27444,0.9201824,0.2,198
27448,0.4649895,0.2,188
27449,0.21639848,0.2,182
27453,0.13533363,0.2,188
27457,0.5590929,0.2,186
27463,0.10132042,0.2,187
27466,0.18547662,0.2,180
27470,0.27405462,0.2,190
27473,0.9140268,0.2,189
27475,0.5092644,0.2,186
27480,0.13249014,0.2,161
27482,0.5179511,0.2,190
27488,0.6833951,0.2,194
27489,0.240696,0.2,194
27490,0.76462084,0.2,160
27494,0.27290288,0.2,191
27496,0.9373775,0.2,188
27501,0.2787174,0.2,176
27503,0.5900473,0.2,176
27508,0.5829137,0.2,185
27518,0.30691233,0.2,191
27519,0.8822341,0.2,196
27521,0.5028087,0.2,173
27523,0.53505445,0.2,164
27524,0.46159756,0.2,192
27527,0.75095725,0.2,179
27528,0.2870623,0.2,160
27529,0.71750796,0.2,183
27533,0.43454266,0.2,191
27534,0.19765677,0.2,189
27537,0.47940135,0.2,197
27538,0.36796856,0.2,192
27540,0.14141087,0.2,187
27541,0.2167013,0.2,185
27543,0.23951611,0.2,191
27544,0.61420643,0.2,183
27553,0.5361183,0.2,180
27555,0.07748117,0.2,191
27556,0.9235703,0.2,190
27567,0.8811997,0.2,194
27568,0.23605108,0.2,177
27570,0.726567,0.2,198
27571,0.089720376,0.2,173
27572,0.5028439,0.2,191
27576,0.14785495,0.2,192
27580,0.21812823,0.2,166
27582,0.22472906,0.2,173
27583,0.50933427,0.2,178
27584,0.26265007,0.2,197
27585,0.42144737,0.2,194
27588,0.6317289,0.2,181
27591,0.6242963,0.2,185
27593,0.9415031,0.2,168
27595,0.14763579,0.2,196
27600,0.5196126,0.2,194
27602,0.22413974,0.2,198
27604,0.16891429,0.2,191
27612,0.83669984,0.2,180
27614,0.15781087,0.2,190
27615,0.40781677,0.2,189
27616,0.32430455,0.2,176
27617,0.13122018,0.2,165
27620,0.75162697,0.2,160
27623,0.27536058,0.2,190
27625,0.527635,0.2,192
27627,0.7134027,0.2,183
27630,0.14022212,0.2,196
27633,0.2011745,0.2,162
27637,0.1705112,0.2,193
27643,0.41482535,0.2,198
27644,0.24237216,0.2,194
27647,0.64838606,0.2,180
27653,0.23744938,0.2,171
27654,0.44240072,0.2,182
27655,0.49369356,0.2,190
27659,0.17906913,0.2,162
27662,0.4652241,0.2,199
27664,0.7170251,0.2,160
27668,0.829188,0.2,190
27676,0.8237897,0.2,194
27677,0.57526475,0.2,196
27678,0.8150548,0.2,194
27679,0.7948713,0.2,199
27681,0.7628468,0.2,195
27682,0.3663526,0.2,190
27683,0.24595116,0.2,173
27686,0.33377117,0.2,199
27688,0.22155143,0.2,191
27695,0.5775854,0.2,194
27696,0.27688375,0.2,180
27697,0.7451182,0.2,195
27698,0.50343055,0.2,199
27701,0.29962513,0.2,185
27705,0.6087049,0.2,199
27710,0.62092865,0.2,194
27712,0.8251543,0.2,180
27714,0.5585264,0.2,195
27716,0.79846287,0.2,164
27720,0.75684065,0.2,194
27721,0.11124431,0.2,173
27725,0.49447674,0.2,164
27727,0.32229987,0.2,187
27731,0.34545884,0.2,195
27734,0.562653,0.2,196
27735,0.1680656,0.2,165
27736,0.13988343,0.2,196
27738,0.20367573,0.2,193
27739,0.1948554,0.2,187
27740,0.4489756,0.2,179
27745,0.36707944,0.2,171
27751,0.886272,0.2,190
27752,0.27250093,0.2,177
27753,0.3035767,0.2,162
27756,0.09181285,0.2,191
27760,0.53651756,0.2,195
27763,0.28107622,0.2,196
27767,0.59872085,0.2,178
27771,0.14906922,0.2,175
27776,0.53300387,0.2,198
27779,0.40630522,0.2,168
27780,0.19609976,0.2,170
27781,0.59685457,0.2,178
27782,0.39467898,0.2,196
27791,0.21120755,0.2,163
27798,0.25451377,0.2,181
27799,0.47573385,0.2,161
27800,0.66581494,0.2,175
27801,0.43072975,0.2,161
27802,0.3218065,0.2,164
27805,0.42115808,0.2,160
27807,0.946808,0.2,183
27810,0.9246549,0.2,193
27811,0.22782713,0.2,176
27812,0.21641403,0.2,191
27817,0.6648034,0.2,196
27822,0.23956823,0.2,187
27824,0.29387552,0.2,187
27827,0.39622164,0.2,169
27831,0.46325952,0.2,171
27832,0.36161503,0.2,185
27836,0.83236736,0.2,189
27837,0.91421616,0.2,194
27838,0.6812721,0.2,162
27839,0.41341424,0.2,195
27841,0.41721392,0.2,197
27842,0.19514632,0.2,191
27844,0.5825575,0.2,194
27846,0.16656849,0.2,195
27850,0.93451214,0.2,190
27855,0.54652643,0.2,166
27856,0.18192534,0.2,168
27859,0.3577469,0.2,194
27863,0.5243809,0.2,194
27865,0.95782137,0.2,184
27870,0.46093082,0.2,175
27872,0.06625324,0.2,191
27873,0.23956484,0.2,194
27880,0.26109722,0.2,188
27884,0.08987976,0.2,193
27886,0.2838597,0.2,194
27888,0.29082716,0.2,182
27890,0.19636619,0.2,190
27893,0.44527638,0.2,190
27894,0.22093631,0.2,197
27898,0.8605728,0.2,190
27899,0.63768613,0.2,191
27901,0.19431274,0.2,189
27904,0.6358269,0.2,192
27905,0.97429454,0.2,172
27906,0.1348854,0.2,197
27907,0.641247,0.2,170
27910,0.6613449,0.2,194
27912,0.20800883,0.2,165
27915,0.22527061,0.2,189
27917,0.92645806,0.2,182
27920,0.3293103,0.2,165
27922,0.8329548,0.2,193
27923,0.5431683,0.2,194
27929,0.36780417,0.2,189
27930,0.2139146,0.2,185
27932,0.32223907,0.2,192
27939,0.5868784,0.2,179
27941,0.2994635,0.2,189
27943,0.5011327,0.2,179
27946,0.77491325,0.2,192
27947,0.9151367,0.2,178
27949,0.9018695,0.2,178
27952,0.55464286,0.2,173
27953,0.13426843,0.2,174
27954,0.20058973,0.2,182
27956,0.31289634,0.2,185
27957,0.09432536,0.2,191
27959,0.25828055,0.2,191
27966,0.2208825,0.2,193
27968,0.97758406,0.2,183
27969,0.5621785,0.2,174
27974,0.2911083,0.2,165
27975,0.49353498,0.2,196
27979,0.48446566,0.2,199
27986,0.37891194,0.2,188
27990,0.84559256,0.2,197
27991,0.7314653,0.2,193
27996,0.46472296,0.2,197
27997,0.21770054,0.2,176
27998,0.1820105,0.2,197
28000,0.2665391,0.2,175
28002,0.8640636,0.2,162
28004,0.36716312,0.2,189
28006,0.4496483,0.2,169
28007,0.5957311,0.2,179
28011,0.32469836,0.2,174
28013,0.14543815,0.2,164
28018,0.18504807,0.2,196
28019,0.9688232,0.2,196
28024,0.56358534,0.2,184
28030,0.993808,0.2,172
28032,0.4558428,0.2,199
28034,0.25449368,0.2,168
28035,0.40555918,0.2,173
28039,0.6096683,0.2,188
28040,0.18863046,0.2,170
28042,0.15940823,0.2,194
28046,0.35172522,0.2,194
28050,0.35465825,0.2,176
28062,0.74397826,0.2,183
28069,0.22117622,0.2,199
28071,0.42665365,0.2,198
28075,0.19884366,0.2,188
28076,0.96550393,0.2,194
28079,0.7827236,0.2,199
28081,0.3917678,0.2,162
28084,0.5900479,0.2,184
28086,0.19712585,0.2,196
28087,0.40398267,0.2,197
28092,0.692058,0.2,194
28096,0.368413,0.2,189
28106,0.4058858,0.2,163
28110,0.3384492,0.2,162
28111,0.37965122,0.2,190
28113,0.5456044,0.2,186
28116,0.37942597,0.2,162
28123,0.20581521,0.2,173
28125,0.66415876,0.2,199
28129,0.14842771,0.2,165
28131,0.08747927,0.2,188
28132,0.8679792,0.2,194
28135,0.79594725,0.2,199
28136,0.2468392,0.2,191
28137,0.71246296,0.2,195
28141,0.5952367,0.2,170
28142,0.1709399,0.2,175
28143,0.24343397,0.2,199
28145,0.25248748,0.2,193
28146,0.31395218,0.2,164
28154,0.25000378,0.2,197
28155,0.20984827,0.2,187
28158,0.18138215,0.2,179
28159,0.99813086,0.2,197
28160,0.07687898,0.2,182
28162,0.2294476,0.2,177
28168,0.72645503,0.2,182
28169,0.4924035,0.2,199
28171,0.26184934,0.2,199
28174,0.23660305,0.2,192
28177,0.40247774,0.2,198
28178,0.1173897,0.2,191
28179,0.34928432,0.2,176
28184,0.17489795,0.2,169
28188,0.09479367,0.2,190
28190,0.9049306,0.2,180
28191,0.08132122,0.2,182
28196,0.177978,0.2,199
28197,0.2384519,0.2,164
28198,0.21171626,0.2,162
28202,0.36666515,0.2,179
28206,0.5537723,0.2,169
28207,0.36025053,0.2,188
28210,0.6442038,0.2,189
28211,0.40759385,0.2,184
28213,0.19517823,0.2,190
28216,0.10744311,0.2,197
28218,0.86625713,0.2,187
28221,0.25406945,0.2,185
28224,0.8211637,0.2,176
28225,0.33159226,0.2,197
28226,0.9103634,0.2,199
28228,0.7246698,0.2,195
28243,0.49286994,0.2,198
28246,0.24873215,0.2,194
28247,0.99212193,0.2,163
28251,0.7245586,0.2,199
28254,0.6866836,0.2,194
28255,0.1228262,0.2,161
28256,0.6271603,0.2,194
28260,0.4774051,0.2,174
28262,0.27474847,0.2,198
28264,0.16822988,0.2,180
28265,0.22163992,0.2,190
28266,0.7363335,0.2,189
28268,0.40062153,0.2,198
28271,0.67374665,0.2,182
28275,0.22195424,0.2,192
28277,0.21290158,0.2,176
28279,0.21483526,0.2,179
28283,0.5897694,0.2,196
28285,0.545884,0.2,184
28286,0.1905878,0.2,191
28288,0.18987985,0.2,176
28289,0.15105386,0.2,189
28290,0.1706523,0.2,165
28293,0.19004531,0.2,173
28296,0.17625372,0.2,190
28298,0.66822135,0.2,190
28301,0.743592,0.2,182
28307,0.22729293,0.2,185
28308,0.21762332,0.2,196
28309,0.5220486,0.2,190
28311,0.2438622,0.2,197
28312,0.3774901,0.2,198
28314,0.3771938,0.2,181
28319,0.5819864,0.2,183
28322,0.7562446,0.2,198
28326,0.2554758,0.2,180
28329,0.27360073,0.2,187
28332,0.8947982,0.2,182
28333,0.34803107,0.2,195
28334,0.35658997,0.2,190
28336,0.25229487,0.2,199
28337,0.52237386,0.2,189
28339,0.476896,0.2,196
28340,0.23343165,0.2,191
28342,0.455,0.2,170
28343,0.55426747,0.2,199
28344,0.10886551,0.2,179
28351,0.36562368,0.2,187
28359,0.20781589,0.2,188
28363,0.23284763,0.2,193
28366,0.40612662,0.2,195
28368,0.89875346,0.2,194
28370,0.42473397,0.2,171
28374,0.2682403,0.2,187
28380,0.9044176,0.2,182
28381,0.32889935,0.2,199
28382,0.3363846,0.2,191
28383,0.1426638,0.2,191
28384,0.505564,0.2,164
28385,0.5111995,0.2,198
28390,0.28225565,0.2,185
28391,0.41150248,0.2,199
28394,0.18232918,0.2,191
28395,0.279724,0.2,179
28402,0.73328024,0.2,162
28406,0.50021255,0.2,197
28408,0.77154803,0.2,194
28409,0.5521849,0.2,160
28413,0.7241642,0.2,189
28414,0.82196176,0.2,190
28417,0.25457695,0.2,192
28418,0.7242622,0.2,182
28419,0.7486823,0.2,199
28424,0.5347475,0.2,160
28428,0.5592201,0.2,192
28430,0.61009306,0.2,196
28432,0.2958396,0.2,189
28433,0.8624038,0.2,195
28434,0.39296603,0.2,190
28435,0.5983198,0.2,196
28437,0.9676586,0.2,194
28440,0.2234514,0.2,179
28441,0.38869798,0.2,184
28442,0.19045053,0.2,191
28443,0.2765271,0.2,184
28446,0.18977731,0.2,188
28447,0.5097352,0.2,177
28449,0.95842606,0.2,183
28451,0.6358204,0.2,192
28452,0.45020083,0.2,186
28453,0.21548174,0.2,196
28454,0.20597069,0.2,198
28460,0.5681102,0.2,180
28464,0.15445562,0.2,191
28465,0.63799417,0.2,194
28466,0.43046904,0.2,178
28468,0.47203556,0.2,185
28476,0.16128159,0.2,173
28477,0.22127758,0.2,184
28481,0.3187638,0.2,194
28486,0.34529138,0.2,168
28487,0.5197402,0.2,188
28489,0.61333615,0.2,164
28490,0.11627831,0.2,169
28500,0.29692113,0.2,185
28501,0.10355341,0.2,173
28504,0.32917324,0.2,162
28505,0.1964331,0.2,179
28512,0.43871674,0.2,189
28516,0.16757484,0.2,185
28517,0.64052254,0.2,171
28522,0.35384828,0.2,177
28523,0.3611996,0.2,194
28528,0.5589221,0.2,191
28529,0.67938966,0.2,181
28530,0.34177062,0.2,175
28534,0.59969354,0.2,199
28536,0.12351388,0.2,191
28537,0.38417074,0.2,164
28540,0.5555256,0.2,194
28541,0.20257126,0.2,170
28542,0.21051402,0.2,195
28544,0.06915513,0.2,189
28545,0.3696829,0.2,170
28548,0.20499218,0.2,196
28549,0.18906553,0.2,193
28550,0.5236521,0.2,160
28551,0.40268514,0.2,178
28552,0.60576576,0.2,160
28556,0.15817484,0.2,196
28568,0.60602653,0.2,191
28569,0.09047536,0.2,197
28570,0.4450751,0.2,179
28572,0.18214819,0.2,173
28574,0.27725786,0.2,185
28576,0.87221164,0.2,198
28578,0.1749373,0.2,176
28581,0.27168062,0.2,167
28587,0.33319396,0.2,189
28588,0.19885994,0.2,167
28591,0.51548547,0.2,186
28595,0.75666535,0.2,199
28597,0.09310947,0.2,176
28599,0.5149375,0.2,175
28604,0.18715486,0.2,183
28608,0.86902034,0.2,178
28609,0.46569616,0.2,175
28610,0.40151644,0.2,189
28614,0.16041349,0.2,190
28618,0.5533918,0.2,199
28620,0.70294404,0.2,190
28623,0.31830308,0.2,189
28624,0.14511211,0.2,185
28625,0.16317604,0.2,191
28628,0.333791,0.2,195
28633,0.78394747,0.2,189
28634,0.44735885,0.2,170
28635,0.44148737,0.2,193
28637,0.5135728,0.2,183
28640,0.14666317,0.2,187
28642,0.64525044,0.2,193
28643,0.1552985,0.2,195
28644,0.3329037,0.2,168
28645,0.6668101,0.2,182
28646,0.9308685,0.2,181
28648,0.25706404,0.2,197
28651,0.2757427,0.2,166
28654,0.6796507,0.2,181
28657,0.90562433,0.2,186
28658,0.6516432,0.2,189
28659,0.4273008,0.2,164
28660,0.4237444,0.2,179
28661,0.38545182,0.2,197
28662,0.19802533,0.2,175
28663,0.15030544,0.2,188
28667,0.3316659,0.2,196
28670,0.70470583,0.2,164
28673,0.2187571,0.2,191
28674,0.2767599,0.2,197
28675,0.47694105,0.2,164
28678,0.20107543,0.2,196
28679,0.18180831,0.2,197
28681,0.7454887,0.2,199
28686,0.18526378,0.2,180
28699,0.22614267,0.2,168
28700,0.47399634,0.2,186
28701,0.8355079,0.2,180
28707,0.23770194,0.2,161
28708,0.83197254,0.2,181
28709,0.3305678,0.2,195
28710,0.15496439,0.2,191
28713,0.44002157,0.2,176
28717,0.16602941,0.2,161
28720,0.23589231,0.2,197
28721,0.7160508,0.2,194
28727,0.3480844,0.2,192
28730,0.89541763,0.2,194
28732,0.2380647,0.2,187
28733,0.103397146,0.2,196
28734,0.29369292,0.2,177
28735,0.37061802,0.2,190
28736,0.96545815,0.2,194
28737,0.21663335,0.2,191
28740,0.1391058,0.2,190
28742,0.3417697,0.2,190
28743,0.47420743,0.2,196
28745,0.45638195,0.2,185
28748,0.23013787,0.2,170
28752,0.52985895,0.2,198
28753,0.61335987,0.2,183
28758,0.23023534,0.2,196
28759,0.5254838,0.2,189
28760,0.4105358,0.2,168
28762,0.85309184,0.2,199
28763,0.20516294,0.2,177
28765,0.46352127,0.2,191
28767,0.8673922,0.2,193
28768,0.66749996,0.2,194
28772,0.46833324,0.2,164
28774,0.29110122,0.2,164
28776,0.3136523,0.2,195
28777,0.21690491,0.2,176
28782,0.21162808,0.2,193
28783,0.38948095,0.2,194
28784,0.22419353,0.2,187
28787,0.80216634,0.2,192
28789,0.83321923,0.2,182
28791,0.43983087,0.2,192
28792,0.34634188,0.2,182
28793,0.63322634,0.2,174
28794,0.47375366,0.2,190
28799,0.39740735,0.2,164
28801,0.6684087,0.2,196
28802,0.3198535,0.2,190
28805,0.69847083,0.2,198
28807,0.52734673,0.2,174
28808,0.90231746,0.2,183
28810,0.4350042,0.2,164
28811,0.41540924,0.2,194
28812,0.32263184,0.2,186
28813,0.35496947,0.2,182
28815,0.7413656,0.2,164
28817,0.61615473,0.2,172
28818,0.40778822,0.2,164
28821,0.45719862,0.2,195
28823,0.39324832,0.2,191
28824,0.25975642,0.2,175
28828,0.48055235,0.2,189
28829,0.13646491,0.2,165
28831,0.6471173,0.2,185
28833,0.7832924,0.2,199
28836,0.28244323,0.2,187
28839,0.48921975,0.2,182
28843,0.7731338,0.2,183
28844,0.36382973,0.2,194
28850,0.9379203,0.2,183
28851,0.5793089,0.2,195
28857,0.09636985,0.2,175
28861,0.8574771,0.2,160
28863,0.98854744,0.2,197
28864,0.7553107,0.2,162
28865,0.77076834,0.2,193
28867,0.79086226,0.2,188
28869,0.29634672,0.2,188
28876,0.4802629,0.2,195
28878,0.15888512,0.2,187
28880,0.22213712,0.2,182
28884,0.20939708,0.2,165
28886,0.57673746,0.2,190
28891,0.9861195,0.2,183
28896,0.3019917,0.2,168
28897,0.62306607,0.2,194
28902,0.17052457,0.2,190
28904,0.2291873,0.2,190
28905,0.13521542,0.2,177
28906,0.20396815,0.2,169
28908,0.8186558,0.2,199
28909,0.16509214,0.2,175
28910,0.09585483,0.2,197
28917,0.15366445,0.2,195
28918,0.6691007,0.2,191
28920,0.397459,0.2,189
28923,0.7766378,0.2,178
28925,0.70602876,0.2,179
28927,0.33780032,0.2,185
28929,0.1412946,0.2,191
28931,0.8964296,0.2,192
28932,0.8194727,0.2,181
28933,0.29846308,0.2,191
28934,0.29328653,0.2,191
28935,0.73480123,0.2,185
28936,0.50067055,0.2,170
28937,0.25179234,0.2,194
28941,0.2128625,0.2,196
28944,0.1781459,0.2,190
28955,0.3439253,0.2,167
28956,0.6170097,0.2,189
28957,0.4613681,0.2,164
28959,0.9738893,0.2,170
28961,0.3990654,0.2,191
28962,0.41841963,0.2,196
28967,0.922359,0.2,171
28969,0.428069,0.2,192
28970,0.51862836,0.2,199
28971,0.21640037,0.2,167
28975,0.22710434,0.2,194
28978,0.31640714,0.2,196
28981,0.11309221,0.2,187
28982,0.63134366,0.2,166
28988,0.16947728,0.2,188
28989,0.70052224,0.2,182
28994,0.5051743,0.2,168
29001,0.72929007,0.2,174
29005,0.9693728,0.2,193
29006,0.33321086,0.2,179
29007,0.5335409,0.2,190
29008,0.11787033,0.2,197
29009,0.66999465,0.2,182
29010,0.65169114,0.2,192
29013,0.492477,0.2,171
29021,0.73136723,0.2,196
29022,0.40058908,0.2,188
29023,0.54519653,0.2,177
29024,0.40919098,0.2,194
29028,0.34047788,0.2,179
29034,0.2558408,0.2,191
29040,0.18779409,0.2,191
29042,0.12155079,0.2,180
29043,0.210933,0.2,188
29046,0.40750027,0.2,179
29047,0.80265373,0.2,188
29050,0.3104157,0.2,190
29051,0.25013006,0.2,177
29052,0.21858081,0.2,162
29061,0.25503024,0.2,184
29062,0.3876659,0.2,173
29063,0.10760636,0.2,187
29064,0.10600622,0.2,176
29066,0.735197,0.2,194
29067,0.27604136,0.2,190
29068,0.84883124,0.2,194
29069,0.13754568,0.2,162
29070,0.4300756,0.2,174
29071,0.2027642,0.2,191
29072,0.20774893,0.2,199
29073,0.21030983,0.2,179
29080,0.08390054,0.2,197
29085,0.8067554,0.2,170
29088,0.45368585,0.2,194
29091,0.14362887,0.2,193
29095,0.95406836,0.2,194
29099,0.32275763,0.2,196
29100,0.2607746,0.2,182
29108,0.24783532,0.2,194
29109,0.64544517,0.2,185
29111,0.31576297,0.2,188
29113,0.7031236,0.2,177
29116,0.80106455,0.2,167
29124,0.15088776,0.2,187
29127,0.36454204,0.2,198
29129,0.40968353,0.2,199
29132,0.18348098,0.2,188
29135,0.5092651,0.2,164
29137,0.1662459,0.2,188
29138,0.39543188,0.2,187
29140,0.13123573,0.2,185
29143,0.73549306,0.2,188
29144,0.08980488,0.2,183
29145,0.08375943,0.2,189
29146,0.7057226,0.2,190
29149,0.8573881,0.2,178
29154,0.20846634,0.2,198
29156,0.96809524,0.2,164
29157,0.5564613,0.2,170
29160,0.9783172,0.2,183
29164,0.37158623,0.2,181
29169,0.72567785,0.2,187
29171,0.79520124,0.2,198
29172,0.6600778,0.2,195
29173,0.66108054,0.2,175
29178,0.4090518,0.2,196
29189,0.7438787,0.2,190
29192,0.2520294,0.2,183
29195,0.35963863,0.2,182
29200,0.5223912,0.2,174
29203,0.5475971,0.2,195
29204,0.42278248,0.2,194
29207,0.46216536,0.2,190
29213,0.25984317,0.2,173
29214,0.5695225,0.2,160
29215,0.14654423,0.2,193
29219,0.5335251,0.2,198
29222,0.8602427,0.2,194
29226,0.70020765,0.2,197
29228,0.98199904,0.2,172
29230,0.4344674,0.2,183
29231,0.5777104,0.2,188
29237,0.24949308,0.2,198
29239,0.30779094,0.2,177
29242,0.40229583,0.2,184
29244,0.2256512,0.2,187
29246,0.35165218,0.2,192
29247,0.72334963,0.2,163
29250,0.63752085,0.2,186
29254,0.12027514,0.2,180
29257,0.7052929,0.2,160
29260,0.6487552,0.2,182
29262,0.5260098,0.2,182
29263,0.48392123,0.2,192
29270,0.12059815,0.2,196
29272,0.4160756,0.2,190
29273,0.21610641,0.2,199
29275,0.9442742,0.2,166
29277,0.66685295,0.2,166
29278,0.48331955,0.2,164
29279,0.2341652,0.2,196
29281,0.20630892,0.2,190
29285,0.21722072,0.2,190
29290,0.6262069,0.2,198
29291,0.708309,0.2,183
29293,0.6338151,0.2,181
29294,0.5522837,0.2,198
29296,0.43203655,0.2,189
29297,0.3052916,0.2,198
29298,0.1100297,0.2,162
29299,0.44404685,0.2,188
29302,0.46456206,0.2,195
29309,0.17220074,0.2,197
29314,0.7663178,0.2,164
29318,0.8256235,0.2,193
29319,0.801553,0.2,194
29322,0.5548319,0.2,194
29323,0.33407724,0.2,190
29324,0.7989933,0.2,174
29327,0.6987373,0.2,173
29328,0.6646377,0.2,191
29329,0.90467715,0.2,171
29333,0.47623515,0.2,195
29336,0.24405478,0.2,185
29337,0.09908619,0.2,197
29338,0.22177325,0.2,173
29339,0.14073972,0.2,171
29342,0.2646344,0.2,196
29345,0.23057127,0.2,189
29346,0.47549355,0.2,185
29347,0.84782606,0.2,198
29351,0.13297479,0.2,193
29360,0.30541575,0.2,160
29362,0.70415217,0.2,190
29364,0.35361415,0.2,179
29366,0.6056494,0.2,162
29368,0.59703714,0.2,167
29369,0.7141678,0.2,194
29371,0.49049872,0.2,189
29376,0.18808305,0.2,167
29378,0.44784868,0.2,164
29382,0.17892472,0.2,187
29386,0.5668673,0.2,170
29387,0.9350153,0.2,181
29388,0.58731693,0.2,186
29389,0.1098906,0.2,190
29392,0.738492,0.2,194
29395,0.89003545,0.2,194
29396,0.7271714,0.2,199
29398,0.12711285,0.2,161
29403,0.3618048,0.2,183
29405,0.59401184,0.2,195
29408,0.25157028,0.2,174
29419,0.35795054,0.2,172
29420,0.28454837,0.2,188
29422,0.30616102,0.2,197
29423,0.5421799,0.2,183
29428,0.64223963,0.2,198
29434,0.3707924,0.2,196
29435,0.3755988,0.2,191
29438,0.28241837,0.2,165
29442,0.21192312,0.2,199
29445,0.21728402,0.2,193
29446,0.98134226,0.2,160
29447,0.7004829,0.2,178
29449,0.74883336,0.2,199
29451,0.31069925,0.2,167
29452,0.22629575,0.2,195
29455,0.335479,0.2,193
29456,0.23747356,0.2,160
29457,0.3683872,0.2,190
29459,0.2257395,0.2,191
29467,0.33084166,0.2,197
29472,0.29529855,0.2,185
29473,0.16595793,0.2,187
29475,0.50967574,0.2,164
29477,0.5106241,0.2,194
29478,0.14434554,0.2,191
29480,0.39603478,0.2,176
29482,0.36833164,0.2,185
29483,0.23687792,0.2,164
29484,0.58688164,0.2,199
29485,0.6253645,0.2,199
29486,0.22712258,0.2,195
29487,0.50787854,0.2,195
29491,0.3712859,0.2,164
29494,0.104998305,0.2,191
29495,0.23700996,0.2,198
29496,0.17517966,0.2,198
29497,0.2186811,0.2,188
29499,0.14720522,0.2,167
29500,0.8823248,0.2,194
29507,0.64594424,0.2,198
29509,0.27294624,0.2,179
29512,0.18995489,0.2,190
29517,0.21945359,0.2,196
29519,0.6060353,0.2,172
29522,0.20172006,0.2,188
29525,0.4044675,0.2,191
29527,0.72946393,0.2,188
29533,0.95637596,0.2,194
29538,0.73309845,0.2,194
29539,0.4983912,0.2,170
29540,0.597827,0.2,193
29541,0.25353003,0.2,185
29546,0.17511371,0.2,197
29548,0.21143582,0.2,192
29549,0.4971837,0.2,165
29550,0.4019865,0.2,160
29551,0.87991637,0.2,194
29552,0.09096275,0.2,181
29553,0.21960267,0.2,176
29554,0.62136495,0.2,190
29559,0.24693362,0.2,191
29561,0.076215096,0.2,191
29569,0.7773596,0.2,198
29573,0.6603092,0.2,199
29577,0.19355145,0.2,199
29578,0.94410616,0.2,180
29579,0.22091323,0.2,193
29580,0.96459776,0.2,196
29581,0.23895639,0.2,170
29582,0.5839346,0.2,187
29584,0.43791085,0.2,168
29587,0.64242035,0.2,198
29590,0.23167218,0.2,173
29593,0.5541444,0.2,194
29597,0.69010776,0.2,198
29603,0.34911436,0.2,192
29605,0.18882099,0.2,185
29606,0.43777803,0.2,178
29607,0.23287573,0.2,179
29608,0.82824475,0.2,194
29615,0.099651724,0.2,183
29618,0.31569597,0.2,166
29619,0.40341678,0.2,199
29620,0.7213458,0.2,194
29622,0.6608068,0.2,166
29626,0.11648288,0.2,174
29627,0.77708465,0.2,194
29629,0.77686864,0.2,192
29631,0.097818255,0.2,188
29632,0.98292637,0.2,178
29635,0.8358989,0.2,199
29637,0.5500383,0.2,193
29638,0.5897383,0.2,182
29639,0.22095776,0.2,180
29640,0.14015082,0.2,189
29641,0.69426155,0.2,198
29644,0.8173818,0.2,193
29645,0.1953669,0.2,164
29651,0.51667297,0.2,186
29659,0.41618016,0.2,174
29662,0.5028116,0.2,183
29664,0.35649577,0.2,177
29665,0.46392873,0.2,164
29669,0.83155537,0.2,183
29671,0.082702026,0.2,190
29672,0.23979916,0.2,164
29675,0.17603652,0.2,191
29677,0.25185317,0.2,187
29679,0.56742054,0.2,194
29681,0.72834796,0.2,160
29682,0.35290778,0.2,193
29687,0.14898458,0.2,179
29688,0.73999506,0.2,194
29693,0.38319537,0.2,192
29697,0.15210056,0.2,199
29703,0.2499044,0.2,185
29704,0.15355161,0.2,180
29706,0.20408228,0.2,196
29710,0.45835713,0.2,160
29711,0.56663334,0.2,168
29713,0.3221058,0.2,170
29714,0.24958049,0.2,176
29726,0.4909402,0.2,176
29728,0.88527095,0.2,195
29730,0.21289243,0.2,192
29731,0.89507836,0.2,166
29733,0.84486353,0.2,194
29736,0.33149034,0.2,164
29739,0.87465245,0.2,194
29745,0.14999448,0.2,191
29747,0.4834945,0.2,185
29749,0.6386055,0.2,162
29750,0.5678535,0.2,191
29752,0.45851064,0.2,195
29755,0.14234778,0.2,170
29758,0.18119046,0.2,190
29762,0.90666795,0.2,174
29763,0.13246542,0.2,191
29765,0.20506041,0.2,196
29770,0.26944408,0.2,189
29772,0.6043825,0.2,179
29774,0.16868623,0.2,196
29775,0.8387203,0.2,189
29779,0.10843837,0.2,198
29783,0.8326402,0.2,199
29790,0.33910355,0.2,176
29793,0.19997159,0.2,187
29796,0.25000963,0.2,194
29797,0.3187518,0.2,183
29798,0.37449336,0.2,190
29803,0.18839961,0.2,173
29804,0.26848894,0.2,198
29807,0.43339413,0.2,187
29808,0.5429291,0.2,177
29811,0.7834044,0.2,171
29813,0.2866264,0.2,189
29815,0.5501551,0.2,194
29818,0.42361045,0.2,181
29820,0.4481861,0.2,195
29826,0.11657873,0.2,188
29828,0.18856397,0.2,188
29834,0.2573627,0.2,189
29842,0.5469714,0.2,189
29843,0.556142,0.2,180
29844,0.3031945,0.2,195
29846,0.16078828,0.2,190
29848,0.6056546,0.2,193
29849,0.38831502,0.2,187
29851,0.66821784,0.2,190
29852,0.74602604,0.2,172
29853,0.44681373,0.2,169
29857,0.31660074,0.2,180
29860,0.23198453,0.2,181
29862,0.85591483,0.2,186
29863,0.784794,0.2,194
29866,0.7677316,0.2,164
29867,0.12637573,0.2,181
29869,0.41993168,0.2,169
29870,0.7699956,0.2,174
29872,0.51882267,0.2,198
29879,0.36873117,0.2,184
29882,0.27176753,0.2,190
29886,0.47563192,0.2,194
29890,0.6697598,0.2,185
29891,0.29196954,0.2,194
29892,0.49057978,0.2,190
29895,0.11320607,0.2,189
29896,0.3030312,0.2,196
29897,0.34634832,0.2,196
29901,0.92416734,0.2,194
29904,0.17187257,0.2,195
29907,0.28830558,0.2,185
29909,0.80298483,0.2,183
29912,0.25154462,0.2,167
29914,0.2942124,0.2,194
29918,0.622152,0.2,185
29919,0.76671296,0.2,160
29921,0.6476887,0.2,166
29923,0.8197757,0.2,163
29931,0.32901335,0.2,196
29933,0.40420333,0.2,164
29934,0.710005,0.2,182
29935,0.9199142,0.2,186
29937,0.49488825,0.2,195
29940,0.07444089,0.2,193
29941,0.580571,0.2,196
29942,0.38400838,0.2,183
29943,0.7661379,0.2,186
29945,0.3800375,0.2,191
29946,0.2140577,0.2,185
29959,0.2540879,0.2,191
29968,0.14496498,0.2,195
29979,0.28753296,0.2,173
29985,0.5997629,0.2,162
29986,0.30115953,0.2,191
29989,0.39099568,0.2,194
29993,0.77959955,0.2,194
29995,0.22484334,0.2,197
29997,0.4280209,0.2,198
29999,0.26902327,0.2,193


==> data/scores/painting_known_all.csv <==
Time,ACL_Scores,Threshold,GT
0,0.77249783,0.2,70
1,0.3679634,0.2,121
2,0.26006958,0.2,42
3,0.33301827,0.2,176
4,0.068560645,0.2,269
5,0.6046319,0.2,56
6,0.4754662,0.2,68
7,0.5017274,0.2,32
8,0.34307337,0.2,274
9,0.9390689,0.2,60
10,0.4424108,0.2,214
11,0.59147054,0.2,75
12,0.95076036,0.2,98
13,0.7383596,0.2,259
14,0.24012375,0.2,47
15,0.25319502,0.2,52
16,0.95969814,0.2,21
17,0.9566049,0.2,177
18,0.9466431,0.2,245
19,0.4383375,0.2,214
20,0.36385062,0.2,77
21,0.17737138,0.2,198
22,0.9546819,0.2,98
23,0.9075875,0.2,148
24,0.41098073,0.2,29
25,0.94446695,0.2,71
26,0.19627139,0.2,241
27,0.43679065,0.2,15
28,0.6129396,0.2,98
29,0.97830474,0.2,70
30,0.5548441,0.2,84
31,0.13447338,0.2,105
32,0.5263023,0.2,257
33,0.54771805,0.2,74
34,0.9783991,0.2,234
35,0.35405403,0.2,233
36,0.46468762,0.2,141
37,0.23643954,0.2,23
38,0.21953362,0.2,135
39,0.9567766,0.2,174
40,0.14646918,0.2,84
41,0.5545675,0.2,214
42,0.7388467,0.2,27
43,0.94313526,0.2,141
44,0.87942636,0.2,27
45,0.88615435,0.2,69
46,0.8228961,0.2,261
47,0.6044234,0.2,95
48,0.9818719,0.2,182
49,0.95851886,0.2,264
50,0.9832529,0.2,93
51,0.92050034,0.2,110
52,0.5298128,0.2,124
53,0.13502994,0.2,207
54,0.6539368,0.2,37
55,0.7845413,0.2,260
56,0.9466116,0.2,5
57,0.62848216,0.2,205
58,0.6659337,0.2,193
59,0.6131769,0.2,50
60,0.98937654,0.2,63
61,0.9654468,0.2,253
62,0.8957997,0.2,265
63,0.581648,0.2,236
64,0.2790117,0.2,246
65,0.5415673,0.2,51
66,0.9768689,0.2,38
67,0.26439455,0.2,220
68,0.32782248,0.2,51
69,0.2049536,0.2,62
70,0.9851843,0.2,199
71,0.36246055,0.2,274
72,0.20923944,0.2,185
73,0.98375446,0.2,7
74,0.38840944,0.2,218
75,0.78791547,0.2,121
76,0.9850406,0.2,2
77,0.53114533,0.2,56
78,0.88646543,0.2,190
79,0.58331144,0.2,257
80,0.65280324,0.2,56
81,0.6143329,0.2,246
82,0.43755835,0.2,178
83,0.98574847,0.2,81
84,0.9824635,0.2,236
85,0.98520887,0.2,84
86,0.93728375,0.2,220
87,0.78604436,0.2,35
88,0.76518804,0.2,267
89,0.5273659,0.2,241
90,0.4319326,0.2,51
91,0.6653248,0.2,42
92,0.12501998,0.2,153
93,0.7231228,0.2,100
94,0.9688364,0.2,170
95,0.45299476,0.2,122
96,0.9618922,0.2,70
97,0.8298164,0.2,204
98,0.2128823,0.2,17
99,0.9759143,0.2,154
100,0.88839614,0.2,126
101,0.121379174,0.2,141
102,0.27767792,0.2,98
103,0.9353575,0.2,221
104,0.97978276,0.2,181
105,0.53914624,0.2,253
106,0.9548634,0.2,32
107,0.83301353,0.2,170
108,0.80753547,0.2,210
109,0.47523868,0.2,148
110,0.91065246,0.2,271
111,0.07118362,0.2,1
112,0.2572187,0.2,52
113,0.9306619,0.2,271
114,0.26383623,0.2,168
115,0.9637432,0.2,137
116,0.4434961,0.2,137
117,0.6313786,0.2,8
118,0.45248467,0.2,100
119,0.66720504,0.2,70
120,0.9966743,0.2,63
121,0.9621592,0.2,261
122,0.95103145,0.2,153
123,0.8569558,0.2,30
124,0.911739,0.2,27
125,0.9996617,0.2,217
126,0.33717585,0.2,129
127,0.3592765,0.2,215
128,0.9157907,0.2,182
129,0.9581591,0.2,223
130,0.53311354,0.2,38
131,0.36964336,0.2,259
132,0.16090454,0.2,163
133,0.98027,0.2,89
134,0.8565063,0.2,71
135,0.99917847,0.2,7
136,0.99270284,0.2,80
137,0.5550167,0.2,125
138,0.24170256,0.2,141
139,0.7930061,0.2,68
140,0.8573795,0.2,257
141,0.6879887,0.2,1
142,0.9214591,0.2,242
143,0.5380634,0.2,129
144,0.36813512,0.2,144
145,0.801945,0.2,161
146,0.13419996,0.2,171
147,0.7316194,0.2,28
148,0.1198122,0.2,232
149,0.40368482,0.2,196
150,0.8955547,0.2,42
151,0.08423105,0.2,142
152,0.8168346,0.2,173
153,0.839909,0.2,271
154,0.11021344,0.2,153
155,0.70017827,0.2,245
156,0.78873515,0.2,42
157,0.9086321,0.2,78
158,0.38776824,0.2,202
159,0.20752092,0.2,211
160,0.95316035,0.2,78
161,0.45792028,0.2,259
162,0.49209803,0.2,143
163,0.89223456,0.2,89
164,0.76138043,0.2,1
165,0.99126816,0.2,65
166,0.258348,0.2,198
167,0.32848617,0.2,224
168,0.9489498,0.2,270
169,0.86377615,0.2,154
170,0.32616335,0.2,117
171,0.15247156,0.2,135
172,0.74883085,0.2,196
173,0.32322878,0.2,175
174,0.7423354,0.2,6
175,0.38375425,0.2,214
176,0.99934715,0.2,266
177,0.98960996,0.2,13
178,0.10117973,0.2,154
179,0.4722357,0.2,223
180,0.9615263,0.2,179
181,0.66907,0.2,253
182,0.40120357,0.2,141
183,0.920681,0.2,250
184,0.5790543,0.2,111
185,0.993618,0.2,158
186,0.95983243,0.2,261
187,0.88593215,0.2,150
188,0.8739699,0.2,216
189,0.29772535,0.2,124
190,0.3750354,0.2,192
191,0.4944563,0.2,163
192,0.21746883,0.2,145
193,0.9316121,0.2,249
194,0.5262377,0.2,69
195,0.510284,0.2,259
196,0.85811245,0.2,117
197,0.34192714,0.2,227
198,0.5008715,0.2,196
199,0.95821905,0.2,13
200,0.9650218,0.2,271
201,0.9404865,0.2,17
202,0.6629045,0.2,206
203,0.5248353,0.2,103
204,0.94726163,0.2,16
205,0.94107026,0.2,261
206,0.07202992,0.2,135
207,0.5212493,0.2,51
208,0.70937204,0.2,16
209,0.94859624,0.2,182
210,0.61767614,0.2,56
211,0.48230022,0.2,74
212,0.14412728,0.2,96
213,0.78819233,0.2,177
214,0.9903566,0.2,60
215,0.92770445,0.2,160
216,0.69097257,0.2,62
217,0.99508876,0.2,132
218,0.96187687,0.2,261
219,0.6400827,0.2,198
220,0.5725647,0.2,81
221,0.7494202,0.2,140
222,0.8066268,0.2,72
223,0.38462043,0.2,130
224,0.46803474,0.2,11
225,0.9613926,0.2,195
226,0.14015783,0.2,7
227,0.90912825,0.2,85
228,0.35383654,0.2,204
229,0.897225,0.2,198
230,0.8770546,0.2,133
231,0.3788215,0.2,221
232,0.94457245,0.2,118
233,0.7787547,0.2,42
234,0.44934794,0.2,78
235,0.5022804,0.2,216
236,0.23432305,0.2,259
237,0.12512058,0.2,102
238,0.5085796,0.2,124
239,0.63950926,0.2,181
240,0.92790294,0.2,93
241,0.7109758,0.2,103
242,0.78394127,0.2,218
243,0.4660402,0.2,272
244,0.98816895,0.2,223
245,0.47685528,0.2,39
246,0.96977544,0.2,177
247,0.72903854,0.2,262
248,0.74555826,0.2,60
249,0.17484021,0.2,136
250,0.5164048,0.2,272
251,0.82607275,0.2,206
252,0.53319764,0.2,271
253,0.20961636,0.2,39
254,0.9935836,0.2,174
255,0.83334315,0.2,261
256,0.27752382,0.2,77
257,0.9841061,0.2,209
258,0.44749615,0.2,158
259,0.93115366,0.2,214
260,0.86251813,0.2,271
261,0.5631181,0.2,238
262,0.22496533,0.2,197
263,0.3950825,0.2,52
264,0.33015588,0.2,185
265,0.1556583,0.2,221
266,0.15413372,0.2,59
267,0.49401605,0.2,122
268,0.8258566,0.2,88
269,0.44020993,0.2,144
270,0.74104446,0.2,263
271,0.86343396,0.2,210
272,0.9731128,0.2,90
273,0.6199776,0.2,132
274,0.918925,0.2,72
275,0.6273612,0.2,56
276,0.4372089,0.2,127
277,0.5331288,0.2,192
278,0.26535422,0.2,231
279,0.53081477,0.2,107
280,0.30782095,0.2,84
281,0.82775754,0.2,215
282,0.96208495,0.2,49
283,0.3342986,0.2,22
284,0.17165309,0.2,75
285,0.72138274,0.2,127
286,0.40404907,0.2,167
287,0.18949005,0.2,257
288,0.19358869,0.2,52
289,0.8634466,0.2,56
290,0.25807106,0.2,75
291,0.96037406,0.2,150
292,0.5154547,0.2,1
293,0.8890752,0.2,246
294,0.94092447,0.2,249
295,0.39560956,0.2,118
296,0.9948665,0.2,257
297,0.99391454,0.2,266
298,0.84735376,0.2,197
299,0.9855296,0.2,204
300,0.723007,0.2,129
301,0.6776091,0.2,122
302,0.9826347,0.2,152
303,0.925199,0.2,199
304,0.092442065,0.2,243
305,0.56050575,0.2,271
306,0.666974,0.2,231
307,0.23426753,0.2,27
308,0.9958066,0.2,64
309,0.926229,0.2,231
310,0.32670802,0.2,142
311,0.1750857,0.2,271
312,0.646339,0.2,252
313,0.93503857,0.2,159
314,0.70717293,0.2,60
315,0.9885026,0.2,38
316,0.46613073,0.2,237
317,0.93696505,0.2,257
318,0.85981613,0.2,73
319,0.79632133,0.2,69
320,0.19049305,0.2,190
321,0.50231737,0.2,126
322,0.3617323,0.2,81
323,0.9730679,0.2,233
324,0.9668707,0.2,118
325,0.18177761,0.2,250
326,0.5260395,0.2,196
327,0.84439796,0.2,26
328,0.40284953,0.2,153
329,0.66571385,0.2,274
330,0.90650916,0.2,62
331,0.7975637,0.2,62
332,0.9997029,0.2,151
333,0.84280497,0.2,209
334,0.7863984,0.2,224
335,0.9807289,0.2,90
336,0.7471331,0.2,100
337,0.49470186,0.2,127
338,0.32370606,0.2,157
339,0.98428255,0.2,169
340,0.9808482,0.2,225
341,0.10716737,0.2,159
342,0.23640475,0.2,259
343,0.5518582,0.2,93
344,0.8216133,0.2,207
345,0.95465404,0.2,170
346,0.3965077,0.2,124
347,0.8470974,0.2,186
348,0.71058136,0.2,114
349,0.29874897,0.2,23
350,0.87850684,0.2,11
351,0.89418423,0.2,208
352,0.877613,0.2,81
353,0.4340892,0.2,11
354,0.3645873,0.2,12
355,0.22986019,0.2,259
356,0.39869112,0.2,106
357,0.15759407,0.2,173
358,0.8431569,0.2,253
359,0.5467776,0.2,210
360,0.97827953,0.2,26
361,0.9704071,0.2,204
362,0.39946803,0.2,169
363,0.84692144,0.2,253
364,0.12466669,0.2,222
365,0.68035567,0.2,84
366,0.9676265,0.2,78
367,0.85412854,0.2,267
368,0.9748634,0.2,244
369,0.45721012,0.2,252
370,0.775682,0.2,259
371,0.99935967,0.2,266
372,0.4364188,0.2,92
373,0.9397416,0.2,239
374,0.9411338,0.2,225
375,0.92952394,0.2,231
376,0.9480214,0.2,209
377,0.4603947,0.2,41
378,0.45324266,0.2,11
379,0.9848778,0.2,72
380,0.6779541,0.2,223
381,0.29765457,0.2,75
382,0.97957027,0.2,221
383,0.9163824,0.2,42
384,0.19581234,0.2,88
385,0.94017404,0.2,47
386,0.87578475,0.2,16
387,0.18639284,0.2,189
388,0.9840188,0.2,99
389,0.5915731,0.2,243
390,0.3314684,0.2,266
391,0.92913646,0.2,98
392,0.31814167,0.2,45
393,0.3378777,0.2,152
394,0.9862248,0.2,174
395,0.13512142,0.2,155
396,0.9870762,0.2,225
397,0.33566815,0.2,106
398,0.32532087,0.2,119
399,0.23229538,0.2,106
400,0.46983996,0.2,259
401,0.64599466,0.2,103
402,0.85942495,0.2,31
403,0.82967645,0.2,58
404,0.87474084,0.2,42
405,0.75558484,0.2,203
406,0.2414432,0.2,272
407,0.3046248,0.2,98
408,0.18479858,0.2,155
409,0.58699983,0.2,207
410,0.9637234,0.2,223
411,0.5784724,0.2,214
412,0.663517,0.2,142
413,0.17567542,0.2,119
414,0.07335787,0.2,88
415,0.80859447,0.2,210
416,0.99468166,0.2,191
417,0.36766025,0.2,87
418,0.27320123,0.2,49
419,0.9644731,0.2,274
420,0.95225203,0.2,49
421,0.7886362,0.2,28
422,0.8832719,0.2,223
423,0.96740705,0.2,125
424,0.24283896,0.2,60
425,0.839514,0.2,261
426,0.87703717,0.2,221
427,0.93714845,0.2,197
428,0.21887475,0.2,246
429,0.9989901,0.2,41
430,0.15427496,0.2,52
431,0.7304428,0.2,21
432,0.55478215,0.2,164
433,0.3651053,0.2,250
434,0.9054864,0.2,253
435,0.87255377,0.2,45
436,0.3500918,0.2,243
437,0.9261024,0.2,141
438,0.97998935,0.2,239
439,0.6887736,0.2,110
440,0.37303817,0.2,31
441,0.89253616,0.2,69
442,0.35763344,0.2,68
443,0.36923453,0.2,113
444,0.18157558,0.2,121
445,0.56826043,0.2,95
446,0.9890619,0.2,179
447,0.50673693,0.2,42
448,0.7509532,0.2,41
449,0.9053562,0.2,210
450,0.72365797,0.2,51
451,0.9000198,0.2,26
452,0.54585785,0.2,121
453,0.57378006,0.2,152
454,0.9474827,0.2,270
455,0.8995163,0.2,49
456,0.84060735,0.2,216
457,0.62500775,0.2,182
458,0.6434737,0.2,31
459,0.20879315,0.2,68
460,0.06980236,0.2,165
461,0.18367963,0.2,62
462,0.9079824,0.2,8
463,0.27159092,0.2,196
464,0.6991152,0.2,231
465,0.43406755,0.2,73
466,0.9924272,0.2,215
467,0.9800829,0.2,263
468,0.19001016,0.2,260
469,0.9484848,0.2,7
470,0.7270919,0.2,259
471,0.9911007,0.2,174
472,0.8560758,0.2,209
473,0.09146955,0.2,159
474,0.7379401,0.2,100
475,0.977237,0.2,78
476,0.4226516,0.2,225
477,0.78139716,0.2,31
478,0.8354177,0.2,22
479,0.6619013,0.2,43
480,0.34314564,0.2,260
481,0.8044733,0.2,43
482,0.6164908,0.2,262
483,0.15427144,0.2,162
484,0.7540226,0.2,51
485,0.9873771,0.2,97
486,0.8524673,0.2,253
487,0.57563734,0.2,270
488,0.4068739,0.2,70
489,0.8812287,0.2,206
490,0.49350268,0.2,196
491,0.060583,0.2,21
492,0.18500748,0.2,142
493,0.27405083,0.2,107
494,0.16051136,0.2,234
495,0.5081363,0.2,139
496,0.17197782,0.2,52
497,0.8897171,0.2,135
498,0.45057407,0.2,126
499,0.22866853,0.2,68
500,0.30919054,0.2,224
501,0.93681437,0.2,152
502,0.98726165,0.2,50
503,0.32870206,0.2,73
504,0.95417136,0.2,72
505,0.1755339,0.2,153
506,0.1550112,0.2,158
507,0.47068188,0.2,259
508,0.48129693,0.2,271
509,0.7392942,0.2,27
510,0.5521696,0.2,269
511,0.7278796,0.2,266
512,0.6091989,0.2,47
513,0.86663175,0.2,208
514,0.3678828,0.2,69
515,0.74769515,0.2,168
516,0.4999625,0.2,28
517,0.7266504,0.2,264
518,0.8069313,0.2,224
519,0.77248764,0.2,126
520,0.9955076,0.2,173
521,0.16526373,0.2,243
522,0.88580924,0.2,56
523,0.46972457,0.2,244
524,0.21988271,0.2,120
525,0.9890891,0.2,117
526,0.7344434,0.2,122
527,0.24125233,0.2,233
528,0.1628879,0.2,163
529,0.9932648,0.2,126
530,0.5895536,0.2,45
531,0.18518592,0.2,143
532,0.9811643,0.2,190
533,0.3064512,0.2,47
534,0.33631757,0.2,155
535,0.95068127,0.2,261
536,0.93820846,0.2,64
537,0.21524934,0.2,159
538,0.18484169,0.2,243
539,0.33636826,0.2,149
540,0.80818635,0.2,59
541,0.77483696,0.2,264
542,0.46486047,0.2,238
543,0.700219,0.2,22
544,0.92997193,0.2,251
545,0.15028356,0.2,5
546,0.8912874,0.2,141
547,0.8218069,0.2,253
548,0.9898782,0.2,11
549,0.28638726,0.2,68
550,0.9941409,0.2,217
551,0.56335855,0.2,131
552,0.37897173,0.2,62
553,0.99393207,0.2,229
554,0.37926736,0.2,89
555,0.9026904,0.2,69
556,0.9632382,0.2,30
557,0.58912325,0.2,143
558,0.070741974,0.2,272
559,0.29072064,0.2,96
560,0.8770212,0.2,261
561,0.5150357,0.2,60
562,0.92619866,0.2,141
563,0.9608344,0.2,249
564,0.26568735,0.2,68
565,0.52089393,0.2,51
566,0.17603298,0.2,41
567,0.27808455,0.2,221
568,0.14965056,0.2,155
569,0.20161699,0.2,52
570,0.34123397,0.2,243
571,0.12936077,0.2,271
572,0.884427,0.2,62
573,0.9906466,0.2,16
574,0.9411406,0.2,199
575,0.22811316,0.2,173
576,0.98453933,0.2,37
577,0.7390069,0.2,129
578,0.98278147,0.2,102
579,0.94158226,0.2,253
580,0.21349335,0.2,69
581,0.09005268,0.2,247
582,0.12457581,0.2,73
583,0.96102595,0.2,125
584,0.5026785,0.2,98
585,0.52689654,0.2,225
586,0.12472454,0.2,54
587,0.9777206,0.2,7
588,0.21153858,0.2,73
589,0.32631418,0.2,150
590,0.18885882,0.2,142
591,0.33361202,0.2,7
592,0.85051346,0.2,128
593,0.80648386,0.2,150
594,0.7006975,0.2,175
595,0.43359697,0.2,49
596,0.0690649,0.2,118
597,0.4521958,0.2,51
598,0.07656986,0.2,272
599,0.71778977,0.2,69
600,0.79175615,0.2,141
601,0.53002673,0.2,173
602,0.628274,0.2,129
603,0.9711274,0.2,220
604,0.14215423,0.2,145
605,0.13302755,0.2,240
606,0.23766789,0.2,252
607,0.65511,0.2,241
608,0.48341915,0.2,69
609,0.83068436,0.2,261
610,0.2245169,0.2,198
611,0.3714607,0.2,73
612,0.5536975,0.2,73
613,0.1454048,0.2,228
614,0.22112294,0.2,260
615,0.7189054,0.2,40
616,0.9631853,0.2,90
617,0.9248806,0.2,190
618,0.63530695,0.2,163
619,0.90944326,0.2,103
620,0.9917418,0.2,118
621,0.25980175,0.2,260
622,0.82190907,0.2,253
623,0.9318988,0.2,269
624,0.9982091,0.2,240
625,0.2320737,0.2,52
626,0.38701668,0.2,204
627,0.68256634,0.2,185
628,0.52706975,0.2,105
629,0.78549284,0.2,253
630,0.35644066,0.2,50
631,0.60688037,0.2,175
632,0.86882085,0.2,43
633,0.7724314,0.2,43
634,0.15657862,0.2,250
635,0.23951016,0.2,214
636,0.71524805,0.2,187
637,0.7187141,0.2,233
638,0.22401665,0.2,165
639,0.20188415,0.2,95
640,0.76215756,0.2,185
641,0.09690564,0.2,181
642,0.84982646,0.2,148
643,0.33073643,0.2,224
644,0.5972449,0.2,81
645,0.9577563,0.2,98
646,0.8563567,0.2,126
647,0.9845109,0.2,160
648,0.983373,0.2,32
649,0.16602339,0.2,149
650,0.9110975,0.2,253
651,0.60999316,0.2,139
652,0.9989981,0.2,93
653,0.9610867,0.2,219
654,0.3029542,0.2,185
655,0.96266896,0.2,264
656,0.379653,0.2,100
657,0.6195128,0.2,16
658,0.96384245,0.2,273
659,0.7787537,0.2,146
660,0.969701,0.2,2
661,0.34461576,0.2,269
662,0.903108,0.2,223
663,0.17595187,0.2,250
664,0.2762745,0.2,126
665,0.5485162,0.2,86
666,0.24368906,0.2,225
667,0.6927941,0.2,90
668,0.94695836,0.2,176
669,0.7245132,0.2,142
670,0.26810285,0.2,65
671,0.54898643,0.2,139
672,0.9078348,0.2,275
673,0.9831814,0.2,65
674,0.75696945,0.2,233
675,0.9919099,0.2,191
676,0.13563071,0.2,155
677,0.34513506,0.2,142
678,0.49569935,0.2,90
679,0.998406,0.2,168
680,0.8979143,0.2,233
681,0.63857675,0.2,260
682,0.833041,0.2,233
683,0.09454064,0.2,50
684,0.574155,0.2,11
685,0.8468037,0.2,122
686,0.91394264,0.2,16
687,0.59496146,0.2,181
688,0.86681867,0.2,127
689,0.82477206,0.2,152
690,0.87952816,0.2,5
691,0.8889487,0.2,181
692,0.5750619,0.2,259
693,0.9841074,0.2,182
694,0.397123,0.2,216
695,0.9629783,0.2,7
696,0.6060334,0.2,93
697,0.32486826,0.2,64
698,0.3268168,0.2,51
699,0.9857943,0.2,165
700,0.98199236,0.2,187
701,0.701931,0.2,215
702,0.98390436,0.2,204
703,0.3393202,0.2,5
704,0.9717362,0.2,43
705,0.64726055,0.2,127
706,0.45281833,0.2,214
707,0.5236883,0.2,224
708,0.16276883,0.2,170
709,0.9468659,0.2,269
710,0.20717634,0.2,252
711,0.12676394,0.2,13
712,0.7618461,0.2,139
713,0.95671946,0.2,177
714,0.95219225,0.2,184
715,0.22103186,0.2,68
716,0.98809916,0.2,229
717,0.26688993,0.2,162
718,0.1353239,0.2,147
719,0.14023213,0.2,159
720,0.83553886,0.2,42
721,0.8278408,0.2,259
722,0.5573015,0.2,98
723,0.9542925,0.2,191
724,0.5511796,0.2,228
725,0.9086208,0.2,259
726,0.7031719,0.2,262
727,0.21102971,0.2,159
728,0.9821898,0.2,199
729,0.9857904,0.2,30
730,0.4481669,0.2,145
731,0.71314085,0.2,244
732,0.429245,0.2,5
733,0.98689926,0.2,85
734,0.9677604,0.2,182
735,0.3372765,0.2,196
736,0.8359691,0.2,17
737,0.30982026,0.2,262
738,0.23688346,0.2,218
739,0.41072106,0.2,243
740,0.37347284,0.2,214
741,0.8506833,0.2,88
742,0.87681836,0.2,85
743,0.99141765,0.2,240
744,0.4034077,0.2,16
745,0.2140612,0.2,68
746,0.30586973,0.2,69
747,0.38238588,0.2,23
748,0.20140277,0.2,141
749,0.7099109,0.2,52
750,0.82260513,0.2,31
751,0.11414958,0.2,211
752,0.1337497,0.2,259
753,0.9582375,0.2,185
754,0.91777223,0.2,170
755,0.85479486,0.2,151
756,0.6791229,0.2,146
757,0.9917856,0.2,11
758,0.76971287,0.2,109
759,0.88952935,0.2,26
760,0.4421227,0.2,28
761,0.20004828,0.2,84
762,0.9486789,0.2,57
763,0.22666973,0.2,214
764,0.6335371,0.2,158
765,0.9308312,0.2,42
766,0.32843593,0.2,272
767,0.5414067,0.2,181
768,0.47105846,0.2,95
769,0.9164474,0.2,47
770,0.7724308,0.2,84
771,0.48115608,0.2,73
772,0.8006979,0.2,38
773,0.9983713,0.2,215
774,0.6336646,0.2,39
775,0.9793129,0.2,182
776,0.19398835,0.2,256
777,0.9172417,0.2,184
778,0.71070236,0.2,73
779,0.28889307,0.2,165
780,0.73223877,0.2,216
781,0.9796056,0.2,151
782,0.22668965,0.2,274
783,0.56539655,0.2,60
784,0.99051803,0.2,41
785,0.36339742,0.2,93
786,0.174578,0.2,68
787,0.99089456,0.2,240
788,0.18145543,0.2,214
789,0.90278,0.2,261
790,0.97849005,0.2,266
791,0.17426512,0.2,73
792,0.5306058,0.2,214
793,0.9485198,0.2,148
794,0.6999026,0.2,143
795,0.59081197,0.2,155
796,0.72296715,0.2,88
797,0.9751618,0.2,26
798,0.50746405,0.2,265
799,0.987708,0.2,4
800,0.6546737,0.2,250
801,0.79657775,0.2,253
802,0.23091042,0.2,243
803,0.37839413,0.2,165
804,0.20400156,0.2,135
805,0.48328188,0.2,207
806,0.9896925,0.2,262
807,0.2795893,0.2,206
808,0.53498703,0.2,94
809,0.50557494,0.2,65
810,0.5523556,0.2,74
811,0.7874332,0.2,274
812,0.31462005,0.2,21
813,0.13212407,0.2,256
814,0.897112,0.2,88
815,0.89713067,0.2,27
816,0.13268305,0.2,100
817,0.7554953,0.2,254
818,0.99139625,0.2,61
819,0.9132726,0.2,199
820,0.2904332,0.2,81
821,0.72797996,0.2,62
822,0.15397744,0.2,31
823,0.8437284,0.2,271
824,0.51254356,0.2,69
825,0.8396159,0.2,42
826,0.9810586,0.2,63
827,0.27239206,0.2,98
828,0.9930187,0.2,132
829,0.7549098,0.2,165
830,0.5619013,0.2,191
831,0.8468254,0.2,32
832,0.9894349,0.2,41
833,0.9977506,0.2,154
834,0.98254275,0.2,191
835,0.3803594,0.2,229
836,0.78955084,0.2,81
837,0.58204734,0.2,196
838,0.9683917,0.2,191
839,0.20640053,0.2,118
840,0.8974669,0.2,265
841,0.11448837,0.2,225
842,0.7885804,0.2,271
843,0.41546077,0.2,210
844,0.27478942,0.2,143
845,0.13256073,0.2,208
846,0.6061974,0.2,2
847,0.84549683,0.2,78
848,0.6059237,0.2,1
849,0.099360764,0.2,95
850,0.3691156,0.2,21
851,0.7419027,0.2,72
852,0.20553176,0.2,223
853,0.9750856,0.2,114
854,0.6247568,0.2,155
855,0.22023231,0.2,163
856,0.885117,0.2,81
857,0.32708097,0.2,258
858,0.88854647,0.2,1
859,0.12020709,0.2,272
860,0.96519166,0.2,219
861,0.5688673,0.2,52
862,0.14450516,0.2,96
863,0.83627737,0.2,181
864,0.29358548,0.2,106
865,0.6033025,0.2,269
866,0.8205632,0.2,208
867,0.39510882,0.2,165
868,0.52417,0.2,62
869,0.87889206,0.2,252
870,0.86592644,0.2,221
871,0.98876613,0.2,30
872,0.60364187,0.2,111
873,0.43235287,0.2,81
874,0.282009,0.2,223
875,0.102106355,0.2,163
876,0.20924857,0.2,270
877,0.43812534,0.2,258
878,0.9367829,0.2,70
879,0.24680223,0.2,74
880,0.546052,0.2,128
881,0.13796589,0.2,147
882,0.109585285,0.2,16
883,0.9462304,0.2,16
884,0.9722421,0.2,93
885,0.9418841,0.2,32
886,0.22435749,0.2,68
887,0.88984346,0.2,71
888,0.4233461,0.2,243
889,0.61467844,0.2,142
890,0.11820599,0.2,23
891,0.9327421,0.2,145
892,0.2210349,0.2,155
893,0.21170476,0.2,261
894,0.9944824,0.2,138
895,0.573863,0.2,198
896,0.71208674,0.2,148
897,0.87656206,0.2,5
898,0.27854526,0.2,257
899,0.76229984,0.2,165
900,0.93284917,0.2,41
901,0.83062005,0.2,7
902,0.3429355,0.2,139
903,0.93075126,0.2,163
904,0.9736299,0.2,98
905,0.88993037,0.2,265
906,0.59094095,0.2,254
907,0.993509,0.2,215
908,0.6592603,0.2,197
909,0.79496086,0.2,170
910,0.5543621,0.2,69
911,0.86283016,0.2,16
912,0.6853989,0.2,209
913,0.2895385,0.2,77
914,0.7976637,0.2,193
915,0.21751215,0.2,180
916,0.99804544,0.2,99
917,0.8470341,0.2,69
918,0.4964829,0.2,190
919,0.9109777,0.2,16
920,0.6711171,0.2,274
921,0.0480403,0.2,193
922,0.64190966,0.2,168
923,0.47085798,0.2,259
924,0.98700655,0.2,125
925,0.33488473,0.2,98
926,0.969564,0.2,275
927,0.7464697,0.2,196
928,0.18751892,0.2,5
929,0.16811371,0.2,237
930,0.30700585,0.2,252
931,0.49437597,0.2,189
932,0.8607608,0.2,126
933,0.23820706,0.2,202
934,0.38625795,0.2,203
935,0.97428787,0.2,93
936,0.9859359,0.2,65
937,0.39073512,0.2,56
938,0.32003978,0.2,58
939,0.97297883,0.2,223
940,0.63133955,0.2,174
941,0.2946745,0.2,147
942,0.76701903,0.2,85
943,0.21664548,0.2,125
944,0.71999127,0.2,119
945,0.6883422,0.2,55
946,0.32667556,0.2,23
947,0.2099397,0.2,121
948,0.86712223,0.2,1
949,0.5590862,0.2,11
950,0.15699448,0.2,55
951,0.91912484,0.2,81
952,0.99421895,0.2,191
953,0.9773895,0.2,26
954,0.9737284,0.2,119
955,0.8221872,0.2,81
956,0.98601645,0.2,41
957,0.8017112,0.2,267
958,0.7671817,0.2,21
959,0.24254613,0.2,23
960,0.6488937,0.2,185
961,0.7728135,0.2,99
962,0.2380754,0.2,14
963,0.95769495,0.2,231
964,0.8049883,0.2,85
965,0.15654626,0.2,72
966,0.6963064,0.2,128
967,0.24864618,0.2,175
968,0.14636703,0.2,259
969,0.77002025,0.2,20
970,0.20641242,0.2,94
971,0.3451469,0.2,69
972,0.43091896,0.2,119
973,0.21535805,0.2,21
974,0.2830297,0.2,114
975,0.64156795,0.2,185
976,0.49929467,0.2,95
977,0.97932637,0.2,260
978,0.5022474,0.2,46
979,0.952856,0.2,253
980,0.98673105,0.2,217
981,0.9042284,0.2,192
982,0.9787339,0.2,7
983,0.52972037,0.2,22
984,0.7477731,0.2,127
985,0.851672,0.2,122
986,0.9651277,0.2,157
987,0.9586974,0.2,148
988,0.48176718,0.2,150
989,0.24738903,0.2,245
990,0.13150597,0.2,163
991,0.2066716,0.2,137
992,0.91578,0.2,206
993,0.45769203,0.2,88
994,0.7198953,0.2,263
995,0.75012183,0.2,7
996,0.8250314,0.2,152
997,0.456954,0.2,22
998,0.53335506,0.2,103
999,0.95291996,0.2,80
1000,0.89621,0.2,186
1001,0.18691225,0.2,148
1002,0.6121465,0.2,65
1003,0.9100024,0.2,157
1004,0.87865746,0.2,39
1005,0.9583793,0.2,72
1006,0.5303718,0.2,47
1007,0.08129094,0.2,95
1008,0.956777,0.2,260
1009,0.78763884,0.2,214
1010,0.3247165,0.2,233
1011,0.47181404,0.2,145
1012,0.5719831,0.2,85
1013,0.32052225,0.2,232
1014,0.14271472,0.2,225
1015,0.9343371,0.2,189
1016,0.617185,0.2,195
1017,0.9516585,0.2,250
1018,0.9606546,0.2,102
1019,0.82493323,0.2,60
1020,0.66829205,0.2,231
1021,0.33072913,0.2,125
1022,0.9877528,0.2,239
1023,0.9377538,0.2,85
1024,0.84788185,0.2,56
1025,0.9869697,0.2,176
1026,0.7334332,0.2,37
1027,0.9663132,0.2,80
1028,0.7149527,0.2,252
1029,0.84700173,0.2,170
1030,0.1651395,0.2,158
1031,0.1608784,0.2,240
1032,0.54011744,0.2,6
1033,0.6569609,0.2,11
1034,0.7216069,0.2,40
1035,0.302663,0.2,158
1036,0.8051163,0.2,187
1037,0.948429,0.2,62
1038,0.9436564,0.2,252
1039,0.33647355,0.2,128
1040,0.92913336,0.2,47
1041,0.9826491,0.2,156
1042,0.9768809,0.2,7
1043,0.7776804,0.2,164
1044,0.977838,0.2,176
1045,0.69517905,0.2,7
1046,0.4694432,0.2,23
1047,0.600138,0.2,236
1048,0.59773624,0.2,141
1049,0.14013134,0.2,238
1050,0.11002471,0.2,225
1051,0.95787185,0.2,134
1052,0.9831919,0.2,102
1053,0.4555026,0.2,33
1054,0.9031254,0.2,58
1055,0.6601742,0.2,51
1056,0.93139434,0.2,54
1057,0.80250055,0.2,263
1058,0.19512647,0.2,8
1059,0.18847045,0.2,125
1060,0.78919095,0.2,23
1061,0.96526885,0.2,199
1062,0.99328667,0.2,234
1063,0.2636645,0.2,119
1064,0.9011801,0.2,69
1065,0.6273009,0.2,87
1066,0.31328443,0.2,21
1067,0.9625839,0.2,261
1068,0.8017191,0.2,264
1069,0.57008857,0.2,117
1070,0.9465943,0.2,258
1071,0.45040786,0.2,120
1072,0.13302527,0.2,203
1073,0.29973486,0.2,73
1074,0.436007,0.2,178
1075,0.16887821,0.2,95
1076,0.96365446,0.2,78
1077,0.99241865,0.2,249
1078,0.97928226,0.2,216
1079,0.918596,0.2,157
1080,0.9615818,0.2,27
1081,0.3158762,0.2,30
1082,0.4095388,0.2,196
1083,0.3359622,0.2,5
1084,0.65665555,0.2,233
1085,0.2569967,0.2,68
1086,0.16749246,0.2,250
1087,0.9232277,0.2,41
1088,0.9119937,0.2,271
1089,0.96680754,0.2,99
1090,0.9757116,0.2,256
1091,0.64414555,0.2,43
1092,0.9580405,0.2,150
1093,0.99871624,0.2,92
1094,0.90721315,0.2,90
1095,0.9720753,0.2,240
1096,0.74746126,0.2,51
1097,0.98193055,0.2,231
1098,0.82276195,0.2,43
1099,0.9344166,0.2,182
1100,0.12862657,0.2,260
1101,0.9588802,0.2,110
1102,0.78603464,0.2,129
1103,0.3254673,0.2,55
1104,0.9507194,0.2,155
1105,0.32273823,0.2,135
1106,0.9896052,0.2,221
1107,0.4826096,0.2,68
1108,0.3385961,0.2,145
1109,0.96271515,0.2,173
1110,0.99903476,0.2,224
1111,0.79177624,0.2,177
1112,0.25038806,0.2,256
1113,0.9448893,0.2,240
1114,0.05333929,0.2,243
1115,0.7209416,0.2,16
1116,0.97619665,0.2,267
1117,0.9823928,0.2,51
1118,0.11586588,0.2,240
1119,0.8612696,0.2,259
1120,0.44579452,0.2,68
1121,0.8800793,0.2,98
1122,0.6747812,0.2,28
1123,0.9785519,0.2,123
1124,0.9883663,0.2,156
1125,0.24007213,0.2,88
1126,0.8691921,0.2,274
1127,0.98285025,0.2,137
1128,0.4479265,0.2,31
1129,0.9255923,0.2,141
1130,0.93767506,0.2,72
1131,0.3534348,0.2,141
1132,0.5515302,0.2,175
1133,0.8036422,0.2,37
1134,0.9989157,0.2,99
1135,0.3532491,0.2,243
1136,0.2621119,0.2,153
1137,0.62852585,0.2,177
1138,0.20682536,0.2,206
1139,0.8005328,0.2,22
1140,0.8709651,0.2,199
1141,0.9396456,0.2,215
1142,0.9618741,0.2,72
1143,0.9729486,0.2,253
1144,0.98829937,0.2,98
1145,0.98600787,0.2,93
1146,0.48502862,0.2,101
1147,0.9894103,0.2,7
1148,0.40042108,0.2,36
1149,0.897481,0.2,223
1150,0.9768042,0.2,173
1151,0.7902001,0.2,52
1152,0.13337271,0.2,60
1153,0.9179744,0.2,42
1154,0.15785994,0.2,259
1155,0.943055,0.2,271
1156,0.9467005,0.2,7
1157,0.34376952,0.2,142
1158,0.9421003,0.2,43
1159,0.9923056,0.2,221
1160,0.97129405,0.2,123
1161,0.79194057,0.2,58
1162,0.95532155,0.2,253
1163,0.32326207,0.2,36
1164,0.25537488,0.2,153
1165,0.95540905,0.2,170
1166,0.9684553,0.2,123
1167,0.2343373,0.2,233
1168,0.9958906,0.2,70
1169,0.62752354,0.2,51
1170,0.14226909,0.2,153
1171,0.8015173,0.2,210
1172,0.87606776,0.2,69
1173,0.4265083,0.2,139
1174,0.77565074,0.2,126
1175,0.90872467,0.2,273
1176,0.40273425,0.2,159
1177,0.92370456,0.2,72
1178,0.8625676,0.2,88
1179,0.120724574,0.2,236
1180,0.8009421,0.2,27
1181,0.38306826,0.2,274
1182,0.11419784,0.2,9
1183,0.6758374,0.2,267
1184,0.18413696,0.2,73
1185,0.8662938,0.2,49
1186,0.9399143,0.2,71
1187,0.8940279,0.2,177
1188,0.595779,0.2,176
1189,0.84320146,0.2,177
1190,0.21580091,0.2,122
1191,0.9491885,0.2,178
1192,0.258306,0.2,59
1193,0.9583452,0.2,239
1194,0.16821314,0.2,59
1195,0.16954923,0.2,15
1196,0.40845206,0.2,209
1197,0.2101705,0.2,98
1198,0.92628366,0.2,118
1199,0.9825691,0.2,210
1200,0.25543278,0.2,142
1201,0.842454,0.2,177
1202,0.70289624,0.2,195
1203,0.99819034,0.2,172
1204,0.76831585,0.2,253
1205,0.12641703,0.2,79
1206,0.6414627,0.2,228
1207,0.66040075,0.2,126
1208,0.6341628,0.2,94
1209,0.9517162,0.2,55
1210,0.33862758,0.2,141
1211,0.9664629,0.2,163
1212,0.6972526,0.2,23
1213,0.14787959,0.2,153
1214,0.87380105,0.2,184
1215,0.49419907,0.2,274
1216,0.14356522,0.2,163
1217,0.8178067,0.2,261
1218,0.91526073,0.2,141
1219,0.412133,0.2,226
1220,0.49665764,0.2,265
1221,0.6464087,0.2,73
1222,0.37141222,0.2,84
1223,0.29048684,0.2,82
1224,0.5381356,0.2,91
1225,0.72147053,0.2,56
1226,0.9940749,0.2,225
1227,0.48368979,0.2,237
1228,0.56623995,0.2,106
1229,0.5896569,0.2,181
1230,0.9181035,0.2,126
1231,0.1895754,0.2,139
1232,0.4242812,0.2,95
1233,0.9941082,0.2,215
1234,0.97344166,0.2,229
1235,0.9775227,0.2,251
1236,0.5947647,0.2,75
1237,0.95612526,0.2,233
1238,0.28086656,0.2,28
1239,0.61443883,0.2,216
1240,0.9144094,0.2,39
1241,0.12669948,0.2,73
1242,0.6463355,0.2,236
1243,0.9431387,0.2,100
1244,0.98580116,0.2,204
1245,0.24639794,0.2,153
1246,0.6063447,0.2,150
1247,0.87853676,0.2,158
1248,0.9569187,0.2,271
1249,0.9706444,0.2,126
1250,0.97787386,0.2,65
1251,0.38979828,0.2,126
1252,0.4282711,0.2,224
1253,0.87711483,0.2,181
1254,0.56955963,0.2,36
1255,0.10427799,0.2,16
1256,0.5640606,0.2,197
1257,0.51655126,0.2,27
1258,0.25602606,0.2,266
1259,0.76873976,0.2,26
1260,0.9604671,0.2,157
1261,0.54135764,0.2,267
1262,0.786179,0.2,157
1263,0.75422126,0.2,4
1264,0.79501355,0.2,121
1265,0.90918934,0.2,114
1266,0.98112905,0.2,150
1267,0.8491647,0.2,110
1268,0.74838924,0.2,261
1269,0.9740141,0.2,26
1270,0.9784879,0.2,266
1271,0.8537867,0.2,73
1272,0.47892392,0.2,152
1273,0.98811066,0.2,251
1274,0.5407306,0.2,257
1275,0.4992946,0.2,77
1276,0.6879847,0.2,274
1277,0.9655827,0.2,70
1278,0.25472727,0.2,52
1279,0.7830812,0.2,224
1280,0.8641866,0.2,181
1281,0.7917233,0.2,94
1282,0.62973243,0.2,62
1283,0.5906319,0.2,91
1284,0.70102745,0.2,118
1285,0.96587145,0.2,90
1286,0.45997736,0.2,111
1287,0.47974214,0.2,168
1288,0.71981984,0.2,69
1289,0.46916127,0.2,55
1290,0.94761646,0.2,174
1291,0.92445266,0.2,177
1292,0.40345138,0.2,210
1293,0.32161033,0.2,16
1294,0.57328814,0.2,45
1295,0.29878736,0.2,69
1296,0.93962127,0.2,263
1297,0.5562391,0.2,129
1298,0.16274971,0.2,14
1299,0.7551933,0.2,217
1300,0.30796328,0.2,120
1301,0.2960729,0.2,16
1302,0.7891968,0.2,185
1303,0.98534167,0.2,43
1304,0.89902073,0.2,216
1305,0.97808576,0.2,177
1306,0.114137724,0.2,8
1307,0.84232825,0.2,229
1308,0.9712942,0.2,223
1309,0.23004642,0.2,52
1310,0.74401134,0.2,264
1311,0.9831103,0.2,63
1312,0.248095,0.2,145
1313,0.9587359,0.2,249
1314,0.25256476,0.2,145
1315,0.32685202,0.2,225
1316,0.93188316,0.2,223
1317,0.18961678,0.2,152
1318,0.74756974,0.2,168
1319,0.081416175,0.2,109
1320,0.82975566,0.2,65
1321,0.539606,0.2,31
1322,0.9455973,0.2,260
1323,0.88704836,0.2,250
1324,0.32703498,0.2,239
1325,0.84237814,0.2,252
1326,0.9931253,0.2,209
1327,0.89969766,0.2,221
1328,0.96551347,0.2,251
1329,0.5132834,0.2,129
1330,0.4468373,0.2,51
1331,0.8239398,0.2,88
1332,0.9372367,0.2,174
1333,0.2529435,0.2,52
1334,0.34841448,0.2,243
1335,0.40599874,0.2,185
1336,0.87715566,0.2,264
1337,0.6371738,0.2,21
1338,0.32895923,0.2,209
1339,0.12165149,0.2,75
1340,0.93338996,0.2,64
1341,0.24968408,0.2,258
1342,0.41107613,0.2,252
1343,0.89822876,0.2,165
1344,0.42970362,0.2,23
1345,0.767123,0.2,218
1346,0.99243504,0.2,154
1347,0.9105354,0.2,42
1348,0.32083184,0.2,73
1349,0.98809683,0.2,253
1350,0.9864268,0.2,225
1351,0.13796233,0.2,217
1352,0.9572889,0.2,118
1353,0.99963725,0.2,151
1354,0.50710016,0.2,202
1355,0.1682598,0.2,168
1356,0.92849964,0.2,246
1357,0.3198343,0.2,243
1358,0.86728054,0.2,157
1359,0.68876606,0.2,62
1360,0.8720161,0.2,145
1361,0.98312587,0.2,66
1362,0.4196439,0.2,195
1363,0.8048693,0.2,269
1364,0.9140198,0.2,32
1365,0.30733988,0.2,122
1366,0.9521891,0.2,173
1367,0.79211783,0.2,110
1368,0.2593402,0.2,272
1369,0.07339499,0.2,272
1370,0.39504245,0.2,196
1371,0.19912378,0.2,122
1372,0.42752773,0.2,159
1373,0.14626083,0.2,50
1374,0.97633016,0.2,97
1375,0.29664734,0.2,195
1376,0.9450038,0.2,100
1377,0.9292247,0.2,176
1378,0.9982212,0.2,237
1379,0.64981836,0.2,28
1380,0.6188215,0.2,152
1381,0.9698631,0.2,125
1382,0.6513484,0.2,206
1383,0.065957956,0.2,38
1384,0.7817634,0.2,274
1385,0.7612963,0.2,163
1386,0.1772428,0.2,45
1387,0.1805449,0.2,121
1388,0.46931082,0.2,52
1389,0.9968079,0.2,191
1390,0.6297995,0.2,73
1391,0.9772471,0.2,65
1392,0.676355,0.2,187
1393,0.105882235,0.2,129
1394,0.40840393,0.2,45
1395,0.9997758,0.2,235
1396,0.3478214,0.2,190
1397,0.933199,0.2,110
1398,0.4857794,0.2,148
1399,0.19619787,0.2,198
1400,0.9792032,0.2,204
1401,0.32224903,0.2,252
1402,0.5485309,0.2,88
1403,0.9764276,0.2,114
1404,0.38376132,0.2,88
1405,0.9821047,0.2,152
1406,0.63959074,0.2,193
1407,0.13187937,0.2,196
1408,0.23395798,0.2,208
1409,0.57522225,0.2,256
1410,0.9921496,0.2,64
1411,0.1858706,0.2,28
1412,0.29992217,0.2,23
1413,0.31981075,0.2,75
1414,0.36948362,0.2,153
1415,0.8738503,0.2,186
1416,0.5432739,0.2,7
1417,0.95920026,0.2,138
1418,0.2717314,0.2,187
1419,0.94492716,0.2,250
1420,0.103474654,0.2,243
1421,0.9689989,0.2,196
1422,0.27280027,0.2,214
1423,0.3589359,0.2,195
1424,0.92758334,0.2,240
1425,0.5996277,0.2,32
1426,0.78780913,0.2,175
1427,0.92623186,0.2,125
1428,0.9075571,0.2,239
1429,0.850192,0.2,87
1430,0.23367153,0.2,8
1431,0.6148979,0.2,261
1432,0.97411805,0.2,271
1433,0.21609434,0.2,198
1434,0.52733314,0.2,184
1435,0.10646703,0.2,234
1436,0.9111816,0.2,78
1437,0.4822326,0.2,236
1438,0.5399066,0.2,69
1439,0.99534565,0.2,173
1440,0.18629584,0.2,142
1441,0.3963186,0.2,25
1442,0.21281958,0.2,243
1443,0.7575323,0.2,189
1444,0.68325526,0.2,187
1445,0.8744032,0.2,118
1446,0.94870585,0.2,118
1447,0.70564884,0.2,73
1448,0.49126112,0.2,273
1449,0.5959717,0.2,49
1450,0.43466002,0.2,189
1451,0.14133008,0.2,215
1452,0.308708,0.2,155
1453,0.88375336,0.2,96
1454,0.88453203,0.2,260
1455,0.8883779,0.2,32
1456,0.58909047,0.2,98
1457,0.97185045,0.2,118
1458,0.15950479,0.2,123
1459,0.14983061,0.2,181
1460,0.29391375,0.2,209
1461,0.15573518,0.2,101
1462,0.514981,0.2,154
1463,0.6833261,0.2,30
1464,0.5675759,0.2,27
1465,0.74841225,0.2,42
1466,0.20179379,0.2,39
1467,0.28270155,0.2,145
1468,0.88323337,0.2,106
1469,0.9301622,0.2,60
1470,0.28067622,0.2,180
1471,0.2727418,0.2,175
1472,0.8319427,0.2,143
1473,0.2315382,0.2,246
1474,0.93330544,0.2,234
1475,0.96497726,0.2,42
1476,0.78483814,0.2,73
1477,0.21382697,0.2,100
1478,0.9319138,0.2,90
1479,0.44264373,0.2,124
1480,0.79335827,0.2,103
1481,0.113757536,0.2,256
1482,0.340826,0.2,124
1483,0.7364454,0.2,121
1484,0.10581869,0.2,128
1485,0.85547614,0.2,63
1486,0.85684943,0.2,81
1487,0.40567634,0.2,28
1488,0.8202219,0.2,275
1489,0.1726806,0.2,59
1490,0.54148114,0.2,250
1491,0.996329,0.2,99
1492,0.29783264,0.2,155
1493,0.1126426,0.2,246
1494,0.14939637,0.2,148
1495,0.790161,0.2,36
1496,0.9995047,0.2,186
1497,0.75974363,0.2,28
1498,0.5793671,0.2,77
1499,0.9320868,0.2,17
1500,0.5266088,0.2,187
1501,0.993751,0.2,189
1502,0.18163054,0.2,232
1503,0.38840714,0.2,65
1504,0.40154088,0.2,39
1505,0.2844016,0.2,223
1506,0.9493493,0.2,271
1507,0.9536923,0.2,90
1508,0.95289934,0.2,260
1509,0.99882835,0.2,132
1510,0.93832,0.2,264
1511,0.10639594,0.2,6
1512,0.68070316,0.2,69
1513,0.65379214,0.2,250
1514,0.5937773,0.2,126
1515,0.11396916,0.2,108
1516,0.9053393,0.2,72
1517,0.6113191,0.2,271
1518,0.9886313,0.2,32
1519,0.89192235,0.2,170
1520,0.6820996,0.2,201
1521,0.3942057,0.2,25
1522,0.35373616,0.2,122
1523,0.9765647,0.2,206
1524,0.9620829,0.2,233
1525,0.14051045,0.2,73
1526,0.85136724,0.2,249
1527,0.251817,0.2,126
1528,0.12584327,0.2,153
1529,0.12941964,0.2,8
1530,0.6453547,0.2,106
1531,0.86805785,0.2,187
1532,0.9513328,0.2,214
1533,0.8012655,0.2,210
1534,0.077438824,0.2,181
1535,0.6495921,0.2,6
1536,0.71358347,0.2,262
1537,0.34363407,0.2,245
1538,0.96375775,0.2,264
1539,0.16639458,0.2,28
1540,0.35451758,0.2,60
1541,0.2934185,0.2,152
1542,0.2246332,0.2,232
1543,0.3952593,0.2,215
1544,0.39713728,0.2,129
1545,0.43472233,0.2,13
1546,0.9942181,0.2,168
1547,0.5936452,0.2,259
1548,0.8822218,0.2,219
1549,0.7246363,0.2,216
1550,0.28238118,0.2,35
1551,0.9980027,0.2,172
1552,0.51145476,0.2,185
1553,0.7873857,0.2,263
1554,0.86192185,0.2,114
1555,0.96693724,0.2,65
1556,0.8949426,0.2,69
1557,0.6816592,0.2,165
1558,0.2201976,0.2,157
1559,0.9889981,0.2,132
1560,0.69684756,0.2,72
1561,0.49333,0.2,69
1562,0.81678,0.2,39
1563,0.33339438,0.2,147
1564,0.511572,0.2,155
1565,0.39365897,0.2,139
1566,0.9982796,0.2,148
1567,0.07935388,0.2,233
1568,0.102207765,0.2,246
1569,0.940051,0.2,240
1570,0.80822605,0.2,114
1571,0.56874317,0.2,103
1572,0.23351233,0.2,28
1573,0.97411084,0.2,102
1574,0.9769046,0.2,206
1575,0.647287,0.2,259
1576,0.33609265,0.2,23
1577,0.4530437,0.2,8
1578,0.80696076,0.2,77
1579,0.9541643,0.2,149
1580,0.21672648,0.2,153
1581,0.6927291,0.2,261
1582,0.152932,0.2,243
1583,0.9903082,0.2,43
1584,0.9581407,0.2,233
1585,0.44981152,0.2,78
1586,0.8336408,0.2,69
1587,0.25235182,0.2,198
1588,0.20592335,0.2,148
1589,0.38736045,0.2,48
1590,0.9991979,0.2,275
1591,0.7863987,0.2,60
1592,0.08124915,0.2,232
1593,0.71943027,0.2,28
1594,0.44233537,0.2,52
1595,0.5109016,0.2,48
1596,0.5955835,0.2,218
1597,0.13006197,0.2,18
1598,0.28812468,0.2,190
1599,0.8749336,0.2,86
1600,0.83141464,0.2,122
1601,0.5108267,0.2,262
1602,0.69373655,0.2,16
1603,0.28601912,0.2,23
1604,0.8118351,0.2,201
1605,0.9933206,0.2,150
1606,0.15679346,0.2,203
1607,0.13003278,0.2,155
1608,0.90237033,0.2,77
1609,0.12889834,0.2,232
1610,0.5667967,0.2,122
1611,0.5091287,0.2,117
1612,0.64890444,0.2,103
1613,0.15192981,0.2,148
1614,0.98293555,0.2,258
1615,0.393382,0.2,252
1616,0.82910407,0.2,262
1617,0.9804536,0.2,21
1618,0.43997133,0.2,268
1619,0.8674813,0.2,247
1620,0.09546406,0.2,150
1621,0.23273456,0.2,209
1622,0.651282,0.2,39
1623,0.28619197,0.2,68
1624,0.13798618,0.2,89
1625,0.8001794,0.2,230
1626,0.1649197,0.2,153
1627,0.8597725,0.2,185
1628,0.09535813,0.2,39
1629,0.504188,0.2,51
1630,0.62385803,0.2,52
1631,0.39699623,0.2,159
1632,0.592421,0.2,51
1633,0.20408657,0.2,23
1634,0.1759669,0.2,68
1635,0.6564342,0.2,214
1636,0.9989153,0.2,239
1637,0.59135383,0.2,196
1638,0.9000145,0.2,261
1639,0.8610867,0.2,93
1640,0.48521656,0.2,85
1641,0.9651299,0.2,103
1642,0.11112451,0.2,45
1643,0.7578307,0.2,110
1644,0.9022605,0.2,11
1645,0.99894136,0.2,49
1646,0.17069224,0.2,181
1647,0.3397554,0.2,62
1648,0.42266932,0.2,31
1649,0.3476158,0.2,232
1650,0.5700165,0.2,187
1651,0.9998698,0.2,217
1652,0.8422533,0.2,121
1653,0.09842795,0.2,141
1654,0.7889855,0.2,60
1655,0.99085134,0.2,138
1656,0.48004067,0.2,269
1657,0.83268666,0.2,267
1658,0.45378932,0.2,155
1659,0.988042,0.2,4
1660,0.40470317,0.2,155
1661,0.36409017,0.2,23
1662,0.30478936,0.2,250
1663,0.7556177,0.2,70
1664,0.7463774,0.2,257
1665,0.9945201,0.2,221
1666,0.68771565,0.2,62
1667,0.9621363,0.2,209
1668,0.50812185,0.2,61
1669,0.6089965,0.2,129
1670,0.6680716,0.2,52
1671,0.18258786,0.2,27
1672,0.07224899,0.2,195
1673,0.28239024,0.2,202
1674,0.849607,0.2,216
1675,0.97707945,0.2,32
1676,0.9393951,0.2,56
1677,0.9937563,0.2,266
1678,0.91969854,0.2,187
1679,0.55054104,0.2,237
1680,0.99914336,0.2,151
1681,0.98821485,0.2,98
1682,0.5028805,0.2,56
1683,0.9972018,0.2,90
1684,0.9343382,0.2,1
1685,0.85213953,0.2,118
1686,0.9730008,0.2,231
1687,0.8567676,0.2,181
1688,0.67869586,0.2,143
1689,0.7395188,0.2,49
1690,0.9362364,0.2,56
1691,0.95822847,0.2,177
1692,0.9681407,0.2,275
1693,0.39055815,0.2,163
1694,0.44743854,0.2,48
1695,0.8693008,0.2,38
1696,0.7782045,0.2,69
1697,0.9150994,0.2,179
1698,0.9665059,0.2,137
1699,0.6462121,0.2,62
1700,0.2478065,0.2,196
1701,0.9516026,0.2,128
1702,0.75665164,0.2,94
1703,0.93724626,0.2,199
1704,0.34194207,0.2,264
1705,0.98531103,0.2,64
1706,0.6253165,0.2,168
1707,0.20809375,0.2,73
1708,0.9943943,0.2,219
1709,0.7243573,0.2,61
1710,0.73974043,0.2,69
1711,0.93444335,0.2,173
1712,0.9279868,0.2,60
1713,0.981875,0.2,191
1714,0.52755505,0.2,159
1715,0.9756363,0.2,100
1716,0.36869183,0.2,252
1717,0.1763148,0.2,122
1718,0.9568906,0.2,45
1719,0.4845254,0.2,218
1720,0.41508484,0.2,264
1721,0.1350324,0.2,178
1722,0.8238995,0.2,257
1723,0.9913607,0.2,65
1724,0.7438819,0.2,71
1725,0.27291763,0.2,243
1726,0.2685412,0.2,55
1727,0.19993807,0.2,252
1728,0.40753913,0.2,252
1729,0.86496204,0.2,114
1730,0.84154475,0.2,88
1731,0.12252796,0.2,144
1732,0.39557117,0.2,196
1733,0.775084,0.2,122
1734,0.83289206,0.2,152
1735,0.9042677,0.2,191
1736,0.3760455,0.2,212
1737,0.22422563,0.2,45
1738,0.16567242,0.2,237
1739,0.9961803,0.2,236
1740,0.70648324,0.2,177
1741,0.99530774,0.2,66
1742,0.9441207,0.2,78
1743,0.15387821,0.2,82
1744,0.78861165,0.2,210
1745,0.796589,0.2,143
1746,0.35974076,0.2,187
1747,0.17042617,0.2,149
1748,0.99167514,0.2,119
1749,0.14538434,0.2,16
1750,0.17256209,0.2,16
1751,0.93748856,0.2,42
1752,0.87116843,0.2,118
1753,0.6093988,0.2,253
1754,0.9168049,0.2,7
1755,0.96766436,0.2,185
1756,0.9916761,0.2,37
1757,0.9680278,0.2,44
1758,0.6794506,0.2,42
1759,0.9674606,0.2,177
1760,0.95573145,0.2,42
1761,0.59931076,0.2,272
1762,0.28945467,0.2,189
1763,0.4266971,0.2,224
1764,0.664082,0.2,191
1765,0.19920586,0.2,192
1766,0.96273535,0.2,32
1767,0.78550386,0.2,274
1768,0.09295033,0.2,274
1769,0.10909237,0.2,193
1770,0.7824088,0.2,238
1771,0.9155095,0.2,42
1772,0.8157048,0.2,136
1773,0.80528754,0.2,56
1774,0.9416144,0.2,206
1775,0.7959047,0.2,218
1776,0.93614465,0.2,39
1777,0.24311869,0.2,163
1778,0.48106563,0.2,62
1779,0.9920487,0.2,156
1780,0.91984063,0.2,243
1781,0.12703075,0.2,95
1782,0.966684,0.2,240
1783,0.9093043,0.2,17
1784,0.9026667,0.2,271
1785,0.53199226,0.2,139
1786,0.24634567,0.2,52
1787,0.15230648,0.2,122
1788,0.92529887,0.2,42
1789,0.34737217,0.2,101
1790,0.9467454,0.2,220
1791,0.82543033,0.2,231
1792,0.9539269,0.2,99
1793,0.87063503,0.2,175
1794,0.12854227,0.2,21
1795,0.95950615,0.2,98
1796,0.23413888,0.2,117
1797,0.44881254,0.2,94
1798,0.12551816,0.2,260
1799,0.23247182,0.2,123
1800,0.91684484,0.2,182
1801,0.99125427,0.2,221
1802,0.10631583,0.2,100
1803,0.46215314,0.2,80
1804,0.9051348,0.2,161
1805,0.9772714,0.2,80
1806,0.9247178,0.2,114
1807,0.66802436,0.2,187
1808,0.5789084,0.2,28
1809,0.9139796,0.2,223
1810,0.08073608,0.2,45
1811,0.21176502,0.2,252
1812,0.31096363,0.2,165
1813,0.5362737,0.2,168
1814,0.30632883,0.2,224
1815,0.18928093,0.2,243
1816,0.60193443,0.2,253
1817,0.9786742,0.2,141
1818,0.31352007,0.2,197
1819,0.71194094,0.2,109
1820,0.38054827,0.2,68
1821,0.96508706,0.2,220
1822,0.263339,0.2,250
1823,0.07991121,0.2,246
1824,0.81823766,0.2,27
1825,0.41282862,0.2,51
1826,0.68147737,0.2,17
1827,0.19730304,0.2,184
1828,0.7997781,0.2,141
1829,0.22628589,0.2,148
1830,0.28833517,0.2,69
1831,0.9258493,0.2,261
1832,0.9969342,0.2,63
1833,0.5684121,0.2,30
1834,0.9559506,0.2,142
1835,0.13298212,0.2,272
1836,0.9260023,0.2,190
1837,0.95079976,0.2,199
1838,0.5682902,0.2,224
1839,0.8308022,0.2,62
1840,0.56521636,0.2,252
1841,0.22452414,0.2,103
1842,0.34724715,0.2,269
1843,0.92376405,0.2,233
1844,0.8320487,0.2,56
1845,0.25515106,0.2,68
1846,0.902395,0.2,153
1847,0.102579154,0.2,275
1848,0.25483692,0.2,162
1849,0.89720964,0.2,173
1850,0.34991053,0.2,214
1851,0.13736998,0.2,96
1852,0.6362283,0.2,51
1853,0.3649892,0.2,116
1854,0.87222624,0.2,35
1855,0.99358964,0.2,63
1856,0.29325563,0.2,69
1857,0.4836328,0.2,69
1858,0.9142859,0.2,7
1859,0.94916743,0.2,233
1860,0.47487265,0.2,51
1861,0.97899467,0.2,43
1862,0.5328553,0.2,129
1863,0.22457927,0.2,260
1864,0.36033383,0.2,128
1865,0.13369398,0.2,49
1866,0.986358,0.2,93
1867,0.7673514,0.2,177
1868,0.38131312,0.2,231
1869,0.9609764,0.2,60
1870,0.8246954,0.2,174
1871,0.9533485,0.2,271
1872,0.97865343,0.2,264
1873,0.10481086,0.2,196
1874,0.4047648,0.2,243
1875,0.93718404,0.2,17
1876,0.32773992,0.2,28
1877,0.2734188,0.2,243
1878,0.9818278,0.2,118
1879,0.14715907,0.2,41
1880,0.99155456,0.2,242
1881,0.07839598,0.2,155
1882,0.4724958,0.2,195
1883,0.5930527,0.2,147
1884,0.71277875,0.2,261
1885,0.37811968,0.2,72
1886,0.4834783,0.2,64
1887,0.60362965,0.2,151
1888,0.6935089,0.2,196
1889,0.9663116,0.2,159
1890,0.17109983,0.2,142
1891,0.9852448,0.2,253
1892,0.8699771,0.2,148
1893,0.33619913,0.2,168
1894,0.80680853,0.2,67
1895,0.9690186,0.2,60
1896,0.9649435,0.2,242
1897,0.9199209,0.2,78
1898,0.9910124,0.2,4
1899,0.32281804,0.2,185
1900,0.12783177,0.2,68
1901,0.86516285,0.2,168
1902,0.92567474,0.2,37
1903,0.40930438,0.2,145
1904,0.82142186,0.2,262
1905,0.56493527,0.2,16
1906,0.8280572,0.2,89
1907,0.7677635,0.2,27
1908,0.58805275,0.2,28
1909,0.79439175,0.2,250
1910,0.38649008,0.2,243
1911,0.9806486,0.2,98
1912,0.74132067,0.2,185
1913,0.6713756,0.2,199
1914,0.18245578,0.2,256
1915,0.5535147,0.2,84
1916,0.30570823,0.2,190
1917,0.81148636,0.2,223
1918,0.9728361,0.2,42
1919,0.2188147,0.2,45
1920,0.85651475,0.2,6
1921,0.8449045,0.2,177
1922,0.40523055,0.2,23
1923,0.49922165,0.2,39
1924,0.19706883,0.2,82
1925,0.8741701,0.2,165
1926,0.3173814,0.2,93
1927,0.5199781,0.2,28
1928,0.96759474,0.2,267
1929,0.5185199,0.2,7
1930,0.9952496,0.2,223
1931,0.1704344,0.2,145
1932,0.6024154,0.2,198
1933,0.6475347,0.2,51
1934,0.94020754,0.2,72
1935,0.2754721,0.2,16
1936,0.5587485,0.2,124
1937,0.968075,0.2,117
1938,0.9645026,0.2,138
1939,0.6921295,0.2,148
1940,0.9707845,0.2,114
1941,0.4007158,0.2,68
1942,0.9855376,0.2,225
1943,0.9759353,0.2,219
1944,0.73037285,0.2,202
1945,0.29724747,0.2,104
1946,0.4166538,0.2,5
1947,0.92840636,0.2,116
1948,0.5202675,0.2,197
1949,0.75340664,0.2,177
1950,0.8926069,0.2,265
1951,0.9290023,0.2,173
1952,0.94874245,0.2,220
1953,0.99834657,0.2,239
1954,0.16960168,0.2,246
1955,0.9070426,0.2,93
1956,0.98181725,0.2,150
1957,0.71415055,0.2,64
1958,0.8562082,0.2,60
1959,0.74763113,0.2,71
1960,0.79453564,0.2,71
1961,0.6176476,0.2,69
1962,0.9471845,0.2,141
1963,0.21431172,0.2,155
1964,0.91992587,0.2,41
1965,0.33537093,0.2,95
1966,0.7227905,0.2,253
1967,0.8141691,0.2,121
1968,0.1415102,0.2,237
1969,0.83543557,0.2,11
1970,0.9606295,0.2,141
1971,0.2393843,0.2,114
1972,0.66727513,0.2,1
1973,0.9519098,0.2,35
1974,0.24613449,0.2,64
1975,0.95759434,0.2,263
1976,0.9846036,0.2,67
1977,0.22919917,0.2,8
1978,0.5139518,0.2,148
1979,0.33466852,0.2,225
1980,0.35288733,0.2,68
1981,0.9808195,0.2,18
1982,0.9614906,0.2,78
1983,0.22884814,0.2,173
1984,0.22806557,0.2,126
1985,0.94873923,0.2,216
1986,0.42168978,0.2,209
1987,0.9487072,0.2,182
1988,0.32124147,0.2,35
1989,0.31632042,0.2,121
1990,0.98000264,0.2,61
1991,0.4509502,0.2,42
1992,0.20556888,0.2,21
1993,0.44962776,0.2,196
1994,0.9808533,0.2,118
1995,0.15866905,0.2,25
1996,0.115032524,0.2,153
1997,0.34336707,0.2,253
1998,0.2320493,0.2,60
1999,0.72517663,0.2,261
2000,0.47356364,0.2,69
2001,0.36226517,0.2,214
2002,0.8490886,0.2,263
2003,0.9219899,0.2,26
2004,0.5669458,0.2,143
2005,0.9805202,0.2,39
2006,0.24823284,0.2,211
2007,0.55996305,0.2,181
2008,0.9714276,0.2,204
2009,0.6793999,0.2,155
2010,0.91059166,0.2,47
2011,0.32425818,0.2,9
2012,0.93360895,0.2,242
2013,0.87205684,0.2,239
2014,0.95863837,0.2,100
2015,0.46173945,0.2,261
2016,0.15633295,0.2,25
2017,0.9763598,0.2,177
2018,0.85792327,0.2,234
2019,0.8427287,0.2,260
2020,0.9972036,0.2,123
2021,0.72573584,0.2,208
2022,0.9748204,0.2,253
2023,0.3222615,0.2,206
2024,0.98178035,0.2,246
2025,0.28850722,0.2,35
2026,0.5898138,0.2,121
2027,0.7976668,0.2,259
2028,0.31574565,0.2,223
2029,0.52666616,0.2,60
2030,0.19099753,0.2,252
2031,0.8759125,0.2,169
2032,0.7737665,0.2,184
2033,0.48830697,0.2,69
2034,0.65049934,0.2,240
2035,0.8376364,0.2,22
2036,0.1953778,0.2,262
2037,0.65629494,0.2,81
2038,0.3960642,0.2,246
2039,0.8146401,0.2,125
2040,0.9875804,0.2,201
2041,0.9507735,0.2,186
2042,0.32173645,0.2,122
2043,0.97351813,0.2,38
2044,0.79925126,0.2,106
2045,0.83341086,0.2,253
2046,0.30776566,0.2,164
2047,0.97201633,0.2,161
2048,0.119061425,0.2,88
2049,0.4302311,0.2,274
2050,0.16163255,0.2,31
2051,0.6453382,0.2,78
2052,0.37938485,0.2,185
2053,0.5128145,0.2,52
2054,0.3967324,0.2,46
2055,0.9395134,0.2,71
2056,0.9365315,0.2,43
2057,0.7846604,0.2,93
2058,0.9959552,0.2,69
2059,0.80215484,0.2,260
2060,0.26419473,0.2,226
2061,0.47661537,0.2,260
2062,0.64583725,0.2,53
2063,0.8610556,0.2,157
2064,0.85672355,0.2,190
2065,0.9648892,0.2,271
2066,0.98588365,0.2,32
2067,0.44219667,0.2,202
2068,0.81701154,0.2,198
2069,0.270237,0.2,108
2070,0.20214623,0.2,87
2071,0.2745548,0.2,226
2072,0.1962863,0.2,269
2073,0.633204,0.2,52
2074,0.6534664,0.2,125
2075,0.6484236,0.2,275
2076,0.5015341,0.2,69
2077,0.84130764,0.2,247
2078,0.52726734,0.2,73
2079,0.13094951,0.2,250
2080,0.7591523,0.2,21
2081,0.31816044,0.2,260
2082,0.66506064,0.2,126
2083,0.88842833,0.2,32
2084,0.48926124,0.2,56
2085,0.8307212,0.2,155
2086,0.59854335,0.2,265
2087,0.98885065,0.2,99
2088,0.50455356,0.2,28
2089,0.1819184,0.2,197
2090,0.6409376,0.2,124
2091,0.6881702,0.2,69
2092,0.73476774,0.2,147
2093,0.71800077,0.2,256
2094,0.9747301,0.2,40
2095,0.11558353,0.2,38
2096,0.928445,0.2,145
2097,0.95368963,0.2,265
2098,0.8271047,0.2,215
2099,0.8415932,0.2,1
2100,0.19780986,0.2,162
2101,0.68336916,0.2,43
2102,0.13285674,0.2,119
2103,0.09660699,0.2,26
2104,0.94130385,0.2,177
2105,0.90772134,0.2,35
2106,0.45596808,0.2,56
2107,0.8881125,0.2,214
2108,0.53442264,0.2,62
2109,0.09191714,0.2,252
2110,0.93807226,0.2,204
2111,0.9649154,0.2,70
2112,0.4300215,0.2,52
2113,0.38249987,0.2,117
2114,0.32196447,0.2,31
2115,0.5102884,0.2,225
2116,0.20411006,0.2,149
2117,0.6608395,0.2,272
2118,0.3038081,0.2,211
2119,0.9803115,0.2,258
2120,0.15905328,0.2,153
2121,0.24523619,0.2,153
2122,0.48602796,0.2,79
2123,0.8586378,0.2,28
2124,0.8900403,0.2,252
2125,0.10557649,0.2,240
2126,0.41360942,0.2,246
2127,0.970148,0.2,152
2128,0.98782766,0.2,209
2129,0.21857637,0.2,5
2130,0.38511553,0.2,60
2131,0.19347069,0.2,142
2132,0.716555,0.2,206
2133,0.98485976,0.2,72
2134,0.33615613,0.2,247
2135,0.9298913,0.2,269
2136,0.9500016,0.2,56
2137,0.79122406,0.2,261
2138,0.072719745,0.2,275
2139,0.9509044,0.2,56
2140,0.288124,0.2,31
2141,0.9860691,0.2,61
2142,0.9049101,0.2,103
2143,0.8075056,0.2,150
2144,0.92914057,0.2,182
2145,0.34175667,0.2,233
2146,0.9799461,0.2,110
2147,0.25156623,0.2,88
2148,0.30680114,0.2,3
2149,0.54565793,0.2,202
2150,0.55367976,0.2,69
2151,0.27115393,0.2,250
2152,0.9526908,0.2,263
2153,0.9461286,0.2,126
2154,0.11305997,0.2,275
2155,0.23295498,0.2,41
2156,0.8142471,0.2,196
2157,0.2346468,0.2,6
2158,0.9504883,0.2,271
2159,0.19091418,0.2,245
2160,0.7812515,0.2,214
2161,0.41849616,0.2,141
2162,0.13570476,0.2,214
2163,0.9731575,0.2,74
2164,0.1702605,0.2,121
2165,0.9778065,0.2,18
2166,0.26780832,0.2,272
2167,0.96403664,0.2,16
2168,0.8792671,0.2,13
2169,0.9928018,0.2,6
2170,0.9443299,0.2,27
2171,0.98424387,0.2,32
2172,0.94254136,0.2,214
2173,0.58105487,0.2,98
2174,0.39469293,0.2,185
2175,0.43232897,0.2,69
2176,0.5387612,0.2,51
2177,0.20644513,0.2,246
2178,0.38154966,0.2,23
2179,0.24757373,0.2,250
2180,0.73214036,0.2,78
2181,0.87285346,0.2,218
2182,0.21336463,0.2,38
2183,0.9709319,0.2,90
2184,0.53685355,0.2,60
2185,0.63996625,0.2,129
2186,0.99950635,0.2,44
2187,0.89143044,0.2,240
2188,0.1421934,0.2,99
2189,0.7259776,0.2,274
2190,0.5406865,0.2,69
2191,0.9674191,0.2,191
2192,0.6275744,0.2,214
2193,0.5114104,0.2,224
2194,0.21135253,0.2,118
2195,0.46963385,0.2,52
2196,0.31080744,0.2,250
2197,0.926647,0.2,4
2198,0.3014368,0.2,206
2199,0.8229101,0.2,195
2200,0.12232069,0.2,226
2201,0.2993047,0.2,215
2202,0.77166057,0.2,152
2203,0.089585096,0.2,163
2204,0.16163129,0.2,186
2205,0.9397638,0.2,209
2206,0.99535465,0.2,7
2207,0.3674594,0.2,70
2208,0.9782714,0.2,125
2209,0.98282605,0.2,98
2210,0.32893908,0.2,91
2211,0.5919393,0.2,196
2212,0.8178993,0.2,69
2213,0.9891383,0.2,43
2214,0.6394278,0.2,83
2215,0.6971636,0.2,168
2216,0.30787355,0.2,158
2217,0.7604601,0.2,73
2218,0.96273094,0.2,274
2219,0.74790066,0.2,81
2220,0.90157217,0.2,210
2221,0.45431492,0.2,148
2222,0.5978463,0.2,128
2223,0.4163371,0.2,27
2224,0.11997278,0.2,23
2225,0.26486927,0.2,144
2226,0.78847957,0.2,132
2227,0.3117473,0.2,228
2228,0.9782215,0.2,220
2229,0.8946534,0.2,161
2230,0.6555523,0.2,266
2231,0.94208413,0.2,23
2232,0.97440094,0.2,13
2233,0.7846535,0.2,223
2234,0.8051444,0.2,190
2235,0.51420575,0.2,122
2236,0.97703767,0.2,18
2237,0.34212187,0.2,50
2238,0.47242334,0.2,114
2239,0.8723919,0.2,125
2240,0.6609149,0.2,74
2241,0.50941384,0.2,118
2242,0.48245382,0.2,121
2243,0.39604086,0.2,185
2244,0.6183542,0.2,59
2245,0.8105349,0.2,111
2246,0.7666056,0.2,69
2247,0.9408246,0.2,32
2248,0.115556315,0.2,269
2249,0.94007343,0.2,240
2250,0.9416423,0.2,27
2251,0.2808912,0.2,25
2252,0.14856032,0.2,89
2253,0.9474094,0.2,253
2254,0.92813855,0.2,17
2255,0.96743405,0.2,144
2256,0.88761866,0.2,206
2257,0.44148806,0.2,244
2258,0.8306666,0.2,43
2259,0.14728856,0.2,118
2260,0.24481036,0.2,88
2261,0.6206984,0.2,1
2262,0.4678958,0.2,263
2263,0.7680972,0.2,67
2264,0.48635882,0.2,5
2265,0.08370253,0.2,97
2266,0.74614245,0.2,69
2267,0.54694694,0.2,90
2268,0.18374583,0.2,129
2269,0.8127758,0.2,192
2270,0.10666172,0.2,21
2271,0.7278322,0.2,204
2272,0.15236789,0.2,72
2273,0.72913015,0.2,11
2274,0.71598655,0.2,122
2275,0.24563476,0.2,120
2276,0.2948445,0.2,226
2277,0.67523706,0.2,185
2278,0.661262,0.2,203
2279,0.8768538,0.2,43
2280,0.7255748,0.2,62
2281,0.6508276,0.2,253
2282,0.9788502,0.2,251
2283,0.37716803,0.2,163
2284,0.18566905,0.2,202
2285,0.96977913,0.2,89
2286,0.124612615,0.2,147
2287,0.90254164,0.2,13
2288,0.990175,0.2,114
2289,0.20447715,0.2,148
2290,0.5438759,0.2,81
2291,0.70063984,0.2,252
2292,0.21260719,0.2,60
2293,0.8780019,0.2,269
2294,0.9151979,0.2,196
2295,0.9791886,0.2,249
2296,0.8177179,0.2,100
2297,0.98247564,0.2,251
2298,0.85670465,0.2,21
2299,0.14290726,0.2,142
2300,0.5649375,0.2,52
2301,0.81468505,0.2,5
2302,0.3436623,0.2,23
2303,0.10392938,0.2,121
2304,0.9704766,0.2,199
2305,0.9801846,0.2,260
2306,0.07019352,0.2,60
2307,0.4094995,0.2,46
2308,0.05303307,0.2,198
2309,0.7021351,0.2,1
2310,0.43960312,0.2,190
2311,0.9597339,0.2,29
2312,0.14055501,0.2,84
2313,0.45306578,0.2,252
2314,0.9800125,0.2,72
2315,0.20825213,0.2,223
2316,0.98113453,0.2,138
2317,0.33636785,0.2,8
2318,0.9861508,0.2,56
2319,0.9551237,0.2,210
2320,0.9176674,0.2,253
2321,0.58083457,0.2,128
2322,0.3011066,0.2,269
2323,0.9941988,0.2,93
2324,0.6592052,0.2,106
2325,0.13363136,0.2,49
2326,0.93944836,0.2,7
2327,0.9384405,0.2,32
2328,0.49667844,0.2,128
2329,0.8899356,0.2,170
2330,0.6853983,0.2,153
2331,0.09045793,0.2,36
2332,0.90892106,0.2,29
2333,0.366876,0.2,36
2334,0.31281984,0.2,72
2335,0.9180344,0.2,37
2336,0.86260325,0.2,11
2337,0.9064203,0.2,223
2338,0.19657202,0.2,163
2339,0.35279733,0.2,17
2340,0.89809597,0.2,234
2341,0.52339214,0.2,103
2342,0.96485484,0.2,274
2343,0.99284345,0.2,182
2344,0.67335594,0.2,14
2345,0.20271604,0.2,5
2346,0.35844037,0.2,206
2347,0.96166956,0.2,217
2348,0.070596345,0.2,68
2349,0.28216708,0.2,52
2350,0.9989472,0.2,132
2351,0.89460707,0.2,215
2352,0.2565073,0.2,28
2353,0.6189174,0.2,119
2354,0.9667242,0.2,214
2355,0.84182084,0.2,150
2356,0.7458879,0.2,196
2357,0.92153543,0.2,129
2358,0.26303542,0.2,21
2359,0.5337247,0.2,88
2360,0.89183474,0.2,148
2361,0.637221,0.2,149
2362,0.22475143,0.2,21
2363,0.41982436,0.2,252
2364,0.97124106,0.2,240
2365,0.8025049,0.2,223
2366,0.86811686,0.2,182
2367,0.9355975,0.2,210
2368,0.9989434,0.2,138
2369,0.35536152,0.2,95
2370,0.60582817,0.2,126
2371,0.113982104,0.2,246
2372,0.8546062,0.2,264
2373,0.98654556,0.2,251
2374,0.5128844,0.2,97
2375,0.97066563,0.2,185
2376,0.99783933,0.2,63
2377,0.91716987,0.2,251
2378,0.18820418,0.2,211
2379,0.39177912,0.2,95
2380,0.4566689,0.2,247
2381,0.40868533,0.2,69
2382,0.6014391,0.2,185
2383,0.8012788,0.2,63
2384,0.98579293,0.2,150
2385,0.93222916,0.2,244
2386,0.732574,0.2,16
2387,0.789233,0.2,146
2388,0.41112036,0.2,185
2389,0.5822016,0.2,85
2390,0.99471635,0.2,138
2391,0.29815188,0.2,23
2392,0.77888304,0.2,180
2393,0.68806565,0.2,142
2394,0.57336456,0.2,51
2395,0.9951748,0.2,113
2396,0.25137812,0.2,73
2397,0.9568998,0.2,177
2398,0.9283973,0.2,79
2399,0.33372125,0.2,147
2400,0.9480166,0.2,121
2401,0.5616448,0.2,198
2402,0.86845857,0.2,214
2403,0.93926084,0.2,199
2404,0.93122244,0.2,26
2405,0.41023678,0.2,60
2406,0.90700364,0.2,69
2407,0.9749894,0.2,136
2408,0.7000278,0.2,187
2409,0.8378484,0.2,119
2410,0.46515432,0.2,51
2411,0.95866024,0.2,209
2412,0.93255764,0.2,265
2413,0.91987604,0.2,80
2414,0.8000438,0.2,16
2415,0.52511126,0.2,27
2416,0.9168785,0.2,263
2417,0.7264339,0.2,28
2418,0.80684555,0.2,261
2419,0.09877412,0.2,98
2420,0.39757922,0.2,217
2421,0.66172624,0.2,238
2422,0.22077176,0.2,48
2423,0.26372063,0.2,226
2424,0.4770304,0.2,31
2425,0.32073948,0.2,141
2426,0.17963256,0.2,41
2427,0.6739438,0.2,155
2428,0.9627248,0.2,221
2429,0.51892126,0.2,80
2430,0.111437485,0.2,45
2431,0.9360374,0.2,117
2432,0.62497383,0.2,141
2433,0.31960645,0.2,266
2434,0.8636811,0.2,263
2435,0.8618445,0.2,259
2436,0.15481906,0.2,198
2437,0.8181394,0.2,141
2438,0.42016792,0.2,155
2439,0.7967762,0.2,177
2440,0.9975649,0.2,217
2441,0.32436505,0.2,230
2442,0.8743485,0.2,71
2443,0.90594095,0.2,93
2444,0.9851953,0.2,260
2445,0.5469454,0.2,187
2446,0.90028816,0.2,260
2447,0.25288054,0.2,192
2448,0.9818651,0.2,169
2449,0.95582664,0.2,219
2450,0.30735838,0.2,79
2451,0.48341635,0.2,159
2452,0.37164,0.2,1
2453,0.95106435,0.2,214
2454,0.99679595,0.2,99
2455,0.57078063,0.2,198
2456,0.8549425,0.2,144
2457,0.58421886,0.2,27
2458,0.308797,0.2,153
2459,0.87439555,0.2,13
2460,0.9892942,0.2,266
2461,0.90488875,0.2,65
2462,0.98550874,0.2,215
2463,0.62531435,0.2,272
2464,0.3448609,0.2,269
2465,0.38820058,0.2,238
2466,0.5163864,0.2,71
2467,0.47325885,0.2,122
2468,0.90793455,0.2,17
2469,0.7769049,0.2,28
2470,0.5686536,0.2,144
2471,0.9937494,0.2,61
2472,0.95895344,0.2,100
2473,0.17969742,0.2,31
2474,0.3653795,0.2,39
2475,0.71611476,0.2,153
2476,0.8767259,0.2,60
2477,0.8715946,0.2,1
2478,0.9515183,0.2,125
2479,0.122618586,0.2,192
2480,0.45436585,0.2,41
2481,0.8641107,0.2,32
2482,0.9730381,0.2,216
2483,0.9502898,0.2,188
2484,0.329671,0.2,119
2485,0.26880524,0.2,23
2486,0.90498877,0.2,26
2487,0.48618647,0.2,159
2488,0.14927964,0.2,250
2489,0.31371325,0.2,125
2490,0.7121779,0.2,184
2491,0.27252743,0.2,128
2492,0.54208213,0.2,27
2493,0.95593035,0.2,217
2494,0.9645193,0.2,47
2495,0.9738299,0.2,262
2496,0.3318894,0.2,73
2497,0.3163861,0.2,151
2498,0.8352061,0.2,236
2499,0.10215506,0.2,52
2500,0.8427194,0.2,60
2501,0.99734,0.2,174
2502,0.4142099,0.2,216
2503,0.4877611,0.2,259
2504,0.41196248,0.2,31
2505,0.9134732,0.2,260
2506,0.9090548,0.2,2
2507,0.91491055,0.2,88
2508,0.9638667,0.2,106
2509,0.9277098,0.2,206
2510,0.4196822,0.2,187
2511,0.875144,0.2,53
2512,0.8590109,0.2,240
2513,0.778706,0.2,60
2514,0.9633615,0.2,263
2515,0.57925844,0.2,264
2516,0.9720724,0.2,47
2517,0.8257704,0.2,69
2518,0.5150014,0.2,56
2519,0.10583842,0.2,153
2520,0.41124684,0.2,21
2521,0.54299927,0.2,86
2522,0.3590359,0.2,139
2523,0.92058337,0.2,247
2524,0.35591656,0.2,69
2525,0.087214686,0.2,134
2526,0.9202714,0.2,269
2527,0.6615452,0.2,21
2528,0.6671108,0.2,7
2529,0.4596044,0.2,192
2530,0.9000086,0.2,1
2531,0.32804915,0.2,165
2532,0.7826732,0.2,123
2533,0.6340959,0.2,236
2534,0.7830996,0.2,48
2535,0.6328239,0.2,226
2536,0.77510643,0.2,274
2537,0.88495433,0.2,43
2538,0.65219307,0.2,170
2539,0.61877227,0.2,145
2540,0.7670358,0.2,253
2541,0.9981413,0.2,224
2542,0.9416925,0.2,160
2543,0.30027077,0.2,125
2544,0.6676588,0.2,243
2545,0.38712463,0.2,118
2546,0.27893144,0.2,186
2547,0.96563953,0.2,38
2548,0.057720006,0.2,45
2549,0.279589,0.2,83
2550,0.72477776,0.2,122
2551,0.09144187,0.2,81
2552,0.47735956,0.2,21
2553,0.15180989,0.2,231
2554,0.93947166,0.2,27
2555,0.99372166,0.2,197
2556,0.7893039,0.2,173
2557,0.5529026,0.2,110
2558,0.98548883,0.2,158
2559,0.1651876,0.2,202
2560,0.91267335,0.2,48
2561,0.9335792,0.2,229
2562,0.5848464,0.2,274
2563,0.88775927,0.2,83
2564,0.29022574,0.2,146
2565,0.99069375,0.2,47
2566,0.93356967,0.2,136
2567,0.4318908,0.2,198
2568,0.38957468,0.2,253
2569,0.96894795,0.2,220
2570,0.4070399,0.2,88
2571,0.771356,0.2,264
2572,0.85997325,0.2,185
2573,0.95923084,0.2,182
2574,0.46097016,0.2,34
2575,0.664511,0.2,228
2576,0.5550126,0.2,60
2577,0.87946576,0.2,202
2578,0.39787647,0.2,127
2579,0.64937246,0.2,94
2580,0.3162806,0.2,162
2581,0.5525884,0.2,47
2582,0.21376956,0.2,219
2583,0.96389437,0.2,93
2584,0.96696645,0.2,152
2585,0.82716626,0.2,161
2586,0.79408795,0.2,153
2587,0.9005509,0.2,275
2588,0.3506726,0.2,259
2589,0.9834403,0.2,223
2590,0.53373593,0.2,110
2591,0.81517124,0.2,260
2592,0.09169585,0.2,153
2593,0.68201345,0.2,241
2594,0.90369046,0.2,47
2595,0.6139416,0.2,246
2596,0.9858678,0.2,191
2597,0.9939336,0.2,2
2598,0.9773008,0.2,186
2599,0.4659866,0.2,28
2600,0.6766965,0.2,96
2601,0.88359344,0.2,6
2602,0.37995884,0.2,126
2603,0.9238725,0.2,61
2604,0.4305676,0.2,187
2605,0.63460475,0.2,195
2606,0.7752913,0.2,252
2607,0.7494286,0.2,214
2608,0.5188233,0.2,250
2609,0.5272538,0.2,121
2610,0.91001034,0.2,145
2611,0.2723975,0.2,45
2612,0.47578484,0.2,31
2613,0.32128614,0.2,8
2614,0.96921253,0.2,43
2615,0.38117486,0.2,73
2616,0.92371136,0.2,263
2617,0.31910205,0.2,8
2618,0.9281367,0.2,126
2619,0.92657554,0.2,152
2620,0.973519,0.2,191
2621,0.35216638,0.2,28
2622,0.9899075,0.2,151
2623,0.40642574,0.2,122
2624,0.7100291,0.2,260
2625,0.8181673,0.2,264
2626,0.4613838,0.2,218
2627,0.99263775,0.2,258
2628,0.9365112,0.2,242
2629,0.948192,0.2,253
2630,0.90042096,0.2,27
2631,0.42562297,0.2,206
2632,0.93287814,0.2,160
2633,0.48134014,0.2,215
2634,0.7693269,0.2,179
2635,0.43827096,0.2,155
2636,0.9756994,0.2,42
2637,0.9147942,0.2,190
2638,0.8797605,0.2,240
2639,0.81207734,0.2,176
2640,0.9993247,0.2,186
2641,0.77739745,0.2,187
2642,0.874619,0.2,145
2643,0.9874046,0.2,182
2644,0.9661608,0.2,72
2645,0.70620424,0.2,178
2646,0.33301824,0.2,234
2647,0.26675794,0.2,153
2648,0.51769066,0.2,240
2649,0.0925773,0.2,250
2650,0.3514732,0.2,52
2651,0.9127949,0.2,137
2652,0.90655696,0.2,209
2653,0.2411044,0.2,190
2654,0.9782577,0.2,190
2655,0.7999928,0.2,181
2656,0.7926335,0.2,126
2657,0.55810493,0.2,48
2658,0.8902363,0.2,246
2659,0.9380328,0.2,93
2660,0.66304827,0.2,65
2661,0.4610821,0.2,185
2662,0.7286853,0.2,142
2663,0.8307125,0.2,144
2664,0.90886945,0.2,63
2665,0.40577334,0.2,187
2666,0.9948236,0.2,244
2667,0.91427535,0.2,225
2668,0.25913432,0.2,207
2669,0.9268498,0.2,177
2670,0.8644795,0.2,262
2671,0.17184353,0.2,155
2672,0.68971235,0.2,261
2673,0.13438497,0.2,84
2674,0.7163531,0.2,198
2675,0.93701655,0.2,270
2676,0.9883564,0.2,132
2677,0.43425786,0.2,36
2678,0.6488154,0.2,103
2679,0.97889435,0.2,182
2680,0.070301324,0.2,149
2681,0.865362,0.2,1
2682,0.73565894,0.2,88
2683,0.9566898,0.2,70
2684,0.941524,0.2,264
2685,0.75343126,0.2,31
2686,0.082543716,0.2,95
2687,0.37012693,0.2,124
2688,0.2406681,0.2,129
2689,0.7739228,0.2,217
2690,0.45173517,0.2,6
2691,0.11169734,0.2,269
2692,0.947157,0.2,32
2693,0.96908665,0.2,84
2694,0.44826695,0.2,142
2695,0.51575917,0.2,128
2696,0.3853617,0.2,145
2697,0.66090065,0.2,256
2698,0.13204856,0.2,18
2699,0.99878734,0.2,7
2700,0.1866398,0.2,108
2701,0.73377055,0.2,27
2702,0.35930803,0.2,147
2703,0.9836834,0.2,126
2704,0.93620706,0.2,260
2705,0.85049266,0.2,106
2706,0.9163824,0.2,237
2707,0.5420641,0.2,124
2708,0.9877966,0.2,221
2709,0.42588097,0.2,60
2710,0.097084545,0.2,137
2711,0.754511,0.2,152
2712,0.98627603,0.2,7
2713,0.9666395,0.2,64
2714,0.7576371,0.2,1
2715,0.94815725,0.2,15
2716,0.93825966,0.2,35
2717,0.3021174,0.2,100
2718,0.94058716,0.2,246
2719,0.9426407,0.2,249
2720,0.9660578,0.2,98
2721,0.24198948,0.2,253
2722,0.99701583,0.2,63
2723,0.97359437,0.2,47
2724,0.8851627,0.2,249
2725,0.6300555,0.2,185
2726,0.8889099,0.2,142
2727,0.9992872,0.2,87
2728,0.1969361,0.2,159
2729,0.51468027,0.2,20
2730,0.5781142,0.2,173
2731,0.79947954,0.2,198
2732,0.3662178,0.2,30
2733,0.45805776,0.2,273
2734,0.41160363,0.2,74
2735,0.99529135,0.2,217
2736,0.9639811,0.2,100
2737,0.7353903,0.2,91
2738,0.6245473,0.2,274
2739,0.926359,0.2,72
2740,0.26913127,0.2,23
2741,0.7249275,0.2,91
2742,0.93437403,0.2,32
2743,0.4320271,0.2,272
2744,0.9851393,0.2,125
2745,0.95007604,0.2,62
2746,0.8772808,0.2,93
2747,0.9840693,0.2,29
2748,0.8932235,0.2,185
2749,0.9743007,0.2,5
2750,0.5431385,0.2,42
2751,0.4490286,0.2,128
2752,0.08773246,0.2,159
2753,0.7488861,0.2,274
2754,0.54679716,0.2,224
2755,0.60715777,0.2,199
2756,0.27256745,0.2,214
2757,0.9466125,0.2,170
2758,0.42573175,0.2,11
2759,0.13452664,0.2,272
2760,0.9307235,0.2,41
2761,0.7990638,0.2,241
2762,0.105585344,0.2,145
2763,0.22209476,0.2,246
2764,0.9436508,0.2,246
2765,0.67157376,0.2,177
2766,0.78065354,0.2,263
2767,0.13619483,0.2,7
2768,0.97582257,0.2,1
2769,0.075769015,0.2,59
2770,0.97235686,0.2,71
2771,0.54205257,0.2,60
2772,0.5322635,0.2,250
2773,0.70560646,0.2,42
2774,0.53233063,0.2,17
2775,0.45580283,0.2,42
2776,0.7678869,0.2,243
2777,0.868339,0.2,56
2778,0.14938134,0.2,69
2779,0.90998626,0.2,187
2780,0.18503128,0.2,195
2781,0.21202247,0.2,21
2782,0.9939138,0.2,239
2783,0.08353464,0.2,250
2784,0.13934761,0.2,56
2785,0.29032224,0.2,68
2786,0.9725062,0.2,190
2787,0.2982485,0.2,52
2788,0.60408396,0.2,129
2789,0.68179756,0.2,11
2790,0.68754685,0.2,168
2791,0.43882337,0.2,185
2792,0.953243,0.2,221
2793,0.96017224,0.2,216
2794,0.7702629,0.2,41
2795,0.49278933,0.2,51
2796,0.9848487,0.2,38
2797,0.8653164,0.2,233
2798,0.075619854,0.2,73
2799,0.313517,0.2,72
2800,0.72128886,0.2,177
2801,0.98122233,0.2,53
2802,0.58700657,0.2,150
2803,0.9465294,0.2,198
2804,0.8148862,0.2,261
2805,0.9973564,0.2,217
2806,0.22589692,0.2,256
2807,0.2356555,0.2,68
2808,0.43665758,0.2,45
2809,0.97215647,0.2,84
2810,0.978526,0.2,249
2811,0.8839582,0.2,78
2812,0.14691724,0.2,253
2813,0.64073855,0.2,182
2814,0.93626714,0.2,199
2815,0.27115497,0.2,31
2816,0.054636165,0.2,16
2817,0.449613,0.2,246
2818,0.9484688,0.2,126
2819,0.71053493,0.2,78
2820,0.47882882,0.2,269
2821,0.43872353,0.2,228
2822,0.97097856,0.2,150
2823,0.50925297,0.2,85
2824,0.31379896,0.2,261
2825,0.99710876,0.2,158
2826,0.17509544,0.2,45
2827,0.6966241,0.2,195
2828,0.12604107,0.2,159
2829,0.55900854,0.2,100
2830,0.9561758,0.2,98
2831,0.38678363,0.2,23
2832,0.9518096,0.2,199
2833,0.774359,0.2,232
2834,0.40081266,0.2,52
2835,0.99786806,0.2,174
2836,0.27368167,0.2,178
2837,0.49239856,0.2,196
2838,0.21375656,0.2,143
2839,0.7472436,0.2,259
2840,0.80744755,0.2,190
2841,0.9412765,0.2,209
2842,0.5064582,0.2,128
2843,0.93858206,0.2,242
2844,0.88712114,0.2,78
2845,0.45385998,0.2,221
2846,0.92790395,0.2,173
2847,0.9954633,0.2,168
2848,0.7090633,0.2,152
2849,0.6098432,0.2,250
2850,0.9244138,0.2,50
2851,0.7558054,0.2,246
2852,0.9954236,0.2,199
2853,0.96701396,0.2,216
2854,0.35146418,0.2,73
2855,0.11363609,0.2,101
2856,0.9255609,0.2,223
2857,0.43457964,0.2,217
2858,0.4473115,0.2,231
2859,0.8387028,0.2,215
2860,0.26630443,0.2,7
2861,0.15802078,0.2,274
2862,0.98513967,0.2,185
2863,0.31249526,0.2,150
2864,0.06283389,0.2,69
2865,0.9388515,0.2,209
2866,0.97825545,0.2,202
2867,0.993254,0.2,266
2868,0.9555922,0.2,26
2869,0.82334447,0.2,231
2870,0.22645669,0.2,122
2871,0.6937682,0.2,181
2872,0.23908219,0.2,68
2873,0.404233,0.2,181
2874,0.61732507,0.2,248
2875,0.21398288,0.2,144
2876,0.84039485,0.2,81
2877,0.08050223,0.2,81
2878,0.23077916,0.2,121
2879,0.87414736,0.2,273
2880,0.5993553,0.2,78
2881,0.9231719,0.2,78
2882,0.7150576,0.2,88
2883,0.66761184,0.2,56
2884,0.99269694,0.2,118
2885,0.95665365,0.2,249
2886,0.2163249,0.2,26
2887,0.70616996,0.2,174
2888,0.8694497,0.2,90
2889,0.45255655,0.2,170
2890,0.9729882,0.2,157
2891,0.7325036,0.2,148
2892,0.8892255,0.2,131
2893,0.9029148,0.2,26
2894,0.79067963,0.2,259
2895,0.84338737,0.2,38
2896,0.5304374,0.2,214
2897,0.9399526,0.2,263
2898,0.15198833,0.2,16
2899,0.2757365,0.2,5
2900,0.95241874,0.2,244
2901,0.5871766,0.2,240
2902,0.13516104,0.2,108
2903,0.7914913,0.2,275
2904,0.9500718,0.2,210
2905,0.63400054,0.2,83
2906,0.14199132,0.2,50
2907,0.77574694,0.2,169
2908,0.8671938,0.2,185
2909,0.87105614,0.2,103
2910,0.4784794,0.2,71
2911,0.59581923,0.2,205
2912,0.38155338,0.2,128
2913,0.98195,0.2,13
2914,0.99011165,0.2,63
2915,0.39738244,0.2,214
2916,0.9106493,0.2,106
2917,0.94271946,0.2,78
2918,0.89729184,0.2,17
2919,0.7179678,0.2,76
2920,0.673028,0.2,128
2921,0.7817298,0.2,204
2922,0.84483975,0.2,252
2923,0.3006054,0.2,23
2924,0.92015207,0.2,184
2925,0.91892225,0.2,219
2926,0.9579703,0.2,6
2927,0.95772195,0.2,240
2928,0.37736845,0.2,120
2929,0.7802112,0.2,157
2930,0.93692416,0.2,27
2931,0.75515944,0.2,242
2932,0.36555994,0.2,230
2933,0.51571167,0.2,126
2934,0.8383062,0.2,182
2935,0.9263064,0.2,186
2936,0.6859269,0.2,62
2937,0.9936202,0.2,13
2938,0.9806173,0.2,56
2939,0.942053,0.2,163
2940,0.8050534,0.2,56
2941,0.32756957,0.2,226
2942,0.28734922,0.2,215
2943,0.9192602,0.2,216
2944,0.98011243,0.2,93
2945,0.8892894,0.2,223
2946,0.6299737,0.2,74
2947,0.32922587,0.2,68
2948,0.8866679,0.2,273
2949,0.8215648,0.2,147
2950,0.9796398,0.2,150
2951,0.06529528,0.2,30
2952,0.23284411,0.2,209
2953,0.53472143,0.2,228
2954,0.45071644,0.2,163
2955,0.6500644,0.2,206
2956,0.21182069,0.2,182
2957,0.46172333,0.2,90
2958,0.94571614,0.2,150
2959,0.9823698,0.2,240
2960,0.3299947,0.2,51
2961,0.93880486,0.2,63
2962,0.69549096,0.2,48
2963,0.82149345,0.2,40
2964,0.66690624,0.2,28
2965,0.96920246,0.2,64
2966,0.1916835,0.2,50
2967,0.5114516,0.2,114
2968,0.17427987,0.2,155
2969,0.52544445,0.2,218
2970,0.96318096,0.2,90
2971,0.283215,0.2,123
2972,0.9567009,0.2,218
2973,0.7131617,0.2,98
2974,0.99567837,0.2,266
2975,0.9799809,0.2,272
2976,0.20194115,0.2,225
2977,0.14591764,0.2,13
2978,0.97202116,0.2,20
2979,0.6018197,0.2,84
2980,0.11595212,0.2,122
2981,0.51797223,0.2,78
2982,0.7864009,0.2,103
2983,0.42976013,0.2,169
2984,0.99968874,0.2,266
2985,0.19039775,0.2,252
2986,0.3687998,0.2,187
2987,0.5996074,0.2,224
2988,0.9347299,0.2,42
2989,0.35326007,0.2,250
2990,0.5390951,0.2,98
2991,0.839551,0.2,259
2992,0.80773807,0.2,174
2993,0.06949914,0.2,272
2994,0.61738914,0.2,123
2995,0.6069204,0.2,56
2996,0.764084,0.2,214
2997,0.9666128,0.2,119
2998,0.6876035,0.2,186
2999,0.20970786,0.2,153
3000,0.9365874,0.2,20
3001,0.67376524,0.2,181
3002,0.99840015,0.2,271
3003,0.255874,0.2,246
3004,0.4386099,0.2,250
3005,0.9974037,0.2,275
3006,0.39493608,0.2,118
3007,0.846294,0.2,144
3008,0.98143077,0.2,270
3009,0.94993573,0.2,116
3010,0.9932104,0.2,158
3011,0.69503003,0.2,252
3012,0.9147425,0.2,78
3013,0.70726293,0.2,179
3014,0.29284525,0.2,68
3015,0.503473,0.2,252
3016,0.17094824,0.2,55
3017,0.8036152,0.2,39
3018,0.8364852,0.2,246
3019,0.51935923,0.2,51
3020,0.8123309,0.2,28
3021,0.5283726,0.2,269
3022,0.16991515,0.2,215
3023,0.26399297,0.2,55
3024,0.97275376,0.2,81
3025,0.7215537,0.2,139
3026,0.12405144,0.2,243
3027,0.12959564,0.2,260
3028,0.7831003,0.2,149
3029,0.8698066,0.2,85
3030,0.9201217,0.2,6
3031,0.19395195,0.2,272
3032,0.47147873,0.2,121
3033,0.9611585,0.2,199
3034,0.13706404,0.2,195
3035,0.25711295,0.2,58
3036,0.19861399,0.2,28
3037,0.4479728,0.2,63
3038,0.98880684,0.2,43
3039,0.40542945,0.2,187
3040,0.3372384,0.2,164
3041,0.9909819,0.2,240
3042,0.23543148,0.2,159
3043,0.5836663,0.2,131
3044,0.98400027,0.2,174
3045,0.997283,0.2,275
3046,0.5780342,0.2,259
3047,0.44512805,0.2,39
3048,0.95514417,0.2,6
3049,0.957745,0.2,182
3050,0.29444656,0.2,2
3051,0.41512552,0.2,23
3052,0.5465484,0.2,128
3053,0.70223683,0.2,215
3054,0.7305475,0.2,261
3055,0.9393739,0.2,181
3056,0.8815933,0.2,78
3057,0.49354994,0.2,169
3058,0.05913466,0.2,259
3059,0.15173201,0.2,32
3060,0.4881478,0.2,259
3061,0.9937511,0.2,240
3062,0.22822155,0.2,88
3063,0.88246274,0.2,60
3064,0.16075541,0.2,28
3065,0.49918997,0.2,38
3066,0.51529855,0.2,11
3067,0.8906055,0.2,128
3068,0.95475376,0.2,26
3069,0.30420732,0.2,206
3070,0.21229677,0.2,100
3071,0.4526381,0.2,45
3072,0.21330182,0.2,135
3073,0.19618726,0.2,254
3074,0.769651,0.2,156
3075,0.9399639,0.2,220
3076,0.9831405,0.2,233
3077,0.19028866,0.2,158
3078,0.20570542,0.2,144
3079,0.19129649,0.2,151
3080,0.6564831,0.2,60
3081,0.9200227,0.2,93
3082,0.4149224,0.2,51
3083,0.3396235,0.2,59
3084,0.81352997,0.2,42
3085,0.15968713,0.2,266
3086,0.23044932,0.2,52
3087,0.98078305,0.2,143
3088,0.47516966,0.2,225
3089,0.98217314,0.2,260
3090,0.16628702,0.2,5
3091,0.22112209,0.2,21
3092,0.9431935,0.2,71
3093,0.9741663,0.2,118
3094,0.41661716,0.2,204
3095,0.85012317,0.2,202
3096,0.92960864,0.2,110
3097,0.40592596,0.2,214
3098,0.3881585,0.2,131
3099,0.96924734,0.2,39
3100,0.7697254,0.2,21
3101,0.8733239,0.2,264
3102,0.9965275,0.2,236
3103,0.4615496,0.2,111
3104,0.17986773,0.2,142
3105,0.22567746,0.2,60
3106,0.53648597,0.2,214
3107,0.9671204,0.2,271
3108,0.7577526,0.2,260
3109,0.4558842,0.2,137
3110,0.9580457,0.2,80
3111,0.6117179,0.2,124
3112,0.593054,0.2,74
3113,0.33944276,0.2,45
3114,0.9695025,0.2,143
3115,0.38171288,0.2,11
3116,0.95153683,0.2,205
3117,0.7300269,0.2,170
3118,0.47803435,0.2,62
3119,0.8437004,0.2,69
3120,0.38430887,0.2,100
3121,0.9420323,0.2,98
3122,0.88063884,0.2,150
3123,0.9894582,0.2,191
3124,0.23769467,0.2,11
3125,0.9832199,0.2,182
3126,0.6008292,0.2,114
3127,0.40090153,0.2,148
3128,0.31358275,0.2,252
3129,0.9706553,0.2,163
3130,0.15112182,0.2,122
3131,0.31594592,0.2,142
3132,0.9475503,0.2,100
3133,0.49321118,0.2,98
3134,0.9829132,0.2,6
3135,0.6973947,0.2,52
3136,0.46059507,0.2,264
3137,0.9596433,0.2,269
3138,0.69331384,0.2,106
3139,0.5678314,0.2,21
3140,0.98479885,0.2,140
3141,0.9513853,0.2,165
3142,0.27661744,0.2,145
3143,0.17387268,0.2,145
3144,0.8181149,0.2,206
3145,0.2584232,0.2,187
3146,0.98553616,0.2,250
3147,0.7350779,0.2,85
3148,0.35473424,0.2,228
3149,0.46917433,0.2,125
3150,0.18692523,0.2,272
3151,0.5384533,0.2,93
3152,0.54545355,0.2,18
3153,0.52764696,0.2,60
3154,0.77049804,0.2,78
3155,0.47103173,0.2,196
3156,0.8000339,0.2,180
3157,0.48632115,0.2,95
3158,0.82306516,0.2,46
3159,0.567589,0.2,95
3160,0.8240847,0.2,191
3161,0.37484866,0.2,218
3162,0.9914887,0.2,219
3163,0.8379055,0.2,198
3164,0.39972392,0.2,9
3165,0.48538157,0.2,260
3166,0.9615288,0.2,4
3167,0.6787739,0.2,160
3168,0.7993307,0.2,126
3169,0.86254656,0.2,22
3170,0.3080429,0.2,199
3171,0.9679529,0.2,125
3172,0.9227228,0.2,106
3173,0.9309908,0.2,81
3174,0.9457804,0.2,195
3175,0.99808085,0.2,174
3176,0.47852728,0.2,36
3177,0.9281741,0.2,43
3178,0.9734187,0.2,217
3179,0.55600816,0.2,240
3180,0.56346077,0.2,140
3181,0.94131196,0.2,266
3182,0.6579671,0.2,100
3183,0.47004363,0.2,142
3184,0.22937934,0.2,68
3185,0.16918768,0.2,129
3186,0.9910584,0.2,186
3187,0.39086157,0.2,258
3188,0.1908346,0.2,269
3189,0.9549917,0.2,182
3190,0.8165161,0.2,199
3191,0.9202939,0.2,71
3192,0.67191297,0.2,23
3193,0.18836305,0.2,245
3194,0.33421367,0.2,228
3195,0.81506544,0.2,142
3196,0.6114606,0.2,28
3197,0.9123445,0.2,157
3198,0.94138974,0.2,27
3199,0.78400236,0.2,41
3200,0.9756104,0.2,119
3201,0.6188842,0.2,17
3202,0.12435528,0.2,233
3203,0.4943553,0.2,126
3204,0.889124,0.2,264
3205,0.20452213,0.2,75
3206,0.7133453,0.2,122
3207,0.9821098,0.2,158
3208,0.59444827,0.2,259
3209,0.547482,0.2,231
3210,0.20908199,0.2,23
3211,0.63157064,0.2,60
3212,0.28579554,0.2,226
3213,0.9656231,0.2,199
3214,0.15274091,0.2,243
3215,0.34283507,0.2,45
3216,0.6878249,0.2,206
3217,0.9517745,0.2,43
3218,0.9658512,0.2,39
3219,0.43011537,0.2,21
3220,0.95080787,0.2,221
3221,0.9908495,0.2,99
3222,0.7285813,0.2,81
3223,0.5708206,0.2,197
3224,0.859467,0.2,114
3225,0.940684,0.2,106
3226,0.30262858,0.2,31
3227,0.59105986,0.2,231
3228,0.17142671,0.2,272
3229,0.6329119,0.2,264
3230,0.8602827,0.2,126
3231,0.898743,0.2,170
3232,0.9954704,0.2,99
3233,0.13985105,0.2,148
3234,0.75675815,0.2,185
3235,0.9504433,0.2,208
3236,0.5676479,0.2,233
3237,0.44553113,0.2,131
3238,0.43326318,0.2,196
3239,0.93173057,0.2,234
3240,0.6212076,0.2,77
3241,0.3350442,0.2,208
3242,0.9842158,0.2,182
3243,0.92704165,0.2,221
3244,0.9489008,0.2,208
3245,0.21645196,0.2,142
3246,0.35735986,0.2,185
3247,0.2520734,0.2,82
3248,0.6503817,0.2,125
3249,0.7401923,0.2,210
3250,0.23474589,0.2,129
3251,0.4096048,0.2,60
3252,0.18237062,0.2,209
3253,0.92623526,0.2,106
3254,0.5491576,0.2,71
3255,0.7136015,0.2,260
3256,0.95074916,0.2,38
3257,0.5263955,0.2,174
3258,0.9390086,0.2,141
3259,0.31131884,0.2,85
3260,0.9777158,0.2,148
3261,0.7712814,0.2,28
3262,0.844663,0.2,85
3263,0.45974386,0.2,34
3264,0.34466985,0.2,50
3265,0.9093143,0.2,185
3266,0.5674776,0.2,153
3267,0.10213326,0.2,135
3268,0.94086844,0.2,1
3269,0.46863732,0.2,246
3270,0.48621207,0.2,182
3271,0.20944951,0.2,271
3272,0.40122727,0.2,17
3273,0.9110068,0.2,214
3274,0.19650814,0.2,185
3275,0.1159303,0.2,252
3276,0.4404305,0.2,192
3277,0.93874055,0.2,182
3278,0.5771302,0.2,198
3279,0.30820304,0.2,275
3280,0.9450991,0.2,236
3281,0.3493457,0.2,43
3282,0.98270905,0.2,174
3283,0.48137373,0.2,258
3284,0.95763797,0.2,26
3285,0.9832072,0.2,251
3286,0.48090893,0.2,159
3287,0.27618343,0.2,250
3288,0.4387509,0.2,267
3289,0.18467374,0.2,155
3290,0.6772764,0.2,23
3291,0.6334306,0.2,135
3292,0.7744211,0.2,141
3293,0.8685157,0.2,190
3294,0.94346374,0.2,260
3295,0.87318355,0.2,11
3296,0.61157936,0.2,85
3297,0.43184832,0.2,91
3298,0.16123924,0.2,234
3299,0.9510804,0.2,63
3300,0.98283654,0.2,13
3301,0.9769753,0.2,217
3302,0.15647778,0.2,100
3303,0.50182176,0.2,144
3304,0.9922348,0.2,35
3305,0.5449465,0.2,208
3306,0.9969658,0.2,43
3307,0.57530075,0.2,81
3308,0.08231922,0.2,50
3309,0.7980664,0.2,165
3310,0.65993357,0.2,96
3311,0.8836763,0.2,252
3312,0.15403235,0.2,88
3313,0.51743454,0.2,121
3314,0.51514935,0.2,55
3315,0.7181785,0.2,8
3316,0.9705752,0.2,236
3317,0.19962874,0.2,259
3318,0.9081988,0.2,109
3319,0.69943744,0.2,135
3320,0.37654805,0.2,32
3321,0.71648216,0.2,173
3322,0.5865672,0.2,186
3323,0.9935549,0.2,102
3324,0.4356948,0.2,78
3325,0.7001943,0.2,17
3326,0.11010713,0.2,272
3327,0.15891406,0.2,61
3328,0.68578917,0.2,115
3329,0.93807447,0.2,271
3330,0.43499857,0.2,139
3331,0.53955656,0.2,243
3332,0.97212875,0.2,157
3333,0.2587398,0.2,69
3334,0.9674073,0.2,72
3335,0.51500887,0.2,39
3336,0.5879673,0.2,139
3337,0.7150083,0.2,240
3338,0.07844308,0.2,68
3339,0.28947437,0.2,54
3340,0.8883453,0.2,266
3341,0.16920336,0.2,272
3342,0.9352308,0.2,200
3343,0.87991786,0.2,252
3344,0.28573015,0.2,221
3345,0.116715975,0.2,121
3346,0.8826581,0.2,274
3347,0.16088296,0.2,243
3348,0.9917176,0.2,253
3349,0.4426824,0.2,196
3350,0.4782079,0.2,41
3351,0.82736164,0.2,69
3352,0.31784505,0.2,27
3353,0.43612826,0.2,95
3354,0.8352736,0.2,31
3355,0.36521924,0.2,25
3356,0.9869806,0.2,209
3357,0.87482136,0.2,8
3358,0.81711745,0.2,143
3359,0.95218134,0.2,26
3360,0.98182136,0.2,193
3361,0.8608545,0.2,202
3362,0.86840576,0.2,149
3363,0.08251333,0.2,178
3364,0.12256406,0.2,252
3365,0.52355343,0.2,51
3366,0.99510705,0.2,158
3367,0.1803587,0.2,130
3368,0.88812274,0.2,80
3369,0.95518905,0.2,47
3370,0.44245785,0.2,146
3371,0.72601825,0.2,17
3372,0.8106293,0.2,206
3373,0.9154683,0.2,71
3374,0.45223147,0.2,168
3375,0.10191015,0.2,234
3376,0.55666924,0.2,181
3377,0.49637255,0.2,135
3378,0.41715893,0.2,181
3379,0.56629103,0.2,83
3380,0.70887583,0.2,69
3381,0.87446445,0.2,259
3382,0.48778033,0.2,261
3383,0.83362883,0.2,192
3384,0.76528907,0.2,168
3385,0.43264154,0.2,1
3386,0.8979586,0.2,43
3387,0.20712514,0.2,272
3388,0.90279806,0.2,184
3389,0.9479427,0.2,87
3390,0.9908317,0.2,138
3391,0.44299868,0.2,214
3392,0.9047579,0.2,271
3393,0.6265787,0.2,74
3394,0.9214933,0.2,253
3395,0.31163284,0.2,195
3396,0.15685928,0.2,121
3397,0.19911851,0.2,52
3398,0.9814804,0.2,49
3399,0.25482008,0.2,128
3400,0.77455956,0.2,37
3401,0.9157062,0.2,114
3402,0.92667186,0.2,187
3403,0.7204299,0.2,51
3404,0.5697521,0.2,5
3405,0.581592,0.2,148
3406,0.6117074,0.2,26
3407,0.12376729,0.2,51
3408,0.99571407,0.2,99
3409,0.9756486,0.2,173
3410,0.07311914,0.2,151
3411,0.9524861,0.2,82
3412,0.9749864,0.2,10
3413,0.950584,0.2,144
3414,0.90316826,0.2,206
3415,0.9815076,0.2,82
3416,0.15044105,0.2,243
3417,0.26094353,0.2,77
3418,0.8483329,0.2,185
3419,0.4270768,0.2,126
3420,0.95490265,0.2,125
3421,0.11269782,0.2,206
3422,0.2955413,0.2,272
3423,0.05881849,0.2,89
3424,0.35226393,0.2,215
3425,0.99444383,0.2,236
3426,0.62833875,0.2,142
3427,0.10780006,0.2,203
3428,0.7771272,0.2,17
3429,0.5968361,0.2,215
3430,0.085863635,0.2,93
3431,0.50224704,0.2,60
3432,0.7590584,0.2,132
3433,0.9936481,0.2,215
3434,0.63696235,0.2,224
3435,0.97169095,0.2,221
3436,0.89943594,0.2,264
3437,0.9072154,0.2,262
3438,0.7141801,0.2,275
3439,0.6792861,0.2,153
3440,0.26294917,0.2,259
3441,0.93782884,0.2,39
3442,0.2968815,0.2,120
3443,0.22276154,0.2,126
3444,0.22249962,0.2,243
3445,0.68736494,0.2,110
3446,0.9785776,0.2,70
3447,0.62328476,0.2,187
3448,0.92223835,0.2,185
3449,0.42175287,0.2,232
3450,0.62907,0.2,264
3451,0.9881579,0.2,225
3452,0.89723635,0.2,89
3453,0.57212776,0.2,161
3454,0.21178375,0.2,60
3455,0.49048442,0.2,77
3456,0.80564624,0.2,215
3457,0.49227747,0.2,185
3458,0.33303332,0.2,164
3459,0.4597375,0.2,17
3460,0.26490477,0.2,144
3461,0.9956874,0.2,275
3462,0.78467315,0.2,40
3463,0.6609801,0.2,142
3464,0.19900756,0.2,196
3465,0.9713975,0.2,261
3466,0.6667166,0.2,31
3467,0.81743056,0.2,261
3468,0.99448663,0.2,80
3469,0.50071096,0.2,42
3470,0.8558034,0.2,240
3471,0.4485994,0.2,71
3472,0.14375615,0.2,120
3473,0.36395872,0.2,197
3474,0.38660327,0.2,17
3475,0.94737834,0.2,83
3476,0.23100494,0.2,60
3477,0.52528375,0.2,52
3478,0.36154276,0.2,21
3480,0.44779268,0.2,209
3481,0.3237841,0.2,38
3482,0.8630735,0.2,252
3483,0.4182669,0.2,30
3484,0.06154567,0.2,60
3485,0.8671728,0.2,253
3486,0.7870124,0.2,77
3487,0.09693508,0.2,269
3488,0.32066083,0.2,84
3489,0.9141813,0.2,177
3490,0.1294828,0.2,245
3491,0.32952544,0.2,147
3492,0.9574429,0.2,80
3493,0.94915915,0.2,188
3494,0.6998,0.2,45
3495,0.5204687,0.2,85
3496,0.99325585,0.2,93
3497,0.57697487,0.2,189
3498,0.17421705,0.2,59
3499,0.49902493,0.2,120
3500,0.977797,0.2,27
3501,0.9596071,0.2,93
3502,0.9948079,0.2,240
3503,0.7132481,0.2,16
3504,0.2316574,0.2,154
3505,0.30586106,0.2,163
3506,0.98811823,0.2,47
3507,0.21107644,0.2,231
3508,0.904512,0.2,122
3509,0.1588124,0.2,31
3510,0.24857733,0.2,142
3511,0.9678963,0.2,261
3512,0.9691008,0.2,25
3513,0.18777382,0.2,195
3514,0.93782425,0.2,98
3515,0.23242716,0.2,259
3516,0.9457991,0.2,64
3517,0.4462075,0.2,144
3518,0.95673287,0.2,274
3519,0.94719905,0.2,106
3520,0.9991025,0.2,168
3521,0.43193012,0.2,150
3522,0.20475031,0.2,73
3523,0.98671967,0.2,37
3524,0.96833557,0.2,27
3525,0.45955124,0.2,153
3526,0.95108867,0.2,190
3527,0.41864422,0.2,100
3528,0.9993556,0.2,108
3529,0.9719786,0.2,176
3530,0.97072685,0.2,221
3531,0.9847329,0.2,179
3532,0.8069775,0.2,159
3533,0.9713419,0.2,60
3535,0.8437152,0.2,150
3536,0.9398533,0.2,244
3537,0.38212895,0.2,42
3538,0.47159928,0.2,136
3539,0.376292,0.2,233
3540,0.73304003,0.2,106
3541,0.37411445,0.2,252
3542,0.10771013,0.2,31
3543,0.37603614,0.2,236
3544,0.7321672,0.2,114
3545,0.39271218,0.2,243
3546,0.21082723,0.2,11
3547,0.51254576,0.2,69
3548,0.9819202,0.2,157
3549,0.32373098,0.2,121
3550,0.5807529,0.2,217
3551,0.9714092,0.2,16
3552,0.39114922,0.2,271
3553,0.70146537,0.2,85
3554,0.4691657,0.2,228
3555,0.2976887,0.2,59
3556,0.9708967,0.2,199
3557,0.5721623,0.2,196
3558,0.3197862,0.2,11
3559,0.13198698,0.2,155
3560,0.97046316,0.2,274
3563,0.8432551,0.2,117
3565,0.91876024,0.2,219
3566,0.9864835,0.2,258
3567,0.7234809,0.2,148
3568,0.9693457,0.2,158
3569,0.9835263,0.2,271
3570,0.17870435,0.2,218
3571,0.63696855,0.2,234
3572,0.96181786,0.2,242
3573,0.85008544,0.2,269
3574,0.7985166,0.2,204
3575,0.9595276,0.2,78
3576,0.90979934,0.2,1
3578,0.43989474,0.2,197
3579,0.54385626,0.2,51
3581,0.111092985,0.2,198
3582,0.07192022,0.2,5
3583,0.7849105,0.2,175
3584,0.76615417,0.2,265
3585,0.9112619,0.2,56
3586,0.95154643,0.2,70
3587,0.41435385,0.2,141
3588,0.8085674,0.2,193
3589,0.9097117,0.2,240
3590,0.9944754,0.2,150
3591,0.260599,0.2,147
3592,0.30442905,0.2,122
3594,0.75569373,0.2,81
3595,0.9762136,0.2,43
3596,0.62602484,0.2,206
3597,0.2817801,0.2,121
3598,0.33941168,0.2,221
3599,0.2536151,0.2,178
3600,0.31062979,0.2,155
3601,0.9958615,0.2,236
3602,0.87381697,0.2,56
3603,0.09866386,0.2,121
3604,0.71173847,0.2,197
3605,0.7873128,0.2,251
3606,0.3026524,0.2,126
3607,0.979753,0.2,60
3609,0.14490527,0.2,84
3610,0.90923375,0.2,192
3611,0.77473325,0.2,202
3612,0.5976113,0.2,39
3613,0.21064025,0.2,159
3614,0.43041965,0.2,151
3615,0.5373204,0.2,271
3616,0.1504606,0.2,158
3617,0.89414316,0.2,60
3618,0.27289057,0.2,250
3619,0.13220401,0.2,181
3621,0.1894288,0.2,198
3622,0.29210877,0.2,42
3623,0.93847024,0.2,98
3626,0.9921353,0.2,253
3627,0.9171891,0.2,274
3628,0.63305336,0.2,132
3629,0.92959857,0.2,174
3630,0.99137795,0.2,191
3631,0.9960181,0.2,179
3632,0.42779416,0.2,28
3633,0.92397976,0.2,185
3634,0.31711218,0.2,102
3635,0.47025537,0.2,121
3637,0.35598356,0.2,252
3638,0.90456575,0.2,269
3639,0.236085,0.2,262
3640,0.50901747,0.2,11
3641,0.33118847,0.2,68
3642,0.36167586,0.2,206
3643,0.93765074,0.2,118
3644,0.7159274,0.2,77
3645,0.3516772,0.2,69
3646,0.2994821,0.2,98
3647,0.3770252,0.2,256
3648,0.21715902,0.2,144
3649,0.99281424,0.2,98
3650,0.42583635,0.2,124
3651,0.9661067,0.2,148
3652,0.76890343,0.2,27
3653,0.63330036,0.2,153
3654,0.32381508,0.2,250
3655,0.11564808,0.2,163
3656,0.3914818,0.2,122
3657,0.46111906,0.2,69
3658,0.4695149,0.2,250
3659,0.68028873,0.2,122
3660,0.95979846,0.2,65
3661,0.97477084,0.2,100
3662,0.95383567,0.2,262
3663,0.9434954,0.2,21
3664,0.4121168,0.2,266
3665,0.867119,0.2,178
3666,0.79498327,0.2,93
3667,0.81316364,0.2,126
3668,0.46932593,0.2,168
3669,0.69666517,0.2,116
3670,0.5543849,0.2,27
3671,0.13860686,0.2,274
3672,0.47432858,0.2,118
3673,0.8396941,0.2,199
3674,0.6965102,0.2,125
3675,0.6930516,0.2,11
3676,0.47112152,0.2,196
3677,0.59669876,0.2,259
3678,0.30777672,0.2,155
3679,0.2357691,0.2,202
3680,0.7412064,0.2,217
3681,0.8307808,0.2,69
3682,0.98405206,0.2,266
3683,0.9734553,0.2,253
3684,0.932739,0.2,119
3685,0.99899966,0.2,148
3686,0.7740713,0.2,206
3687,0.3507128,0.2,253
3688,0.986219,0.2,84
3689,0.8792349,0.2,267
3690,0.7538499,0.2,196
3691,0.37827092,0.2,74
3692,0.21994968,0.2,35
3693,0.65833306,0.2,195
3694,0.27843374,0.2,159
3695,0.25186637,0.2,50
3696,0.9635486,0.2,253
3697,0.97987545,0.2,229
3698,0.6349651,0.2,69
3699,0.9035942,0.2,78
3700,0.96789205,0.2,258
3701,0.2223238,0.2,100
3702,0.14219229,0.2,185
3703,0.14420323,0.2,145
3704,0.37869775,0.2,122
3705,0.31579205,0.2,243
3706,0.6927944,0.2,97
3707,0.09183012,0.2,14
3708,0.7792314,0.2,64
3709,0.9034788,0.2,198
3710,0.7688925,0.2,122
3711,0.48046988,0.2,193
3712,0.20247662,0.2,243
3713,0.7374706,0.2,206
3714,0.9842324,0.2,240
3715,0.60693675,0.2,261
3716,0.58571357,0.2,187
3717,0.19663604,0.2,23
3718,0.9427853,0.2,260
3719,0.4772614,0.2,39
3720,0.49599096,0.2,187
3721,0.9381337,0.2,226
3722,0.975173,0.2,177
3723,0.75483364,0.2,35
3724,0.55506617,0.2,149
3725,0.9682247,0.2,81
3726,0.8418572,0.2,106
3727,0.5540287,0.2,65
3728,0.58371425,0.2,259
3729,0.9992643,0.2,7
3730,0.9514765,0.2,72
3731,0.8474391,0.2,60
3732,0.99773943,0.2,138
3733,0.22747272,0.2,88
3736,0.6634665,0.2,216
3737,0.9612457,0.2,234
3738,0.93807596,0.2,249
3739,0.2071478,0.2,259
3740,0.2094574,0.2,253
3741,0.9482919,0.2,118
3742,0.48037615,0.2,141
3743,0.66197467,0.2,27
3744,0.9897451,0.2,263
3745,0.5164234,0.2,274
3746,0.98226464,0.2,260
3747,0.38378856,0.2,73
3748,0.81579673,0.2,28
3749,0.19614732,0.2,196
3750,0.88737595,0.2,85
3751,0.9341919,0.2,85
3752,0.97276074,0.2,246
3753,0.5466714,0.2,53
3754,0.361873,0.2,224
3755,0.1524904,0.2,202
3756,0.5170732,0.2,17
3757,0.7655648,0.2,78
3758,0.9775243,0.2,251
3759,0.43100184,0.2,88
3760,0.14035733,0.2,159
3761,0.8663859,0.2,7
3762,0.7577626,0.2,60
3763,0.8381469,0.2,69
3764,0.3585382,0.2,5
3765,0.53925997,0.2,52
3766,0.49925753,0.2,226
3767,0.9608465,0.2,150
3768,0.6040274,0.2,122
3769,0.6190909,0.2,116
3770,0.4264633,0.2,47
3771,0.8242766,0.2,260
3772,0.5923781,0.2,90
3773,0.1203105,0.2,228
3774,0.83427054,0.2,263
3775,0.9958553,0.2,240
3776,0.692955,0.2,181
3777,0.95559245,0.2,118
3778,0.9632438,0.2,189
3779,0.41007775,0.2,144
3780,0.37953827,0.2,168
3781,0.7873722,0.2,224
3782,0.41196647,0.2,126
3783,0.3919172,0.2,252
3784,0.43931744,0.2,198
3785,0.1876726,0.2,256
3786,0.46352324,0.2,257
3787,0.5327454,0.2,195
3788,0.8647108,0.2,98
3789,0.34950337,0.2,52
3790,0.6955724,0.2,210
3791,0.65702474,0.2,15
3793,0.6086341,0.2,51
3794,0.3926073,0.2,211
3795,0.54463047,0.2,88
3796,0.81506544,0.2,42
3797,0.7643609,0.2,117
3798,0.2500302,0.2,23
3799,0.18439986,0.2,98
3800,0.14968283,0.2,144
3801,0.97521645,0.2,145
3802,0.9534795,0.2,81
3803,0.54981613,0.2,182
3804,0.98268616,0.2,93
3805,0.21850541,0.2,141
3806,0.3389643,0.2,52
3807,0.94971645,0.2,150
3808,0.5324864,0.2,36
3809,0.8576196,0.2,43
3810,0.9555561,0.2,275
3811,0.07969146,0.2,267
3812,0.7905515,0.2,150
3813,0.14768755,0.2,40
3814,0.58606243,0.2,199
3815,0.25464532,0.2,21
3816,0.96728235,0.2,220
3817,0.83418024,0.2,148
3818,0.110389724,0.2,145
3819,0.40435702,0.2,30
3820,0.9847199,0.2,152
3821,0.97870606,0.2,7
3823,0.5506708,0.2,8
3825,0.98117054,0.2,123
3826,0.91442066,0.2,125
3827,0.7637743,0.2,99
3828,0.8221451,0.2,204
3829,0.6578793,0.2,117
3830,0.5344117,0.2,275
3831,0.7519987,0.2,68
3832,0.5628715,0.2,185
3833,0.85176104,0.2,259
3834,0.8879685,0.2,187
3835,0.595016,0.2,8
3836,0.34111452,0.2,121
3837,0.99829215,0.2,217
3838,0.68086135,0.2,55
3839,0.97536,0.2,16
3840,0.63478774,0.2,52
3841,0.85755235,0.2,108
3842,0.3043727,0.2,153
3843,0.8230772,0.2,56
3844,0.84176725,0.2,122
3845,0.99264526,0.2,191
3846,0.6860359,0.2,13
3847,0.9991609,0.2,44
3848,0.71683043,0.2,1
3849,0.81946343,0.2,42
3850,0.34219462,0.2,48
3852,0.9910041,0.2,240
3853,0.77964246,0.2,7
3854,0.8765463,0.2,261
3855,0.9316604,0.2,17
3856,0.5817784,0.2,224
3857,0.330322,0.2,207
3858,0.9891049,0.2,186
3860,0.08014629,0.2,134
3861,0.29560876,0.2,128
3862,0.9483608,0.2,152
3863,0.16180623,0.2,236
3864,0.8713743,0.2,60
3865,0.93880486,0.2,126
3866,0.13105598,0.2,202
3867,0.86234665,0.2,184
3868,0.94960064,0.2,43
3869,0.6176771,0.2,23
3870,0.28489012,0.2,126
3871,0.7292593,0.2,42
3872,0.9525477,0.2,63
3873,0.94858444,0.2,242
3874,0.18613043,0.2,108
3875,0.9380326,0.2,18
3876,0.46379018,0.2,72
3877,0.97815174,0.2,215
3879,0.46205541,0.2,197
3880,0.93437976,0.2,223
3881,0.48537523,0.2,124
3882,0.5272318,0.2,226
3883,0.7973947,0.2,209
3884,0.3287609,0.2,234
3885,0.9688889,0.2,220
3886,0.17307572,0.2,28
3887,0.23457317,0.2,118
3888,0.24583575,0.2,71
3889,0.31626484,0.2,259
3891,0.80014676,0.2,190
3893,0.992008,0.2,172
3894,0.75492585,0.2,218
3895,0.33024418,0.2,218
3896,0.20689195,0.2,96
3897,0.574184,0.2,11
3898,0.57071275,0.2,155
3899,0.9893265,0.2,99
3900,0.81088305,0.2,158
3901,0.8510737,0.2,136
3902,0.9442647,0.2,198
3903,0.5950174,0.2,51
3904,0.52786,0.2,47
3905,0.98078144,0.2,80
3907,0.8962324,0.2,223
3908,0.63617074,0.2,170
3909,0.1602767,0.2,250
3910,0.6469128,0.2,78
3911,0.7178501,0.2,219
3913,0.46822456,0.2,225
3914,0.5551073,0.2,231
3915,0.88289183,0.2,69
3916,0.9581397,0.2,126
3917,0.9026369,0.2,129
3918,0.52571476,0.2,132
3919,0.8961041,0.2,164
3920,0.7172445,0.2,138
3921,0.44494516,0.2,103
3923,0.9219332,0.2,169
3925,0.45359108,0.2,259
3926,0.31899828,0.2,185
3927,0.94022423,0.2,137
3928,0.046024688,0.2,59
3929,0.5394018,0.2,51
3930,0.6429656,0.2,126
3931,0.37663883,0.2,252
3932,0.46185023,0.2,231
3933,0.9985752,0.2,132
3934,0.37359923,0.2,88
3935,0.19358279,0.2,73
3936,0.404967,0.2,155
3937,0.9686443,0.2,216
3938,0.5809262,0.2,106
3939,0.99228513,0.2,236
3940,0.8098764,0.2,11
3941,0.9023953,0.2,103
3942,0.7444496,0.2,27
3943,0.19575413,0.2,144
3944,0.6068909,0.2,187
3945,0.39649278,0.2,264
3946,0.9033919,0.2,69
3947,0.31143203,0.2,39
3948,0.91439235,0.2,233
3949,0.60673684,0.2,126
3950,0.9377473,0.2,129
3952,0.8872273,0.2,16
3954,0.26263693,0.2,204
3955,0.48965615,0.2,150
3956,0.4418482,0.2,190
3957,0.30772206,0.2,50
3958,0.82631826,0.2,215
3959,0.96974045,0.2,129
3960,0.97061366,0.2,98
3961,0.85619116,0.2,144
3962,0.121991076,0.2,217
3963,0.7338375,0.2,150
3964,0.9714559,0.2,260
3965,0.98613966,0.2,56
3966,0.80136675,0.2,91
3967,0.115746036,0.2,16
3968,0.21741842,0.2,16
3969,0.51649535,0.2,77
3970,0.4796173,0.2,88
3971,0.81876785,0.2,65
3972,0.6784393,0.2,185
3973,0.94196117,0.2,221
3974,0.31381828,0.2,233
3975,0.32905376,0.2,89
3976,0.9123439,0.2,69
3977,0.40051046,0.2,232
3978,0.09994155,0.2,139
3979,0.082199775,0.2,153
3980,0.28865236,0.2,262
3982,0.43224913,0.2,49
3983,0.6928834,0.2,100
3984,0.13488846,0.2,177
3985,0.96003145,0.2,81
3986,0.97460145,0.2,16
3987,0.90641636,0.2,260
3988,0.22565895,0.2,271
3989,0.65829957,0.2,23
3990,0.99434716,0.2,233
3991,0.7930024,0.2,17
3992,0.76770747,0.2,219
3993,0.51897764,0.2,23
3994,0.4254991,0.2,139
3995,0.3755552,0.2,243
3996,0.97724104,0.2,152
3997,0.8688582,0.2,39
3998,0.4943328,0.2,69
3999,0.41686535,0.2,71
4000,0.79255617,0.2,110
4001,0.95680434,0.2,42
4002,0.4992051,0.2,120
4003,0.61278087,0.2,71
4004,0.57485396,0.2,252
4005,0.14735861,0.2,250
4006,0.57154,0.2,95
4007,0.9863892,0.2,156
4008,0.17561616,0.2,76
4009,0.9679691,0.2,142
4010,0.88127786,0.2,177
4011,0.943273,0.2,152
4014,0.99397755,0.2,47
4015,0.10990038,0.2,41
4016,0.51256025,0.2,187
4017,0.46798074,0.2,36
4018,0.69486195,0.2,88
4019,0.9399585,0.2,103
4020,0.796943,0.2,184
4021,0.866238,0.2,13
4022,0.93783545,0.2,265
4023,0.9989471,0.2,87
4024,0.37449577,0.2,198
4025,0.572586,0.2,246
4026,0.95547456,0.2,98
4027,0.9283943,0.2,261
4028,0.6389678,0.2,120
4029,0.28099063,0.2,142
4030,0.2672488,0.2,159
4031,0.31737584,0.2,208
4032,0.39056093,0.2,122
4033,0.27193108,0.2,28
4034,0.6128076,0.2,127
4036,0.24865243,0.2,162
4037,0.31988826,0.2,252
4038,0.6143668,0.2,142
4039,0.2417746,0.2,264
4040,0.45118323,0.2,68
4042,0.3325813,0.2,52
4043,0.974484,0.2,142
4044,0.44438383,0.2,271
4045,0.35410523,0.2,23
4046,0.9885759,0.2,236
4047,0.98027587,0.2,185
4048,0.19767231,0.2,121
4049,0.6299054,0.2,204
4050,0.37046632,0.2,233
4051,0.081002004,0.2,153
4052,0.57674533,0.2,141
4053,0.99214435,0.2,123
4054,0.9951225,0.2,63
4055,0.82460487,0.2,43
4056,0.83185476,0.2,79
4057,0.5460512,0.2,103
4058,0.9462621,0.2,254
4059,0.2791494,0.2,244
4060,0.12349824,0.2,233
4061,0.9004193,0.2,43
4062,0.7372578,0.2,122
4063,0.6098903,0.2,265
4064,0.98540133,0.2,191
4065,0.63362736,0.2,236
4066,0.9622433,0.2,141
4067,0.35389504,0.2,151
4068,0.5477316,0.2,74
4069,0.89595574,0.2,83
4070,0.9855935,0.2,98
4071,0.7613493,0.2,264
4072,0.30195874,0.2,25
4073,0.37945887,0.2,145
4074,0.48249713,0.2,145
4075,0.5402117,0.2,173
4076,0.12034457,0.2,147
4077,0.21350257,0.2,129
4078,0.980913,0.2,249
4079,0.99614257,0.2,158
4080,0.9094383,0.2,223
4081,0.97420055,0.2,32
4082,0.31379613,0.2,23
4083,0.49345246,0.2,122
4084,0.20694818,0.2,128
4085,0.9938745,0.2,191
4086,0.39152208,0.2,225
4087,0.8530225,0.2,100
4089,0.95787275,0.2,253
4090,0.5932292,0.2,74
4091,0.56539404,0.2,73
4092,0.9744753,0.2,98
4094,0.6274957,0.2,221
4095,0.52862376,0.2,243
4096,0.821775,0.2,271
4097,0.5133955,0.2,23
4098,0.6091833,0.2,78
4099,0.36032876,0.2,120
4100,0.3063487,0.2,22
4101,0.5790838,0.2,197
4102,0.9381718,0.2,70
4103,0.3408168,0.2,163
4104,0.40171397,0.2,258
4105,0.998428,0.2,172
4106,0.9220386,0.2,37
4108,0.9760843,0.2,251
4109,0.21334696,0.2,246
4110,0.5257703,0.2,60
4112,0.8321598,0.2,155
4113,0.3261038,0.2,95
4114,0.7883806,0.2,17
4115,0.67969286,0.2,256
4116,0.6317677,0.2,215
4117,0.6510391,0.2,215
4119,0.49797878,0.2,29
4120,0.9836881,0.2,114
4121,0.5215621,0.2,190
4122,0.32372373,0.2,60
4123,0.987954,0.2,32
4124,0.7896824,0.2,253
4125,0.36751488,0.2,28
4126,0.593682,0.2,163
4127,0.10639585,0.2,95
4128,0.6352819,0.2,73
4129,0.7929963,0.2,124
4130,0.36921784,0.2,21
4131,0.89557314,0.2,264
4132,0.19018582,0.2,186
4133,0.77978784,0.2,250
4134,0.5580128,0.2,269
4135,0.4613203,0.2,93
4136,0.33640674,0.2,128
4137,0.65557605,0.2,52
4138,0.9919775,0.2,233
4139,0.6680521,0.2,100
4140,0.38690656,0.2,225
4141,0.8842047,0.2,216
4142,0.9385363,0.2,253
4143,0.7470641,0.2,81
4144,0.9903584,0.2,132
4145,0.5008275,0.2,13
4146,0.95962304,0.2,35
4147,0.2716769,0.2,196
4148,0.85176045,0.2,210
4149,0.90257907,0.2,240
4150,0.28442505,0.2,110
4151,0.92691576,0.2,125
4152,0.94973,0.2,261
4153,0.97920156,0.2,64
4154,0.9980342,0.2,266
4155,0.9811771,0.2,182
4156,0.8023732,0.2,89
4157,0.5074786,0.2,60
4158,0.24886689,0.2,117
4159,0.99414766,0.2,193
4160,0.09596293,0.2,8
4161,0.98797184,0.2,26
4162,0.72829765,0.2,217
4163,0.81718844,0.2,223
4164,0.7095053,0.2,191
4165,0.097260974,0.2,231
4166,0.44777468,0.2,197
4168,0.99870765,0.2,99
4169,0.79409564,0.2,60
4170,0.35399804,0.2,55
4171,0.99681747,0.2,89
4172,0.9644203,0.2,43
4173,0.10286631,0.2,62
4174,0.2967245,0.2,68
4175,0.897779,0.2,176
4176,0.2430368,0.2,55
4177,0.44351986,0.2,209
4178,0.35680047,0.2,120
4179,0.15195958,0.2,153
4180,0.9621047,0.2,27
4181,0.32518032,0.2,271
4182,0.22329421,0.2,196
4183,0.90510684,0.2,130
4185,0.76912874,0.2,206
4186,0.9561439,0.2,138
4187,0.94528645,0.2,17
4188,0.24913934,0.2,45
4189,0.93171877,0.2,261
4190,0.7829087,0.2,69
4191,0.1168451,0.2,68
4192,0.6908203,0.2,250
4193,0.74373114,0.2,141
4194,0.97834617,0.2,70
4195,0.9276945,0.2,90
4196,0.81432235,0.2,81
4197,0.953514,0.2,177
4198,0.113152295,0.2,52
4199,0.19921409,0.2,254
4200,0.45830923,0.2,4
4201,0.5868085,0.2,155
4202,0.9667904,0.2,209
4203,0.55737835,0.2,240
4204,0.4193882,0.2,175
4205,0.9353877,0.2,78
4206,0.17828016,0.2,259
4207,0.8129846,0.2,126
4208,0.83126545,0.2,269
4209,0.8381748,0.2,274
4210,0.17387079,0.2,128
4211,0.37368953,0.2,127
4212,0.90813005,0.2,106
4213,0.8302244,0.2,252
4214,0.38943243,0.2,274
4215,0.94098467,0.2,169
4216,0.17246327,0.2,129
4217,0.94001883,0.2,72
4218,0.21984002,0.2,95
4219,0.9865633,0.2,191
4220,0.26489055,0.2,54
4221,0.111438155,0.2,243
4222,0.48918927,0.2,55
4223,0.1531291,0.2,103
4224,0.38629445,0.2,225
4225,0.37413424,0.2,123
4226,0.696687,0.2,168
4227,0.84874046,0.2,32
4228,0.61931986,0.2,11
4229,0.79352885,0.2,6
4230,0.257006,0.2,202
4231,0.30327973,0.2,45
4232,0.59664434,0.2,74
4233,0.7590956,0.2,103
4234,0.75124604,0.2,11
4235,0.8220945,0.2,62
4237,0.68053985,0.2,204
4238,0.45272106,0.2,245
4239,0.9997391,0.2,94
4240,0.8945943,0.2,32
4241,0.17018929,0.2,52
4242,0.65851253,0.2,34
4243,0.59357506,0.2,129
4244,0.9925961,0.2,247
4245,0.112547375,0.2,95
4246,0.45300594,0.2,164
4247,0.83442485,0.2,11
4248,0.8498652,0.2,63
4249,0.64243627,0.2,121
4250,0.29546264,0.2,41
4251,0.97695017,0.2,7
4252,0.97617096,0.2,221
4253,0.9970975,0.2,83
4254,0.2641483,0.2,71
4256,0.85068136,0.2,90
4257,0.9276568,0.2,161
4258,0.24448614,0.2,260
4259,0.21230799,0.2,55
4260,0.34696501,0.2,202
4261,0.8661752,0.2,185
4262,0.27174196,0.2,73
4263,0.8813752,0.2,158
4264,0.5695257,0.2,23
4265,0.92096674,0.2,249
4266,0.8273667,0.2,69
4267,0.28150478,0.2,45
4268,0.42046845,0.2,51
4269,0.72680306,0.2,25
4270,0.9264505,0.2,32
4271,0.9181048,0.2,1
4272,0.13504826,0.2,20
4273,0.53950316,0.2,114
4274,0.9584494,0.2,123
4275,0.16387592,0.2,232
4276,0.85122675,0.2,51
4277,0.9880508,0.2,206
4278,0.93425536,0.2,214
4279,0.7733706,0.2,241
4280,0.93665427,0.2,273
4281,0.6135283,0.2,74
4282,0.9875923,0.2,137
4283,0.25710464,0.2,259
4284,0.9586652,0.2,81
4285,0.9972395,0.2,90
4286,0.26083806,0.2,135
4287,0.9657679,0.2,199
4289,0.99882513,0.2,174
4290,0.54334986,0.2,215
4291,0.93237567,0.2,199
4292,0.51881677,0.2,51
4293,0.1977256,0.2,52
4294,0.97752655,0.2,170
4295,0.69273084,0.2,121
4296,0.99630535,0.2,186
4297,0.7218171,0.2,243
4298,0.89412117,0.2,73
4299,0.6004416,0.2,253
4300,0.8342262,0.2,8
4301,0.23276049,0.2,221
4302,0.7718775,0.2,253
4303,0.6978786,0.2,252
4304,0.12937182,0.2,82
4305,0.53980315,0.2,163
4306,0.1364851,0.2,195
4307,0.93999285,0.2,250
4308,0.5692036,0.2,128
4309,0.33260548,0.2,274
4310,0.33537012,0.2,245
4311,0.9542326,0.2,27
4312,0.42923924,0.2,252
4313,0.33586067,0.2,114
4314,0.9748423,0.2,253
4316,0.3164726,0.2,266
4317,0.9514406,0.2,182
4318,0.96538526,0.2,110
4319,0.6548585,0.2,181
4320,0.9972402,0.2,138
4321,0.89787817,0.2,186
4322,0.514325,0.2,60
4323,0.6860673,0.2,271
4324,0.8209913,0.2,88
4325,0.9964941,0.2,97
4326,0.99383545,0.2,90
4328,0.97498477,0.2,63
4329,0.2439696,0.2,162
4330,0.970802,0.2,62
4331,0.9146114,0.2,269
4332,0.85805464,0.2,239
4333,0.9737188,0.2,38
4334,0.97716594,0.2,251
4335,0.62000895,0.2,124
4336,0.96034455,0.2,165
4338,0.97426987,0.2,16
4340,0.82479936,0.2,68
4341,0.18145867,0.2,159
4342,0.9560605,0.2,56
4343,0.9991196,0.2,7
4344,0.15753913,0.2,158
4345,0.73077565,0.2,84
4346,0.13500176,0.2,75
4347,0.6874363,0.2,128
4348,0.8190034,0.2,171
4349,0.89014274,0.2,17
4350,0.96365964,0.2,50
4352,0.51152307,0.2,148
4353,0.29341242,0.2,20
4354,0.8524797,0.2,170
4355,0.9306732,0.2,110
4356,0.12476294,0.2,122
4357,0.12530136,0.2,148
4358,0.61008894,0.2,214
4359,0.7042901,0.2,62
4360,0.99455863,0.2,199
4361,0.9778284,0.2,204
4362,0.44400674,0.2,62
4363,0.98742956,0.2,6
4364,0.99336207,0.2,240
4365,0.65523666,0.2,214
4366,0.29365116,0.2,163
4367,0.7257587,0.2,35
4368,0.76984745,0.2,121
4369,0.29329398,0.2,231
4370,0.36716864,0.2,39
4371,0.9686848,0.2,160
4372,0.33204132,0.2,165
4373,0.9245482,0.2,137
4374,0.900112,0.2,271
4375,0.870633,0.2,47
4376,0.22274709,0.2,7
4377,0.31125903,0.2,165
4378,0.9711917,0.2,240
4379,0.95560396,0.2,62
4380,0.15805507,0.2,250
4381,0.13667308,0.2,48
4382,0.26735973,0.2,272
4383,0.5247383,0.2,52
4384,0.99120444,0.2,253
4385,0.32222623,0.2,250
4386,0.91291976,0.2,41
4387,0.98492026,0.2,251
4388,0.49035805,0.2,250
4389,0.22274697,0.2,79
4390,0.7422299,0.2,125
4391,0.9348746,0.2,233
4392,0.88438123,0.2,253
4393,0.9954867,0.2,266
4394,0.42570293,0.2,80
4395,0.94611675,0.2,264
4396,0.26415217,0.2,129
4397,0.4287447,0.2,94
4398,0.89985746,0.2,71
4399,0.41171724,0.2,28
4401,0.98227936,0.2,65
4402,0.9783473,0.2,148
4403,0.87972593,0.2,208
4404,0.8867269,0.2,96
4405,0.5550196,0.2,192
4406,0.9643822,0.2,90
4407,0.9870477,0.2,182
4408,0.8461001,0.2,209
4409,0.20229974,0.2,129
4410,0.39063948,0.2,69
4411,0.73933774,0.2,69
4412,0.6234127,0.2,195
4413,0.9770594,0.2,210
4414,0.9876595,0.2,150
4415,0.11246475,0.2,211
4416,0.94911504,0.2,261
4417,0.2881276,0.2,153
4418,0.11530674,0.2,231
4419,0.24633953,0.2,28
4420,0.28797507,0.2,21
4421,0.2464905,0.2,143
4423,0.173856,0.2,262
4424,0.52064,0.2,62
4425,0.48269534,0.2,199
4426,0.36578357,0.2,125
4427,0.37225595,0.2,129
4428,0.25665164,0.2,196
4429,0.6684767,0.2,254
4430,0.70563066,0.2,127
4431,0.9933628,0.2,154
4432,0.6718876,0.2,210
4433,0.29363117,0.2,62
4434,0.31687713,0.2,133
4435,0.91383255,0.2,22
4436,0.1287676,0.2,145
4437,0.3795012,0.2,239
4438,0.87502706,0.2,223
4439,0.39599416,0.2,52
4440,0.4522107,0.2,153
4441,0.7006872,0.2,208
4442,0.9760903,0.2,43
4443,0.6016244,0.2,204
4444,0.9513226,0.2,199
4445,0.6978293,0.2,51
4446,0.38469025,0.2,246
4447,0.85986686,0.2,78
4448,0.8788524,0.2,236
4449,0.6326909,0.2,252
4450,0.40769142,0.2,121
4451,0.9840762,0.2,249
4452,0.25593454,0.2,114
4453,0.56062174,0.2,243
4455,0.15433656,0.2,262
4456,0.56338835,0.2,148
4457,0.16106181,0.2,243
4458,0.2444954,0.2,228
4459,0.88424635,0.2,81
4460,0.35441947,0.2,155
4461,0.43292055,0.2,72
4462,0.9979073,0.2,258
4463,0.9775884,0.2,11
4464,0.3944967,0.2,142
4465,0.7323707,0.2,145
4466,0.3001994,0.2,243
4467,0.55167484,0.2,109
4468,0.7682665,0.2,42
4469,0.14645042,0.2,189
4470,0.3962659,0.2,68
4471,0.9223163,0.2,145
4472,0.60514426,0.2,145
4473,0.9226432,0.2,223
4474,0.18922754,0.2,39
4475,0.2172085,0.2,52
4476,0.925965,0.2,217
4477,0.28611633,0.2,260
4478,0.997264,0.2,98
4479,0.967337,0.2,118
4480,0.8147916,0.2,23
4481,0.085389405,0.2,148
4482,0.93163747,0.2,216
4483,0.69962865,0.2,223
4484,0.83429986,0.2,269
4485,0.98640084,0.2,26
4486,0.3066394,0.2,155
4487,0.1657138,0.2,23
4488,0.99436104,0.2,240
4489,0.621134,0.2,259
4490,0.18768637,0.2,5
4491,0.9866432,0.2,70
4492,0.13016517,0.2,100
4493,0.9921916,0.2,246
4494,0.7499624,0.2,173
4495,0.16733474,0.2,88
4497,0.97395444,0.2,239
4498,0.9454944,0.2,223
4500,0.5400534,0.2,175
4502,0.9751145,0.2,239
4503,0.5074824,0.2,71
4504,0.9365538,0.2,216
4505,0.6205121,0.2,214
4506,0.1597135,0.2,224
4508,0.78962886,0.2,22
4509,0.68511623,0.2,29
4510,0.90429235,0.2,233
4511,0.7562371,0.2,129
4512,0.89163357,0.2,173
4513,0.7418301,0.2,147
4514,0.5745479,0.2,125
4515,0.14379287,0.2,186
4516,0.4434236,0.2,99
4517,0.9151507,0.2,51
4519,0.41708133,0.2,126
4520,0.12090763,0.2,272
4521,0.8824455,0.2,152
4522,0.96104115,0.2,63
4523,0.15965424,0.2,26
4524,0.7235997,0.2,243
4525,0.14891411,0.2,68
4526,0.97843903,0.2,43
4527,0.20081723,0.2,68
4529,0.53379905,0.2,70
4530,0.44784597,0.2,243
4531,0.6230538,0.2,269
4532,0.21296622,0.2,64
4533,0.27305382,0.2,10
4534,0.33955258,0.2,173
4535,0.99673873,0.2,179
4536,0.49900034,0.2,206
4537,0.6775777,0.2,81
4538,0.93233097,0.2,78
4539,0.7697158,0.2,274
4540,0.57264435,0.2,181
4541,0.6144991,0.2,187
4542,0.38503262,0.2,117
4543,0.88367254,0.2,209
4544,0.5449678,0.2,210
4545,0.27028182,0.2,101
4546,0.15636118,0.2,145
4547,0.74485266,0.2,69
4548,0.3261241,0.2,45
4549,0.22581796,0.2,86
4550,0.41137785,0.2,89
4551,0.69715405,0.2,39
4552,0.83586687,0.2,181
4553,0.8110524,0.2,174
4554,0.36208534,0.2,52
4555,0.42678744,0.2,108
4556,0.77550876,0.2,141
4557,0.3987962,0.2,93
4558,0.31482282,0.2,18
4560,0.8016401,0.2,224
4561,0.49007615,0.2,120
4562,0.3545429,0.2,52
4563,0.5278838,0.2,56
4564,0.25193,0.2,264
4565,0.26197672,0.2,164
4566,0.9187658,0.2,264
4567,0.77863175,0.2,216
4568,0.8813884,0.2,2
4569,0.99815696,0.2,200
4570,0.57469267,0.2,175
4571,0.67129827,0.2,260
4572,0.86114943,0.2,263
4573,0.8899637,0.2,151
4574,0.7521476,0.2,146
4575,0.9291669,0.2,72
4576,0.24358201,0.2,94
4577,0.48395625,0.2,131
4578,0.64949805,0.2,274
4579,0.9731392,0.2,209
4580,0.18730964,0.2,62
4581,0.9986299,0.2,217
4583,0.71774876,0.2,84
4584,0.15986463,0.2,50
4585,0.9229356,0.2,103
4586,0.6825231,0.2,28
4587,0.47374043,0.2,141
4588,0.98951495,0.2,118
4589,0.11219137,0.2,211
4590,0.8811076,0.2,90
4591,0.9697127,0.2,78
4592,0.68590957,0.2,185
4593,0.43221346,0.2,56
4594,0.73046577,0.2,88
4595,0.9423242,0.2,57
4596,0.99182147,0.2,257
4597,0.96630603,0.2,87
4598,0.43220267,0.2,100
4599,0.96717393,0.2,209
4600,0.9172574,0.2,252
4601,0.8256035,0.2,45
4602,0.1382419,0.2,45
4603,0.58640015,0.2,51
4605,0.9396097,0.2,223
4607,0.8999871,0.2,185
4608,0.3732636,0.2,196
4610,0.8190539,0.2,90
4611,0.7201104,0.2,100
4612,0.76974595,0.2,99
4613,0.8637008,0.2,185
4614,0.98591006,0.2,274
4615,0.6390944,0.2,234
4616,0.48906055,0.2,69
4617,0.14460988,0.2,87
4618,0.7661127,0.2,240
4619,0.30284032,0.2,184
4620,0.41869384,0.2,237
4621,0.6748658,0.2,55
4622,0.96740013,0.2,157
4623,0.3276173,0.2,244
4624,0.2989505,0.2,224
4625,0.770817,0.2,253
4626,0.59458137,0.2,182
4627,0.9990023,0.2,266
4628,0.1707327,0.2,50
4629,0.16855949,0.2,114
4631,0.17351307,0.2,169
4632,0.891642,0.2,7
4633,0.57483727,0.2,68
4634,0.81750286,0.2,148
4635,0.98420644,0.2,165
4636,0.9055164,0.2,152
4637,0.8966387,0.2,177
4638,0.6640491,0.2,271
4639,0.5395792,0.2,72
4640,0.47638798,0.2,31
4641,0.9612704,0.2,261
4642,0.9737907,0.2,221
4643,0.35926932,0.2,23
4644,0.52409905,0.2,49
4645,0.96209687,0.2,206
4646,0.8162813,0.2,59
4647,0.950118,0.2,63
4648,0.23684885,0.2,21
4649,0.9670903,0.2,93
4650,0.99826103,0.2,275
4651,0.5226809,0.2,259
4652,0.94708145,0.2,261
4653,0.14570448,0.2,259
4654,0.11815113,0.2,209
4655,0.90913,0.2,250
4656,0.9384865,0.2,229
4657,0.5414821,0.2,23
4658,0.47601372,0.2,68
4659,0.7069997,0.2,122
4660,0.36471525,0.2,37
4661,0.9765499,0.2,152
4662,0.31919545,0.2,40
4663,0.5892404,0.2,27
4664,0.3722376,0.2,196
4665,0.8532227,0.2,204
4666,0.9092664,0.2,17
4667,0.23666954,0.2,119
4668,0.9024019,0.2,236
4669,0.99758244,0.2,151
4670,0.9811872,0.2,223
4671,0.20252386,0.2,149
4672,0.121059224,0.2,159
4673,0.9541231,0.2,53
4674,0.5891209,0.2,126
4675,0.51174897,0.2,121
4676,0.26413873,0.2,155
4677,0.16801614,0.2,224
4678,0.96811455,0.2,81
4679,0.19196528,0.2,232
4680,0.93719536,0.2,206
4681,0.60421604,0.2,63
4682,0.5348705,0.2,187
4683,0.8506343,0.2,216
4684,0.77224785,0.2,149
4685,0.510165,0.2,181
4686,0.9679225,0.2,151
4687,0.9239064,0.2,22
4688,0.99561286,0.2,118
4689,0.24337521,0.2,48
4691,0.646142,0.2,209
4692,0.9070447,0.2,7
4693,0.65443593,0.2,74
4694,0.42778522,0.2,114
4695,0.9905173,0.2,181
4696,0.25298625,0.2,153
4697,0.47871205,0.2,5
4698,0.99795914,0.2,201
4699,0.981831,0.2,237
4700,0.80781585,0.2,1
4702,0.4560845,0.2,260
4704,0.4815227,0.2,17
4705,0.23199362,0.2,214
4706,0.9823282,0.2,257
4707,0.56404144,0.2,51
4708,0.34830165,0.2,230
4709,0.37296334,0.2,175
4710,0.6598025,0.2,31
4711,0.42487222,0.2,84
4712,0.31281418,0.2,185
4713,0.28165323,0.2,210
4714,0.9102016,0.2,125
4715,0.28729475,0.2,39
4716,0.048216626,0.2,203
4717,0.8029786,0.2,17
4718,0.5359281,0.2,157
4719,0.72743607,0.2,146
4720,0.79066753,0.2,41
4721,0.73005253,0.2,189
4722,0.91854686,0.2,223
4723,0.22866745,0.2,263
4724,0.22851036,0.2,73
4725,0.93586135,0.2,13
4727,0.7154824,0.2,142
4728,0.8904611,0.2,132
4729,0.779312,0.2,60
4730,0.86038136,0.2,125
4731,0.5165939,0.2,11
4732,0.71747565,0.2,141
4733,0.23013009,0.2,45
4734,0.83126307,0.2,1
4735,0.4097932,0.2,149
4736,0.93594915,0.2,264
4737,0.84134275,0.2,26
4738,0.9257167,0.2,177
4739,0.31490073,0.2,272
4740,0.5162588,0.2,107
4741,0.055759564,0.2,269
4742,0.5317306,0.2,153
4743,0.5535266,0.2,96
4744,0.44657558,0.2,4
4745,0.9977005,0.2,2
4746,0.64087844,0.2,94
4748,0.6393283,0.2,202
4749,0.9783079,0.2,182
4750,0.9698425,0.2,49
4751,0.3758423,0.2,135
4752,0.9956202,0.2,168
4753,0.91501683,0.2,264
4754,0.6620524,0.2,125
4755,0.971668,0.2,214
4756,0.39771718,0.2,249
4757,0.25428194,0.2,3
4758,0.3662787,0.2,259
4759,0.953165,0.2,195
4760,0.88157874,0.2,107
4761,0.8928065,0.2,262
4762,0.41117564,0.2,153
4763,0.24719119,0.2,198
4764,0.9969398,0.2,123
4765,0.46371803,0.2,265
4766,0.34492067,0.2,155
4767,0.3013663,0.2,159
4768,0.8772439,0.2,263
4769,0.9783926,0.2,60
4770,0.72285295,0.2,100
4771,0.37083307,0.2,83
4772,0.21464291,0.2,146
4773,0.826791,0.2,185
4775,0.40971637,0.2,141
4777,0.35069436,0.2,148
4778,0.8635271,0.2,139
4779,0.9675423,0.2,30
4780,0.7747074,0.2,63
4782,0.4882022,0.2,142
4783,0.9601724,0.2,61
4784,0.50914603,0.2,192
4785,0.20046136,0.2,100
4786,0.355141,0.2,159
4788,0.8927909,0.2,60
4790,0.3579314,0.2,239
4791,0.85446244,0.2,177
4792,0.89678186,0.2,146
4793,0.8411457,0.2,199
4794,0.9605267,0.2,142
4795,0.37388536,0.2,78
4796,0.46738645,0.2,214
4797,0.70282495,0.2,272
4798,0.25234464,0.2,65
4799,0.96741676,0.2,26
4800,0.22799787,0.2,73
4801,0.6019316,0.2,69
4802,0.85550135,0.2,233
4803,0.11104536,0.2,163
4804,0.29478002,0.2,243
4805,0.6428787,0.2,225
4806,0.19940266,0.2,82
4807,0.21156295,0.2,148
4808,0.48300636,0.2,60
4809,0.935316,0.2,78
4810,0.9339396,0.2,210
4811,0.37569654,0.2,245
4812,0.31202647,0.2,243
4813,0.3887818,0.2,271
4814,0.912706,0.2,253
4815,0.98922694,0.2,140
4816,0.2380567,0.2,50
4817,0.74153143,0.2,252
4818,0.45697734,0.2,187
4819,0.97246325,0.2,56
4820,0.692836,0.2,173
4821,0.43940717,0.2,178
4822,0.88786924,0.2,98
4823,0.17715518,0.2,153
4824,0.8097917,0.2,264
4825,0.09843723,0.2,256
4826,0.14596803,0.2,69
4828,0.18188344,0.2,272
4829,0.94337815,0.2,260
4830,0.36020344,0.2,210
4831,0.116494514,0.2,217
4832,0.35614964,0.2,234
4834,0.974737,0.2,90
4835,0.6323153,0.2,62
4836,0.99790287,0.2,266
4838,0.13240471,0.2,153
4839,0.9881615,0.2,215
4840,0.98119247,0.2,258
4841,0.54132944,0.2,73
4842,0.72341055,0.2,85
4843,0.45592982,0.2,51
4844,0.7834584,0.2,214
4845,0.43982273,0.2,252
4846,0.99768436,0.2,93
4847,0.95641416,0.2,271
4848,0.15502447,0.2,267
4850,0.97109354,0.2,99
4851,0.77463543,0.2,198
4852,0.14756869,0.2,42
4853,0.9680604,0.2,85
4854,0.5902173,0.2,78
4855,0.52919227,0.2,259
4856,0.56124455,0.2,187
4857,0.30704257,0.2,26
4858,0.23017116,0.2,271
4860,0.66488624,0.2,25
4861,0.21251853,0.2,96
4862,0.95466197,0.2,72
4863,0.95078266,0.2,224
4864,0.48705122,0.2,205
4865,0.67311853,0.2,100
4866,0.9907603,0.2,72
4867,0.9587066,0.2,93
4868,0.6046301,0.2,74
4869,0.40862456,0.2,162
4870,0.68190706,0.2,198
4871,0.3543328,0.2,9
4873,0.94831324,0.2,210
4874,0.50538486,0.2,51
4875,0.76360756,0.2,275
4876,0.5493484,0.2,168
4877,0.8889582,0.2,170
4878,0.46105972,0.2,238
4879,0.8999565,0.2,260
4881,0.19566274,0.2,253
4882,0.9055376,0.2,264
4883,0.1590661,0.2,52
4884,0.12086005,0.2,128
4885,0.94807774,0.2,240
4886,0.3258736,0.2,55
4887,0.4641398,0.2,41
4888,0.93279785,0.2,60
4889,0.8556182,0.2,177
4890,0.32751036,0.2,185
4892,0.24921113,0.2,272
4893,0.6506708,0.2,159
4894,0.99765307,0.2,123
4895,0.62957674,0.2,198
4896,0.43075463,0.2,52
4897,0.52260447,0.2,196
4898,0.5526529,0.2,83
4899,0.8891231,0.2,170
4900,0.8727924,0.2,28
4901,0.7605434,0.2,94
4902,0.9194944,0.2,223
4903,0.98034096,0.2,1
4904,0.6033855,0.2,124
4905,0.3298637,0.2,201
4906,0.31656557,0.2,155
4907,0.7127091,0.2,240
4910,0.96648484,0.2,204
4911,0.46871725,0.2,27
4913,0.77355933,0.2,62
4914,0.7961889,0.2,43
4915,0.8840251,0.2,240
4916,0.56295025,0.2,100
4917,0.93319994,0.2,78
4918,0.7722868,0.2,259
4919,0.3271712,0.2,232
4920,0.34355175,0.2,52
4921,0.9039022,0.2,196
4923,0.9744106,0.2,174
4924,0.23941453,0.2,25
4925,0.9952519,0.2,65
4926,0.7573109,0.2,202
4928,0.24273087,0.2,73
4930,0.9985293,0.2,41
4931,0.9795716,0.2,119
4932,0.05142207,0.2,237
4933,0.9707691,0.2,70
4934,0.10325853,0.2,180
4935,0.40213135,0.2,155
4936,0.3867326,0.2,176
4937,0.24748932,0.2,218
4938,0.35458204,0.2,159
4939,0.9375613,0.2,99
4941,0.08729612,0.2,217
4942,0.54897547,0.2,161
4944,0.98346335,0.2,174
4945,0.17481352,0.2,101
4946,0.9833108,0.2,223
4947,0.7774004,0.2,259
4948,0.76732904,0.2,186
4949,0.17155689,0.2,160
4950,0.98159134,0.2,4
4951,0.9578882,0.2,13
4952,0.8756071,0.2,185
4953,0.6789449,0.2,47
4954,0.96649945,0.2,145
4956,0.42142084,0.2,51
4957,0.56973714,0.2,252
4958,0.10245945,0.2,159
4959,0.9416256,0.2,16
4960,0.8918316,0.2,184
4961,0.69858587,0.2,65
4962,0.33749875,0.2,77
4963,0.92464054,0.2,182
4964,0.9607574,0.2,271
4965,0.8895271,0.2,260
4966,0.6101605,0.2,241
4967,0.51419383,0.2,168
4968,0.98769414,0.2,251
4969,0.96277636,0.2,219
4971,0.95932454,0.2,174
4973,0.9685569,0.2,253
4974,0.8282066,0.2,56
4975,0.983185,0.2,221
4976,0.077399805,0.2,246
4977,0.9791886,0.2,92
4978,0.9814,0.2,234
4979,0.65973806,0.2,17
4980,0.6314801,0.2,46
4981,0.6370698,0.2,45
4982,0.3230357,0.2,23
4983,0.771524,0.2,160
4984,0.3944303,0.2,175
4985,0.8690273,0.2,103
4986,0.62226796,0.2,270
4987,0.7137717,0.2,272
4988,0.93407476,0.2,152
4989,0.8481686,0.2,237
4990,0.10592795,0.2,84
4992,0.9217405,0.2,246
4993,0.8082628,0.2,177
4994,0.21320978,0.2,196
4995,0.47093666,0.2,28
4997,0.20482317,0.2,250
4998,0.18897705,0.2,239
4999,0.253403,0.2,28
5000,0.7665188,0.2,238
5001,0.77946645,0.2,42
5002,0.5868676,0.2,252
5003,0.978639,0.2,258
5004,0.9974148,0.2,154
5005,0.7463016,0.2,118
5007,0.17570761,0.2,88
5008,0.5158375,0.2,225
5009,0.64502966,0.2,243
5010,0.10746366,0.2,272
5011,0.997825,0.2,224
5012,0.29169965,0.2,41
5013,0.9542135,0.2,7
5014,0.18955138,0.2,275
5015,0.4391173,0.2,223
5016,0.40943584,0.2,55
5017,0.26011127,0.2,49
5018,0.98399746,0.2,56
5019,0.9670929,0.2,41
5020,0.548998,0.2,258
5021,0.89097077,0.2,271
5022,0.5812591,0.2,23
5024,0.5420464,0.2,263
5025,0.69604146,0.2,131
5026,0.15915842,0.2,135
5027,0.98467916,0.2,61
5028,0.9770124,0.2,182
5029,0.7908853,0.2,7
5030,0.9562225,0.2,206
5031,0.77910525,0.2,187
5032,0.9085025,0.2,42
5033,0.9780824,0.2,30
5034,0.97606933,0.2,215
5035,0.58247554,0.2,199
5036,0.9881714,0.2,221
5037,0.3455363,0.2,189
5040,0.3934087,0.2,28
5041,0.32948086,0.2,190
5042,0.95741886,0.2,246
5043,0.3086037,0.2,143
5044,0.959984,0.2,190
5045,0.25638762,0.2,135
5046,0.43290624,0.2,85
5047,0.84784937,0.2,43
5048,0.9376416,0.2,253
5049,0.8453106,0.2,195
5050,0.87392414,0.2,170
5051,0.27809983,0.2,214
5052,0.5443776,0.2,51
5053,0.5320858,0.2,231
5054,0.16627315,0.2,16
5055,0.72333795,0.2,32
5056,0.7869344,0.2,266
5057,0.8903451,0.2,220
5058,0.11877889,0.2,272
5059,0.6442273,0.2,131
5060,0.95383066,0.2,89
5061,0.19203497,0.2,146
5062,0.7418064,0.2,121
5063,0.9244738,0.2,109
5064,0.5625521,0.2,2
5065,0.54182434,0.2,85
5066,0.6807256,0.2,8
5067,0.91346705,0.2,30
5068,0.19050069,0.2,5
5069,0.07038483,0.2,68
5070,0.26037636,0.2,215
5071,0.9481289,0.2,210
5072,0.59826136,0.2,142
5073,0.27774316,0.2,243
5074,0.1664447,0.2,68
5075,0.9096467,0.2,253
5076,0.48225817,0.2,158
5077,0.8530245,0.2,69
5079,0.97598994,0.2,190
5080,0.7828528,0.2,1
5083,0.07770935,0.2,198
5084,0.9177507,0.2,61
5085,0.98530257,0.2,221
5087,0.22199602,0.2,125
5088,0.8516248,0.2,225
5089,0.68980414,0.2,45
5090,0.5140115,0.2,74
5091,0.98166704,0.2,93
5092,0.9477379,0.2,37
5093,0.4726153,0.2,60
5094,0.7503812,0.2,51
5095,0.70081544,0.2,103
5096,0.6337507,0.2,190
5097,0.24975467,0.2,272
5098,0.7765065,0.2,71
5099,0.6751758,0.2,219
5100,0.9505864,0.2,182
5101,0.9139267,0.2,103
5102,0.5706403,0.2,174
5103,0.34557027,0.2,71
5104,0.6256141,0.2,185
5105,0.9550554,0.2,216
5106,0.51624197,0.2,238
5108,0.80506516,0.2,199
5109,0.3231519,0.2,226
5110,0.68358254,0.2,263
5111,0.47220954,0.2,252
5112,0.26273412,0.2,206
5113,0.7982615,0.2,8
5114,0.68072957,0.2,159
5115,0.4644349,0.2,58
5116,0.9967822,0.2,234
5117,0.953853,0.2,63
5118,0.9674634,0.2,261
5119,0.891829,0.2,90
5120,0.37960306,0.2,272
5121,0.9819058,0.2,219
5122,0.14600807,0.2,256
5123,0.26275182,0.2,143
5124,0.9933355,0.2,168
5125,0.9478984,0.2,260
5126,0.33091265,0.2,224
5127,0.2259787,0.2,119
5128,0.7075582,0.2,206
5129,0.082014576,0.2,25
5130,0.9864878,0.2,174
5131,0.13935053,0.2,96
5132,0.981126,0.2,150
5134,0.65452087,0.2,215
5135,0.98866045,0.2,261
5136,0.78081053,0.2,22
5137,0.7598242,0.2,139
5138,0.7668985,0.2,265
5139,0.931533,0.2,274
5140,0.5621043,0.2,147
5141,0.8495824,0.2,98
5142,0.31418723,0.2,59
5143,0.9922792,0.2,240
5144,0.11422316,0.2,225
5145,0.68548024,0.2,195
5147,0.112665005,0.2,126
5148,0.53773445,0.2,142
5149,0.112049185,0.2,272
5150,0.33415622,0.2,144
5151,0.8039382,0.2,157
5152,0.97151744,0.2,209
5153,0.14039649,0.2,226
5154,0.65691227,0.2,187
5155,0.977469,0.2,219
5156,0.5278997,0.2,176
5157,0.6481864,0.2,69
5158,0.76396155,0.2,69
5159,0.7006284,0.2,267
5160,0.9650114,0.2,251
5161,0.875364,0.2,88
5162,0.47243845,0.2,28
5163,0.60897404,0.2,173
5164,0.9653689,0.2,182
5165,0.55398464,0.2,243
5167,0.9923143,0.2,91
5168,0.9313588,0.2,62
5170,0.767699,0.2,221
5171,0.47650275,0.2,206
5172,0.3101443,0.2,71
5173,0.4726959,0.2,143
5174,0.9430006,0.2,210
5175,0.96136767,0.2,38
5176,0.6491842,0.2,238
5177,0.16765986,0.2,225
5178,0.21277659,0.2,218
5179,0.9993036,0.2,7
5180,0.9764746,0.2,2
5181,0.9987656,0.2,156
5182,0.91489136,0.2,56
5183,0.14710273,0.2,243
5184,0.2963979,0.2,128
5185,0.5301132,0.2,231
5186,0.99280155,0.2,35
5187,0.9974668,0.2,65
5188,0.18107729,0.2,16
5190,0.8914708,0.2,39
5191,0.6910871,0.2,269
5192,0.695008,0.2,259
5193,0.7098341,0.2,145
5194,0.9449947,0.2,150
5195,0.52268773,0.2,16
5197,0.93583983,0.2,85
5198,0.8834503,0.2,69
5200,0.85287714,0.2,16
5201,0.39223558,0.2,141
5202,0.1657338,0.2,77
5203,0.90934545,0.2,252
5204,0.5310308,0.2,64
5205,0.2963296,0.2,114
5206,0.4106703,0.2,32
5208,0.2799501,0.2,20
5209,0.44120678,0.2,187
5210,0.9276271,0.2,86
5211,0.6538082,0.2,226
5212,0.062212855,0.2,89
5213,0.56271154,0.2,260
5214,0.9620326,0.2,253
5215,0.6386578,0.2,272
5216,0.9875958,0.2,177
5218,0.9871399,0.2,215
5219,0.99801195,0.2,215
5220,0.9884992,0.2,93
5221,0.12089266,0.2,38
5222,0.965028,0.2,1
5223,0.7565316,0.2,91
5224,0.70940334,0.2,69
5225,0.93638855,0.2,249
5226,0.28845644,0.2,21
5227,0.48780143,0.2,272
5228,0.9573831,0.2,216
5229,0.97980976,0.2,7
5230,0.10932235,0.2,41
5231,0.23431772,0.2,88
5232,0.34298697,0.2,206
5233,0.4216804,0.2,65
5234,0.9383412,0.2,263
5235,0.105418265,0.2,148
5236,0.44089425,0.2,45
5237,0.56854093,0.2,197
5238,0.45158583,0.2,23
5239,0.45896545,0.2,259
5240,0.08542616,0.2,225
5242,0.5547771,0.2,28
5243,0.8701444,0.2,260
5244,0.914355,0.2,231
5245,0.9915235,0.2,152
5246,0.9279706,0.2,186
5247,0.6329801,0.2,69
5248,0.3053029,0.2,21
5249,0.579335,0.2,176
5250,0.40677908,0.2,259
5251,0.9896678,0.2,191
5252,0.89544505,0.2,69
5253,0.91213655,0.2,249
5255,0.9558639,0.2,240
5256,0.49991977,0.2,141
5257,0.11300708,0.2,72
5258,0.8482861,0.2,233
5259,0.9223808,0.2,253
5260,0.4485474,0.2,232
5261,0.26636738,0.2,21
5262,0.9803113,0.2,239
5263,0.9008505,0.2,262
5264,0.9822864,0.2,148
5265,0.21538918,0.2,208
5266,0.60960585,0.2,31
5267,0.95541644,0.2,190
5269,0.88627255,0.2,209
5270,0.4731577,0.2,31
5271,0.98257774,0.2,154
5272,0.7828261,0.2,122
5273,0.6492208,0.2,71
5275,0.39611903,0.2,202
5276,0.9859555,0.2,125
5278,0.9964986,0.2,275
5279,0.2835246,0.2,185
5280,0.41574362,0.2,73
5281,0.6451037,0.2,157
5282,0.0910898,0.2,142
5283,0.42836317,0.2,27
5284,0.97987956,0.2,152
5285,0.20951296,0.2,81
5286,0.8528539,0.2,177
5287,0.47685456,0.2,141
5288,0.7839266,0.2,180
5289,0.16231757,0.2,6
5290,0.7204854,0.2,145
5291,0.50392,0.2,119
5292,0.9144736,0.2,262
5293,0.40129513,0.2,16
5294,0.5230451,0.2,221
5296,0.45941308,0.2,28
5297,0.47543794,0.2,43
5298,0.7967954,0.2,56
5299,0.527859,0.2,56
5300,0.27446735,0.2,121
5301,0.96829414,0.2,78
5302,0.85973096,0.2,72
5303,0.78428626,0.2,148
5304,0.87957555,0.2,265
5305,0.32788637,0.2,161
5307,0.9927093,0.2,262
5308,0.83591735,0.2,274
5310,0.8750492,0.2,260
5311,0.723083,0.2,52
5312,0.7472907,0.2,163
5313,0.35191205,0.2,261
5314,0.18777618,0.2,114
5315,0.9878016,0.2,233
5317,0.38005117,0.2,187
5318,0.97327876,0.2,174
5319,0.97575,0.2,43
5320,0.13530442,0.2,247
5321,0.31485,0.2,224
5322,0.9550616,0.2,143
5323,0.22331794,0.2,95
5324,0.97147286,0.2,260
5325,0.90342945,0.2,17
5326,0.26514384,0.2,243
5327,0.98199344,0.2,260
5328,0.87669903,0.2,244
5329,0.33111268,0.2,36
5330,0.854046,0.2,262
5331,0.9793579,0.2,27
5332,0.34702414,0.2,128
5333,0.49241856,0.2,187
5334,0.9135233,0.2,141
5335,0.81757474,0.2,81
5336,0.31886643,0.2,117
5337,0.6865324,0.2,6
5338,0.6987197,0.2,196
5339,0.5188869,0.2,58
5340,0.8435876,0.2,170
5342,0.536879,0.2,42
5344,0.5553142,0.2,60
5345,0.76109934,0.2,128
5346,0.85376203,0.2,56
5347,0.58647805,0.2,214
5348,0.72688586,0.2,11
5349,0.8591057,0.2,31
5350,0.46447977,0.2,185
5351,0.91252375,0.2,114
5353,0.19493482,0.2,235
5354,0.83731544,0.2,81
5355,0.7895397,0.2,214
5356,0.83502007,0.2,159
5357,0.19631505,0.2,132
5358,0.7035953,0.2,217
5359,0.67268336,0.2,118
5360,0.7679482,0.2,157
5361,0.9407643,0.2,150
5363,0.102547325,0.2,237
5365,0.891876,0.2,73
5366,0.38236487,0.2,142
5367,0.49809873,0.2,215
5368,0.08240042,0.2,122
5369,0.72683513,0.2,69
5370,0.92151314,0.2,198
5371,0.36924642,0.2,155
5372,0.7156175,0.2,39
5374,0.1870169,0.2,96
5375,0.24216647,0.2,162
5376,0.69348496,0.2,26
5377,0.13698545,0.2,118
5378,0.101961665,0.2,68
5379,0.2692392,0.2,73
5380,0.8980365,0.2,273
5381,0.481241,0.2,153
5382,0.3111087,0.2,217
5383,0.27628002,0.2,122
5384,0.9883222,0.2,38
5385,0.43609583,0.2,208
5386,0.39771304,0.2,38
5387,0.8838756,0.2,224
5388,0.8390283,0.2,141
5389,0.9802675,0.2,223
5390,0.23499863,0.2,14
5391,0.66765994,0.2,209
5392,0.7397962,0.2,27
5393,0.9414115,0.2,38
5394,0.99220735,0.2,266
5395,0.41786316,0.2,62
5396,0.8778831,0.2,225
5399,0.99018234,0.2,2
5401,0.5572728,0.2,43
5402,0.60127026,0.2,69
5403,0.8262635,0.2,249
5404,0.9915405,0.2,70
5405,0.4948438,0.2,165
5406,0.97322434,0.2,209
5407,0.90906143,0.2,141
5408,0.9877972,0.2,80
5409,0.9866918,0.2,88
5411,0.87198365,0.2,187
5412,0.97872555,0.2,190
5413,0.7691919,0.2,27
5414,0.9828857,0.2,65
5415,0.9741107,0.2,253
5416,0.97520816,0.2,117
5417,0.78352964,0.2,64
5418,0.9873848,0.2,225
5419,0.4429504,0.2,127
5420,0.51615155,0.2,205
5422,0.12457693,0.2,31
5423,0.4530161,0.2,165
5424,0.6608596,0.2,28
5425,0.65799385,0.2,238
5426,0.29903066,0.2,163
5427,0.1267088,0.2,259
5428,0.8984481,0.2,233
5429,0.50433445,0.2,71
5430,0.98464936,0.2,119
5431,0.7381369,0.2,177
5432,0.9520984,0.2,142
5433,0.96435314,0.2,78
5434,0.44265962,0.2,198
5435,0.8582309,0.2,142
5437,0.9935801,0.2,140
5438,0.40735382,0.2,207
5439,0.9283118,0.2,264
5440,0.8288828,0.2,148
5441,0.47949854,0.2,227
5442,0.9666532,0.2,170
5443,0.99849546,0.2,4
5444,0.68321013,0.2,240
5445,0.82274455,0.2,266
5446,0.87177175,0.2,51
5447,0.7851628,0.2,52
5448,0.41331944,0.2,233
5449,0.07240344,0.2,21
5450,0.646693,0.2,39
5451,0.89760876,0.2,161
5452,0.7719809,0.2,122
5453,0.2705701,0.2,109
5454,0.85463256,0.2,246
5455,0.98444796,0.2,41
5456,0.69006896,0.2,125
5457,0.9813642,0.2,102
5458,0.24668081,0.2,82
5459,0.51666844,0.2,73
5460,0.20633647,0.2,272
5461,0.59853745,0.2,126
5462,0.791368,0.2,228
5463,0.49015605,0.2,136
5464,0.6852943,0.2,62
5465,0.76946026,0.2,60
5466,0.87736684,0.2,23
5468,0.78089964,0.2,78
5469,0.9514434,0.2,141
5470,0.99491704,0.2,13
5472,0.6897076,0.2,218
5473,0.96709377,0.2,6
5474,0.8676042,0.2,184
5475,0.808313,0.2,69
5476,0.971272,0.2,185
5477,0.93743396,0.2,271
5478,0.37557894,0.2,7
5479,0.9509911,0.2,27
5480,0.96327966,0.2,72
5482,0.27613083,0.2,128
5483,0.80595446,0.2,252
5485,0.95713854,0.2,259
5487,0.12813702,0.2,270
5488,0.5390917,0.2,124
5489,0.07736546,0.2,221
5490,0.901261,0.2,174
5491,0.0903585,0.2,50
5492,0.5499317,0.2,129
5493,0.9216389,0.2,264
5494,0.35138306,0.2,28
5495,0.9543688,0.2,223
5496,0.39339232,0.2,62
5497,0.9937523,0.2,123
5498,0.30779207,0.2,41
5499,0.8670127,0.2,208
5500,0.83897245,0.2,221
5501,0.9843499,0.2,269
5502,0.27613273,0.2,214
5503,0.720107,0.2,111
5504,0.92341304,0.2,126
5505,0.7019563,0.2,8
5506,0.980271,0.2,223
5507,0.31353304,0.2,155
5508,0.953702,0.2,215
5510,0.5381632,0.2,28
5511,0.9194798,0.2,181
5512,0.4781434,0.2,226
5513,0.34090832,0.2,259
5514,0.40948588,0.2,21
5515,0.9641507,0.2,78
5516,0.15032127,0.2,77
5517,0.921741,0.2,88
5518,0.90151346,0.2,249
5519,0.97329867,0.2,177
5520,0.8935836,0.2,94
5521,0.840489,0.2,42
5522,0.65684724,0.2,26
5523,0.9401668,0.2,182
5524,0.6729786,0.2,106
5525,0.36264884,0.2,163
5526,0.46433175,0.2,217
5527,0.2326818,0.2,28
5528,0.5884297,0.2,174
5529,0.9977731,0.2,215
5531,0.9994967,0.2,113
5532,0.1121122,0.2,75
5533,0.98804504,0.2,182
5534,0.5649085,0.2,250
5536,0.13215229,0.2,143
5537,0.8001836,0.2,264
5538,0.3332058,0.2,52
5539,0.19040158,0.2,272
5540,0.30439797,0.2,142
5541,0.33785838,0.2,167
5542,0.50954956,0.2,87
5543,0.6035609,0.2,185
5544,0.2332877,0.2,225
5545,0.26564872,0.2,104
5546,0.8813199,0.2,1
5547,0.29789713,0.2,32
5548,0.484658,0.2,31
5549,0.7053475,0.2,98
5550,0.15972331,0.2,72
5551,0.61065143,0.2,106
5552,0.9185583,0.2,72
5553,0.9894064,0.2,214
5554,0.83428913,0.2,137
5555,0.98777455,0.2,93
5556,0.4137087,0.2,184
5557,0.7567498,0.2,176
5558,0.9296852,0.2,157
5559,0.9212769,0.2,126
5560,0.7126244,0.2,27
5562,0.82215786,0.2,261
5563,0.46109957,0.2,51
5564,0.71107185,0.2,18
5565,0.582357,0.2,71
5566,0.23073162,0.2,231
5567,0.123376876,0.2,226
5568,0.7287706,0.2,27
5569,0.32827675,0.2,214
5570,0.96264863,0.2,263
5571,0.7166646,0.2,191
5572,0.33072072,0.2,5
5573,0.9142141,0.2,199
5574,0.26513427,0.2,69
5575,0.7890497,0.2,216
5576,0.6940138,0.2,169
5577,0.35148028,0.2,93
5579,0.98098654,0.2,47
5580,0.6449883,0.2,69
5581,0.94661856,0.2,40
5582,0.9099359,0.2,69
5583,0.95916164,0.2,88
5584,0.5112118,0.2,52
5585,0.939674,0.2,214
5586,0.9749834,0.2,18
5587,0.18672805,0.2,122
5588,0.9151371,0.2,64
5589,0.9971732,0.2,266
5590,0.8287867,0.2,216
5592,0.63656014,0.2,1
5593,0.43133166,0.2,27
5594,0.2499111,0.2,214
5595,0.7175863,0.2,50
5596,0.370571,0.2,95
5597,0.99433595,0.2,138
5598,0.95914066,0.2,41
5600,0.9706189,0.2,102
5601,0.8479598,0.2,185
5602,0.98514014,0.2,225
5603,0.9820432,0.2,218
5604,0.20844086,0.2,75
5605,0.32135114,0.2,42
5606,0.11835991,0.2,147
5607,0.6591019,0.2,243
5609,0.96303654,0.2,148
5610,0.32105505,0.2,128
5611,0.643669,0.2,262
5612,0.31616417,0.2,155
5613,0.9961902,0.2,132
5615,0.976334,0.2,152
5616,0.80137503,0.2,119
5617,0.9681295,0.2,126
5618,0.16712916,0.2,214
5619,0.7383068,0.2,16
5620,0.28263497,0.2,129
5621,0.20500489,0.2,262
5622,0.32299975,0.2,52
5623,0.99406224,0.2,61
5624,0.6804663,0.2,130
5625,0.48012108,0.2,69
5626,0.73051524,0.2,45
5627,0.7474901,0.2,63
5628,0.19509484,0.2,228
5629,0.70894414,0.2,275
5630,0.8997316,0.2,237
5631,0.995756,0.2,6
5632,0.30067396,0.2,13
5633,0.76007766,0.2,191
5634,0.2773659,0.2,153
5635,0.9954396,0.2,119
5636,0.33128473,0.2,122
5637,0.9583856,0.2,261
5638,0.11780154,0.2,201
5639,0.9488229,0.2,60
5641,0.6916587,0.2,38
5642,0.82761306,0.2,191
5643,0.99339783,0.2,150
5644,0.9687862,0.2,16
5645,0.43955103,0.2,196
5646,0.6245041,0.2,114
5647,0.9947404,0.2,160
5648,0.23189093,0.2,64
5649,0.30360192,0.2,42
5650,0.98417085,0.2,253
5651,0.4438647,0.2,159
5652,0.7010699,0.2,78
5653,0.78123736,0.2,127
5654,0.99371666,0.2,66
5655,0.98244506,0.2,43
5656,0.78832877,0.2,52
5657,0.10657351,0.2,155
5658,0.24186258,0.2,231
5659,0.84584147,0.2,247
5660,0.97122496,0.2,11
5661,0.660404,0.2,261
5662,0.8773849,0.2,223
5663,0.8700706,0.2,141
5665,0.8396871,0.2,181
5666,0.7812775,0.2,71
5668,0.77028835,0.2,264
5669,0.9832312,0.2,270
5670,0.16134302,0.2,257
5671,0.97922564,0.2,251
5672,0.5634024,0.2,177
5673,0.9626072,0.2,148
5674,0.064389415,0.2,178
5675,0.88157135,0.2,216
5676,0.988765,0.2,263
5677,0.56278336,0.2,225
5678,0.4586188,0.2,42
5679,0.626199,0.2,55
5680,0.73321193,0.2,180
5681,0.99044764,0.2,114
5682,0.97882515,0.2,70
5683,0.64141876,0.2,114
5684,0.083816856,0.2,147
5685,0.09854261,0.2,68
5686,0.12409589,0.2,28
5687,0.60229325,0.2,42
5688,0.5570074,0.2,5
5689,0.39636692,0.2,122
5691,0.91117436,0.2,177
5692,0.73425007,0.2,241
5693,0.8672905,0.2,90
5694,0.9896763,0.2,35
5696,0.6816496,0.2,170
5697,0.21396044,0.2,185
5698,0.75115937,0.2,120
5699,0.22232191,0.2,52
5700,0.7345558,0.2,128
5701,0.7323579,0.2,253
5702,0.91895014,0.2,17
5703,0.95089257,0.2,141
5704,0.99271303,0.2,154
5705,0.97705895,0.2,269
5706,0.14701529,0.2,267
5707,0.5455639,0.2,196
5708,0.2531015,0.2,73
5709,0.99320847,0.2,41
5710,0.99072367,0.2,242
5711,0.34627396,0.2,95
5712,0.81534994,0.2,266
5713,0.98468405,0.2,6
5714,0.9511356,0.2,13
5715,0.958678,0.2,274
5716,0.3244083,0.2,198
5717,0.9247116,0.2,189
5718,0.1076384,0.2,21
5719,0.3236222,0.2,206
5720,0.97897524,0.2,38
5721,0.9430969,0.2,242
5722,0.46351925,0.2,23
5723,0.7167883,0.2,196
5724,0.9621871,0.2,66
5726,0.47777727,0.2,21
5727,0.5680519,0.2,127
5728,0.96973294,0.2,170
5729,0.7394592,0.2,36
5730,0.30625805,0.2,49
5731,0.5558168,0.2,165
5733,0.66640073,0.2,1
5734,0.84109753,0.2,143
5735,0.5023783,0.2,178
5736,0.9672241,0.2,186
5737,0.1059113,0.2,21
5738,0.8338488,0.2,135
5739,0.95879513,0.2,42
5740,0.9881861,0.2,271
5741,0.43417957,0.2,77
5742,0.97895575,0.2,246
5743,0.5886818,0.2,214
5744,0.47473553,0.2,88
5745,0.10648867,0.2,63
5746,0.97158843,0.2,98
5747,0.46856323,0.2,271
5748,0.14235839,0.2,52
5749,0.9840279,0.2,32
5750,0.18795742,0.2,257
5751,0.79020965,0.2,17
5752,0.2759703,0.2,36
5753,0.9860216,0.2,35
5754,0.6738001,0.2,118
5755,0.6713278,0.2,239
5756,0.60190856,0.2,81
5757,0.2987953,0.2,224
5758,0.9980981,0.2,137
5759,0.40487012,0.2,8
5760,0.89942414,0.2,182
5761,0.30442742,0.2,252
5762,0.7951794,0.2,214
5763,0.42408684,0.2,272
5764,0.9970072,0.2,266
5765,0.92920506,0.2,26
5766,0.92218846,0.2,60
5767,0.290369,0.2,275
5768,0.50448537,0.2,168
5769,0.26055154,0.2,272
5770,0.9969117,0.2,113
5771,0.5881665,0.2,228
5772,0.9489343,0.2,98
5773,0.78164077,0.2,72
5774,0.27034485,0.2,144
5775,0.7741919,0.2,214
5776,0.38690153,0.2,210
5777,0.95862377,0.2,221
5778,0.19863273,0.2,50
5779,0.73355556,0.2,261
5780,0.4322521,0.2,28
5781,0.15364218,0.2,206
5782,0.98224455,0.2,253
5783,0.9354656,0.2,63
5784,0.1509674,0.2,163
5785,0.6036528,0.2,259
5786,0.61703825,0.2,42
5787,0.27481425,0.2,196
5788,0.78931993,0.2,89
5789,0.98516196,0.2,87
5790,0.85590214,0.2,135
5791,0.95422,0.2,7
5792,0.8899341,0.2,56
5793,0.9735362,0.2,229
5794,0.264031,0.2,121
5795,0.83175135,0.2,274
5797,0.43688145,0.2,78
5798,0.8245101,0.2,145
5799,0.826892,0.2,111
5800,0.49852,0.2,31
5801,0.18310376,0.2,51
5802,0.82455,0.2,223
5803,0.62199,0.2,51
5804,0.7897787,0.2,214
5805,0.62259406,0.2,256
5806,0.90437305,0.2,274
5808,0.5575799,0.2,233
5809,0.5183997,0.2,261
5810,0.37922093,0.2,68
5811,0.9063964,0.2,85
5812,0.09133437,0.2,234
5813,0.9963426,0.2,72
5814,0.1795725,0.2,268
5815,0.5346319,0.2,50
5816,0.49450722,0.2,95
5817,0.30141,0.2,159
5818,0.27475896,0.2,190
5819,0.9959485,0.2,168
5820,0.9757436,0.2,97
5821,0.809252,0.2,173
5822,0.97042614,0.2,39
5823,0.28698033,0.2,141
5824,0.9062666,0.2,16
5825,0.8058697,0.2,6
5826,0.08284299,0.2,122
5827,0.6180834,0.2,264
5828,0.43610233,0.2,23
5829,0.22479111,0.2,203
5830,0.70994925,0.2,28
5831,0.7236874,0.2,155
5832,0.7876376,0.2,156
5833,0.99354964,0.2,93
5834,0.5314728,0.2,250
5836,0.60130763,0.2,264
5837,0.48881903,0.2,185
5838,0.48014832,0.2,139
5839,0.8717616,0.2,148
5840,0.9766128,0.2,253
5841,0.99938333,0.2,87
5842,0.5301578,0.2,44
5843,0.77076536,0.2,51
5844,0.6018452,0.2,135
5845,0.9498599,0.2,119
5846,0.5069352,0.2,128
5847,0.21797805,0.2,252
5848,0.69516873,0.2,129
5849,0.48776352,0.2,232
5850,0.5527011,0.2,1
5851,0.64129865,0.2,151
5852,0.56704706,0.2,129
5854,0.5687768,0.2,153
5855,0.9923079,0.2,43
5857,0.7519584,0.2,100
5858,0.52283186,0.2,54
5859,0.97493625,0.2,56
5860,0.532461,0.2,181
5861,0.8957424,0.2,256
5862,0.84481317,0.2,163
5864,0.36938012,0.2,257
5865,0.62609327,0.2,187
5866,0.22453323,0.2,118
5867,0.9051573,0.2,271
5868,0.8824907,0.2,81
5869,0.41459796,0.2,51
5870,0.9917035,0.2,163
5871,0.9882337,0.2,98
5872,0.5517046,0.2,68
5873,0.5551471,0.2,168
5874,0.39325517,0.2,122
5875,0.9818828,0.2,4
5876,0.33089855,0.2,73
5877,0.63984376,0.2,110
5878,0.501231,0.2,31
5879,0.46782118,0.2,39
5880,0.113477044,0.2,9
5881,0.99443203,0.2,126
5882,0.57355255,0.2,95
5883,0.4983127,0.2,69
5884,0.95041543,0.2,246
5885,0.96129787,0.2,260
5886,0.977576,0.2,242
5887,0.7989651,0.2,60
5888,0.18922074,0.2,250
5889,0.29109412,0.2,18
5890,0.7886181,0.2,126
5891,0.9981956,0.2,99
5894,0.5240473,0.2,103
5895,0.5461237,0.2,145
5896,0.8459041,0.2,144
5897,0.9558972,0.2,165
5898,0.9560445,0.2,5
5899,0.43830338,0.2,125
5900,0.76114285,0.2,274
5901,0.116420135,0.2,199
5902,0.76998574,0.2,11
5903,0.9926691,0.2,43
5904,0.36347854,0.2,233
5905,0.11726176,0.2,119
5908,0.7279243,0.2,214
5909,0.8802915,0.2,43
5910,0.9932672,0.2,65
5911,0.29764798,0.2,59
5912,0.85860795,0.2,31
5913,0.9956703,0.2,266
5914,0.10674349,0.2,31
5915,0.97998273,0.2,152
5916,0.9123275,0.2,271
5917,0.6155715,0.2,177
5918,0.27986977,0.2,73
5919,0.2650454,0.2,187
5920,0.5038305,0.2,243
5921,0.41843453,0.2,30
5922,0.8864094,0.2,253
5923,0.34385464,0.2,252
5924,0.8734667,0.2,139
5925,0.269705,0.2,143
5926,0.15707447,0.2,245
5927,0.8344655,0.2,22
5928,0.3840835,0.2,210
5929,0.30180535,0.2,58
5930,0.7155323,0.2,263
5931,0.32270977,0.2,243
5932,0.9960939,0.2,13
5933,0.34228262,0.2,41
5935,0.9259897,0.2,90
5936,0.9860556,0.2,7
5937,0.76765376,0.2,220
5938,0.5631092,0.2,118
5939,0.5784895,0.2,106
5940,0.3426739,0.2,60
5941,0.6762685,0.2,27
5942,0.3491176,0.2,142
5943,0.43938062,0.2,252
5944,0.67041546,0.2,185
5946,0.8941516,0.2,109
5947,0.88384134,0.2,185
5948,0.9384675,0.2,47
5950,0.86609554,0.2,32
5951,0.91847163,0.2,264
5952,0.79237103,0.2,31
5953,0.9970907,0.2,93
5955,0.86647046,0.2,7
5956,0.97938865,0.2,152
5957,0.53602564,0.2,117
5959,0.75066024,0.2,267
5960,0.9536028,0.2,99
5961,0.8548425,0.2,141
5962,0.98016,0.2,63
5963,0.08502703,0.2,121
5964,0.8748189,0.2,71
5965,0.45787844,0.2,155
5966,0.116558075,0.2,250
5968,0.22036734,0.2,245
5969,0.20270054,0.2,165
5970,0.8638059,0.2,27
5971,0.23323657,0.2,168
5973,0.60177064,0.2,260
5974,0.66437805,0.2,14
5975,0.8884797,0.2,48
5976,0.84383047,0.2,236
5977,0.17234978,0.2,243
5978,0.9488485,0.2,1
5979,0.446946,0.2,91
5980,0.93746036,0.2,199
5981,0.16352068,0.2,149
5982,0.3516865,0.2,173
5983,0.93887365,0.2,247
5984,0.8739438,0.2,47
5985,0.85221004,0.2,214
5986,0.9668599,0.2,170
5987,0.74696004,0.2,32
5988,0.97166437,0.2,182
5989,0.93443054,0.2,47
5990,0.9744237,0.2,7
5991,0.5435747,0.2,83
5992,0.9863366,0.2,47
5993,0.9206415,0.2,185
5994,0.7103059,0.2,23
5995,0.99249965,0.2,32
5996,0.25322765,0.2,21
5997,0.660649,0.2,216
5998,0.7809025,0.2,148
5999,0.3127372,0.2,145
6000,0.915152,0.2,137
6001,0.85706186,0.2,85
6002,0.94816035,0.2,214
6003,0.96064955,0.2,261
6004,0.978462,0.2,78
6006,0.976187,0.2,204
6007,0.4722705,0.2,192
6008,0.41066086,0.2,125
6009,0.4360345,0.2,259
6010,0.82847,0.2,149
6011,0.8427897,0.2,253
6012,0.9961881,0.2,140
6013,0.7378309,0.2,141
6014,0.76554537,0.2,88
6015,0.05157801,0.2,73
6016,0.25883114,0.2,103
6017,0.9819594,0.2,67
6018,0.30768946,0.2,122
6019,0.6451812,0.2,230
6020,0.9864699,0.2,237
6022,0.914502,0.2,62
6023,0.984511,0.2,215
6024,0.46138102,0.2,51
6025,0.6118124,0.2,98
6026,0.21857283,0.2,192
6027,0.91566813,0.2,48
6028,0.55369383,0.2,168
6029,0.904776,0.2,106
6031,0.5463291,0.2,124
6032,0.9612737,0.2,186
6033,0.99018186,0.2,203
6034,0.5545226,0.2,214
6035,0.6869937,0.2,100
6036,0.9179301,0.2,266
6037,0.9738608,0.2,267
6038,0.9255492,0.2,32
6039,0.9915639,0.2,225
6040,0.44365835,0.2,149
6041,0.43307838,0.2,74
6042,0.33503136,0.2,34
6043,0.9724644,0.2,42
6044,0.998793,0.2,266
6046,0.84294707,0.2,69
6047,0.19927599,0.2,88
6048,0.9960335,0.2,174
6049,0.30129424,0.2,197
6050,0.98115253,0.2,199
6051,0.08904136,0.2,246
6052,0.13177644,0.2,21
6053,0.9821315,0.2,16
6054,0.8256829,0.2,229
6055,0.21880634,0.2,128
6056,0.988219,0.2,80
6057,0.9334121,0.2,158
6058,0.8759369,0.2,264
6059,0.835507,0.2,185
6060,0.9866789,0.2,257
6062,0.61126775,0.2,224
6063,0.60553414,0.2,111
6064,0.6944614,0.2,182
6065,0.503336,0.2,5
6066,0.31240925,0.2,128
6067,0.89113116,0.2,269
6068,0.673274,0.2,208
6069,0.4315064,0.2,153
6070,0.14742376,0.2,195
6071,0.31401265,0.2,181
6072,0.6632455,0.2,196
6073,0.053078342,0.2,152
6074,0.25273818,0.2,218
6075,0.52722996,0.2,164
6076,0.38453704,0.2,47
6077,0.42845932,0.2,72
6078,0.6102435,0.2,51
6079,0.38035673,0.2,211
6080,0.8153042,0.2,190
6081,0.5668286,0.2,127
6082,0.96458566,0.2,32
6083,0.54293656,0.2,195
6084,0.46629754,0.2,246
6085,0.7163937,0.2,1
6088,0.9859926,0.2,78
6089,0.97156245,0.2,261
6090,0.12661427,0.2,31
6091,0.79550874,0.2,260
6092,0.980394,0.2,191
6093,0.12638722,0.2,256
6094,0.5620094,0.2,174
6096,0.19319206,0.2,256
6097,0.4450747,0.2,206
6098,0.5483061,0.2,271
6099,0.50145787,0.2,198
6101,0.62755436,0.2,250
6102,0.99684876,0.2,136
6103,0.97233015,0.2,220
6104,0.4790616,0.2,261
6105,0.73893416,0.2,126
6106,0.81863856,0.2,175
6107,0.77758443,0.2,249
6108,0.48713598,0.2,7
6109,0.9689088,0.2,263
6110,0.9801615,0.2,260
6111,0.9538076,0.2,1
6112,0.13097745,0.2,69
6114,0.88519156,0.2,1
6115,0.68824285,0.2,250
6116,0.59327626,0.2,247
6117,0.97179776,0.2,6
6118,0.50252426,0.2,51
6119,0.16889508,0.2,269
6121,0.95402336,0.2,56
6122,0.98137003,0.2,26
6123,0.46432978,0.2,56
6125,0.19518504,0.2,51
6126,0.88937265,0.2,62
6127,0.40704617,0.2,145
6128,0.91879785,0.2,85
6129,0.99129105,0.2,262
6130,0.7694789,0.2,139
6131,0.8785635,0.2,178
6132,0.36186767,0.2,192
6133,0.9125648,0.2,70
6134,0.47259763,0.2,42
6135,0.417404,0.2,52
6136,0.92487675,0.2,169
6137,0.38138413,0.2,16
6138,0.6881241,0.2,150
6140,0.8843816,0.2,231
6141,0.27795696,0.2,173
6142,0.42592007,0.2,84
6143,0.19152941,0.2,223
6144,0.947576,0.2,88
6146,0.77757037,0.2,105
6147,0.8760544,0.2,64
6148,0.64403754,0.2,246
6149,0.91243273,0.2,210
6150,0.89149654,0.2,204
6152,0.59892833,0.2,65
6153,0.32844257,0.2,270
6154,0.8838134,0.2,236
6155,0.89016116,0.2,137
6156,0.54705215,0.2,21
6157,0.6302881,0.2,17
6158,0.16391714,0.2,95
6160,0.2696353,0.2,30
6161,0.70813054,0.2,45
6162,0.9497698,0.2,190
6163,0.8489383,0.2,209
6164,0.98207676,0.2,93
6165,0.98175436,0.2,163
6166,0.9933154,0.2,13
6167,0.9811443,0.2,191
6168,0.45438862,0.2,39
6170,0.52250415,0.2,31
6171,0.7972783,0.2,187
6172,0.953192,0.2,220
6174,0.90050757,0.2,72
6175,0.8239315,0.2,173
6176,0.61988443,0.2,8
6177,0.8222651,0.2,80
6178,0.9207213,0.2,152
6179,0.9980242,0.2,99
6181,0.95953107,0.2,177
6182,0.24114148,0.2,168
6184,0.8042963,0.2,23
6185,0.86838037,0.2,126
6186,0.7082598,0.2,153
6187,0.89080507,0.2,240
6188,0.9059103,0.2,43
6190,0.995906,0.2,174
6191,0.8841655,0.2,144
6192,0.98121774,0.2,186
6193,0.11580255,0.2,158
6194,0.7944866,0.2,78
6195,0.28925738,0.2,141
6196,0.3697848,0.2,181
6197,0.51859564,0.2,204
6198,0.43737283,0.2,90
6199,0.3701449,0.2,246
6200,0.5470282,0.2,269
6201,0.20862426,0.2,144
6203,0.23529539,0.2,31
6204,0.68009067,0.2,196
6205,0.9696722,0.2,182
6206,0.517748,0.2,101
6207,0.9590709,0.2,39
6208,0.9881819,0.2,263
6209,0.9707502,0.2,38
6210,0.9560917,0.2,38
6211,0.39781442,0.2,45
6212,0.6544637,0.2,274
6213,0.9723002,0.2,126
6214,0.15852828,0.2,231
6215,0.91756433,0.2,271
6216,0.5821827,0.2,182
6218,0.278116,0.2,121
6219,0.8652138,0.2,118
6220,0.686217,0.2,84
6221,0.9728652,0.2,244
6222,0.14090165,0.2,8
6223,0.9182657,0.2,187
6225,0.90928984,0.2,202
6226,0.13922216,0.2,241
6227,0.3579517,0.2,218
6228,0.8610398,0.2,260
6229,0.23471218,0.2,139
6230,0.49656895,0.2,155
6231,0.5332908,0.2,45
6232,0.9863557,0.2,70
6233,0.6690557,0.2,246
6234,0.5825528,0.2,100
6235,0.46197248,0.2,259
6236,0.95886767,0.2,210
6237,0.99697113,0.2,215
6238,0.5805056,0.2,142
6239,0.54274666,0.2,60
6240,0.96296614,0.2,225
6241,0.54846835,0.2,68
6242,0.51862,0.2,265
6243,0.87271905,0.2,208
6244,0.9120339,0.2,125
6245,0.9729795,0.2,60
6247,0.631344,0.2,149
6248,0.23999943,0.2,250
6249,0.6276945,0.2,85
6250,0.12628502,0.2,234
6251,0.6097258,0.2,274
6252,0.9709811,0.2,223
6253,0.97634095,0.2,49
6254,0.91343975,0.2,28
6255,0.08775692,0.2,84
6256,0.99312085,0.2,275
6259,0.9284579,0.2,116
6260,0.34916797,0.2,228
6261,0.33382928,0.2,7
6262,0.99785334,0.2,132
6263,0.996296,0.2,217
6264,0.16450816,0.2,32
6265,0.89039886,0.2,240
6266,0.97160596,0.2,236
6267,0.18928137,0.2,60
6268,0.7507621,0.2,45
6269,0.96588755,0.2,93
6270,0.109678,0.2,96
6271,0.9716171,0.2,70
6272,0.23366372,0.2,50
6273,0.24738705,0.2,21
6274,0.9651117,0.2,138
6275,0.29657876,0.2,75
6276,0.9674164,0.2,98
6277,0.9479254,0.2,80
6278,0.67810434,0.2,152
6280,0.26341146,0.2,156
6281,0.98532736,0.2,26
6282,0.5567176,0.2,185
6283,0.9537585,0.2,56
6284,0.954734,0.2,191
6285,0.08571971,0.2,39
6286,0.99698824,0.2,240
6287,0.8228203,0.2,250
6288,0.73010504,0.2,139
6289,0.834908,0.2,261
6290,0.37687343,0.2,100
6291,0.83998287,0.2,78
6292,0.5318946,0.2,9
6293,0.72819835,0.2,42
6294,0.96725523,0.2,61
6295,0.7269739,0.2,49
6296,0.2788654,0.2,165
6297,0.4869637,0.2,240
6298,0.14604151,0.2,244
6299,0.88899845,0.2,28
6300,0.6164875,0.2,155
6301,0.98552555,0.2,173
6302,0.7903216,0.2,17
6303,0.9530183,0.2,190
6304,0.41568676,0.2,126
6305,0.9641871,0.2,182
6306,0.2600395,0.2,68
6307,0.261545,0.2,39
6308,0.48159286,0.2,32
6309,0.69941896,0.2,52
6310,0.9341561,0.2,56
6311,0.5100701,0.2,150
6312,0.91861165,0.2,219
6313,0.1074456,0.2,15
6314,0.9672619,0.2,62
6315,0.9239018,0.2,263
6316,0.16016832,0.2,153
6317,0.8203131,0.2,207
6318,0.41762102,0.2,69
6320,0.79094756,0.2,11
6321,0.89671344,0.2,6
6322,0.22180888,0.2,189
6323,0.88977593,0.2,110
6324,0.21173553,0.2,275
6325,0.9692021,0.2,261
6326,0.2910859,0.2,165
6327,0.77751076,0.2,32
6328,0.48586643,0.2,23
6329,0.9512223,0.2,11
6330,0.8462624,0.2,263
6331,0.39550206,0.2,203
6332,0.78062963,0.2,157
6333,0.7568102,0.2,153
6334,0.8291226,0.2,114
6335,0.6784437,0.2,5
6336,0.6950513,0.2,13
6337,0.24974687,0.2,196
6338,0.2634493,0.2,184
6339,0.4879811,0.2,139
6341,0.72516507,0.2,121
6343,0.4434819,0.2,27
6344,0.7235524,0.2,260
6345,0.5446667,0.2,141
6346,0.23053105,0.2,129
6347,0.45139003,0.2,73
6348,0.5094854,0.2,110
6349,0.15330428,0.2,257
6350,0.16843088,0.2,13
6351,0.18188113,0.2,250
6352,0.19015692,0.2,51
6353,0.8940012,0.2,22
6354,0.31105876,0.2,56
6355,0.2114912,0.2,218
6356,0.91341215,0.2,233
6358,0.14160033,0.2,134
6359,0.9288555,0.2,185
6360,0.69221324,0.2,51
6361,0.23382612,0.2,5
6362,0.9635692,0.2,246
6363,0.32689595,0.2,21
6364,0.24841885,0.2,243
6366,0.5019989,0.2,231
6367,0.7609993,0.2,36
6368,0.84926033,0.2,145
6369,0.9470467,0.2,177
6370,0.8570497,0.2,126
6371,0.9384212,0.2,98
6372,0.6722664,0.2,62
6373,0.6075548,0.2,16
6374,0.1203488,0.2,21
6375,0.7827508,0.2,209
6376,0.98134816,0.2,181
6377,0.24458496,0.2,39
6378,0.21900797,0.2,250
6379,0.16010831,0.2,142
6380,0.9259098,0.2,56
6381,0.23269804,0.2,260
6382,0.45195287,0.2,224
6383,0.68834424,0.2,216
6384,0.6895547,0.2,233
6385,0.85883105,0.2,82
6386,0.2863169,0.2,246
6387,0.9994634,0.2,92
6388,0.9842578,0.2,61
6389,0.13985534,0.2,241
6390,0.2918144,0.2,95
6391,0.21176255,0.2,165
6392,0.3917746,0.2,28
6393,0.25826257,0.2,125
6394,0.10684241,0.2,60
6395,0.82926905,0.2,60
6396,0.9403487,0.2,253
6397,0.99765176,0.2,138
6398,0.15462546,0.2,192
6399,0.44605204,0.2,79
6400,0.4716574,0.2,272
6401,0.90058774,0.2,51
6402,0.75189185,0.2,157
6403,0.628874,0.2,187
6404,0.36328918,0.2,197
6405,0.31267232,0.2,257
6406,0.9904655,0.2,154
6407,0.9363135,0.2,184
6408,0.28692612,0.2,272
6409,0.9768549,0.2,49
6410,0.73059326,0.2,49
6411,0.94955766,0.2,214
6412,0.27113685,0.2,35
6413,0.9242771,0.2,98
6414,0.78533894,0.2,207
6415,0.8319562,0.2,240
6416,0.16485785,0.2,159
6417,0.7433735,0.2,209
6418,0.2829891,0.2,23
6419,0.82089865,0.2,27
6420,0.6620708,0.2,215
6421,0.73059845,0.2,185
6422,0.38067046,0.2,73
6423,0.38155752,0.2,124
6424,0.47686985,0.2,252
6425,0.06814337,0.2,52
6426,0.7802546,0.2,69
6427,0.96160716,0.2,190
6428,0.72601527,0.2,36
6429,0.88363177,0.2,85
6430,0.94068086,0.2,259
6431,0.76083356,0.2,198
6432,0.8662605,0.2,274
6434,0.8320059,0.2,261
6435,0.98851997,0.2,239
6436,0.26123497,0.2,23
6437,0.29825717,0.2,7
6438,0.9806778,0.2,26
6439,0.16288926,0.2,88
6440,0.9117838,0.2,84
6441,0.89322376,0.2,259
6442,0.7927572,0.2,258
6443,0.9709746,0.2,253
6444,0.4947431,0.2,259
6445,0.2065185,0.2,121
6446,0.83177865,0.2,218
6447,0.44222695,0.2,272
6448,0.9328022,0.2,15
6449,0.44599047,0.2,206
6450,0.59850353,0.2,273
6451,0.16931346,0.2,246
6452,0.16929284,0.2,272
6453,0.8119431,0.2,219
6454,0.6085041,0.2,26
6455,0.9908565,0.2,275
6456,0.8955741,0.2,16
6457,0.26200816,0.2,264
6458,0.7533281,0.2,82
6459,0.981818,0.2,260
6460,0.48278886,0.2,45
6461,0.78924435,0.2,131
6463,0.16853556,0.2,185
6464,0.91842675,0.2,61
6465,0.8070936,0.2,8
6466,0.79746336,0.2,142
6468,0.9699674,0.2,173
6469,0.9412504,0.2,63
6470,0.9612941,0.2,118
6471,0.60315233,0.2,41
6472,0.8912565,0.2,209
6473,0.9068288,0.2,6
6474,0.6032114,0.2,203
6475,0.86624664,0.2,5
6476,0.9887028,0.2,242
6477,0.7857193,0.2,72
6478,0.59518605,0.2,32
6479,0.8836593,0.2,78
6480,0.3972956,0.2,6
6481,0.9920041,0.2,150
6482,0.653157,0.2,157
6483,0.6591987,0.2,89
6484,0.8808647,0.2,137
6485,0.63746285,0.2,69
6486,0.5751178,0.2,274
6488,0.95842093,0.2,69
6489,0.13910687,0.2,173
6490,0.17767458,0.2,121
6491,0.09100449,0.2,218
6492,0.13443062,0.2,148
6493,0.2346353,0.2,155
6494,0.90434206,0.2,185
6495,0.31118026,0.2,68
6496,0.3594585,0.2,163
6497,0.72477543,0.2,170
6498,0.6150177,0.2,26
6499,0.95049566,0.2,177
6500,0.5760426,0.2,169
6501,0.09321795,0.2,198
6502,0.21564776,0.2,68
6503,0.2574001,0.2,98
6504,0.9676935,0.2,67
6505,0.11615374,0.2,253
6506,0.28146622,0.2,243
6507,0.88163424,0.2,85
6508,0.90007645,0.2,126
6509,0.6068389,0.2,38
6510,0.80015314,0.2,42
6511,0.7642546,0.2,187
6512,0.8678516,0.2,185
6514,0.51897085,0.2,215
6515,0.90837944,0.2,7
6516,0.96680766,0.2,64
6517,0.8596035,0.2,269
6518,0.37331122,0.2,151
6519,0.36758608,0.2,42
6520,0.12583025,0.2,163
6521,0.69316614,0.2,46
6522,0.51641,0.2,151
6523,0.97901756,0.2,182
6524,0.8664462,0.2,269
6525,0.42730212,0.2,73
6526,0.9657639,0.2,239
6527,0.42549947,0.2,40
6528,0.7766839,0.2,119
6529,0.5841816,0.2,101
6530,0.11255071,0.2,84
6532,0.54238355,0.2,252
6533,0.4047706,0.2,206
6534,0.6971594,0.2,88
6535,0.9079545,0.2,182
6536,0.28505775,0.2,170
6537,0.8566565,0.2,58
6538,0.8774557,0.2,58
6539,0.9644804,0.2,191
6540,0.9483739,0.2,1
6541,0.7571905,0.2,233
6542,0.317568,0.2,259
6543,0.44709495,0.2,204
6544,0.95350057,0.2,221
6545,0.3228067,0.2,233
6546,0.726805,0.2,81
6547,0.68327266,0.2,135
6548,0.9417667,0.2,165
6549,0.924013,0.2,142
6550,0.97333705,0.2,17
6551,0.54299265,0.2,274
6552,0.9923809,0.2,141
6553,0.408882,0.2,193
6554,0.8772391,0.2,8
6555,0.45089173,0.2,69
6556,0.31677687,0.2,100
6557,0.6555333,0.2,198
6558,0.35062718,0.2,71
6559,0.20508716,0.2,195
6560,0.7341255,0.2,269
6561,0.14745225,0.2,41
6562,0.37017003,0.2,151
6564,0.7377318,0.2,225
6565,0.9588658,0.2,81
6566,0.74160296,0.2,214
6567,0.7153248,0.2,81
6568,0.9236722,0.2,37
6569,0.9552837,0.2,173
6570,0.99394953,0.2,275
6571,0.9091337,0.2,142
6572,0.41323325,0.2,68
6573,0.49809286,0.2,142
6574,0.25044504,0.2,161
6575,0.2813686,0.2,49
6576,0.93934005,0.2,81
6577,0.08291955,0.2,5
6578,0.7352887,0.2,69
6580,0.8272911,0.2,46
6581,0.9351755,0.2,1
6582,0.36835885,0.2,185
6583,0.94704163,0.2,264
6584,0.9197595,0.2,223
6585,0.3798374,0.2,62
6587,0.9854946,0.2,43
6588,0.86244345,0.2,125
6589,0.45112246,0.2,17
6590,0.1688202,0.2,82
6591,0.863576,0.2,273
6592,0.33163968,0.2,95
6593,0.6685689,0.2,214
6594,0.88103426,0.2,181
6595,0.8878376,0.2,110
6596,0.21499015,0.2,68
6597,0.6502424,0.2,214
6598,0.92821383,0.2,103
6599,0.22983299,0.2,153
6600,0.97039235,0.2,234
6601,0.8232839,0.2,209
6602,0.9058185,0.2,267
6603,0.7383639,0.2,16
6604,0.77263755,0.2,28
6605,0.70550853,0.2,141
6606,0.85677654,0.2,228
6607,0.19468342,0.2,238
6609,0.1913168,0.2,79
6610,0.85115284,0.2,78
6611,0.5413769,0.2,126
6612,0.2832807,0.2,28
6614,0.9266219,0.2,60
6615,0.93210906,0.2,93
6616,0.06524978,0.2,77
6617,0.16310777,0.2,260
6618,0.53478444,0.2,1
6619,0.8362637,0.2,139
6620,0.8882514,0.2,126
6621,0.9960686,0.2,217
6622,0.9810813,0.2,256
6623,0.32806024,0.2,142
6624,0.9951514,0.2,198
6625,0.71453214,0.2,185
6626,0.6433398,0.2,52
6627,0.9134866,0.2,11
6628,0.9389605,0.2,152
6629,0.38591534,0.2,60
6630,0.3210596,0.2,160
6632,0.2662156,0.2,73
6633,0.8463596,0.2,170
6634,0.16466896,0.2,45
6635,0.92119694,0.2,221
6636,0.7654676,0.2,261
6637,0.9406378,0.2,206
6638,0.40610436,0.2,226
6639,0.30191797,0.2,129
6640,0.32570583,0.2,259
6641,0.62999344,0.2,93
6642,0.9810435,0.2,126
6643,0.96674436,0.2,37
6645,0.9814373,0.2,118
6646,0.22398296,0.2,121
6647,0.97530615,0.2,61
6648,0.8150997,0.2,190
6649,0.883081,0.2,161
6650,0.8026457,0.2,196
6651,0.52843964,0.2,73
6652,0.9856167,0.2,125
6653,0.45050803,0.2,128
6654,0.73059165,0.2,110
6655,0.99849474,0.2,217
6656,0.6550633,0.2,31
6657,0.10250288,0.2,75
6658,0.40908056,0.2,223
6659,0.8191471,0.2,150
6660,0.9912561,0.2,93
6661,0.9696251,0.2,214
6662,0.21112911,0.2,123
6663,0.37492198,0.2,31
6664,0.09692368,0.2,144
6665,0.37711024,0.2,252
6666,0.8665963,0.2,102
6667,0.60856646,0.2,185
6668,0.8543376,0.2,110
6669,0.8558749,0.2,210
6670,0.9285575,0.2,4
6671,0.9135832,0.2,273
6672,0.30360758,0.2,23
6673,0.51843137,0.2,209
6674,0.3797285,0.2,73
6675,0.55635685,0.2,119
6676,0.5279115,0.2,68
6677,0.23934466,0.2,75
6678,0.35304686,0.2,190
6679,0.9552088,0.2,135
6680,0.946232,0.2,199
6681,0.18597484,0.2,243
6682,0.2695236,0.2,173
6683,0.6440186,0.2,118
6684,0.25143662,0.2,232
6685,0.9303074,0.2,69
6686,0.5479023,0.2,28
6687,0.36297846,0.2,148
6688,0.21291873,0.2,48
6689,0.11191565,0.2,135
6690,0.96516764,0.2,253
6691,0.97984695,0.2,126
6692,0.26771468,0.2,68
6693,0.27045283,0.2,165
6694,0.8415562,0.2,181
6695,0.96056443,0.2,234
6696,0.69521147,0.2,117
6697,0.9298881,0.2,27
6698,0.4852327,0.2,135
6699,0.6633661,0.2,68
6700,0.41726848,0.2,153
6701,0.9326427,0.2,240
6702,0.4992867,0.2,69
6703,0.13382821,0.2,95
6704,0.6584766,0.2,46
6705,0.6991451,0.2,23
6707,0.94425315,0.2,89
6708,0.42103356,0.2,17
6709,0.71134967,0.2,42
6712,0.1614216,0.2,36
6714,0.93088275,0.2,106
6715,0.42034128,0.2,181
6716,0.08445651,0.2,232
6717,0.3379721,0.2,23
6718,0.44642594,0.2,192
6719,0.52071697,0.2,17
6720,0.14752051,0.2,143
6721,0.24636874,0.2,243
6722,0.7641369,0.2,74
6723,0.36658317,0.2,42
6724,0.8933568,0.2,118
6725,0.45162687,0.2,100
6726,0.97922117,0.2,216
6727,0.6686962,0.2,45
6728,0.6879747,0.2,98
6729,0.9461653,0.2,157
6730,0.22469802,0.2,192
6731,0.5678749,0.2,43
6732,0.9178077,0.2,181
6733,0.13360667,0.2,77
6734,0.9647596,0.2,5
6735,0.695627,0.2,265
6736,0.3605087,0.2,196
6737,0.24571016,0.2,260
6738,0.45723745,0.2,73
6739,0.9007114,0.2,275
6740,0.96340275,0.2,42
6741,0.86591536,0.2,42
6742,0.9785518,0.2,263
6743,0.9886624,0.2,251
6744,0.837078,0.2,7
6745,0.16462989,0.2,129
6746,0.42391637,0.2,224
6747,0.93894017,0.2,43
6749,0.45587656,0.2,100
6750,0.7163612,0.2,223
6751,0.48444304,0.2,257
6752,0.48198745,0.2,5
6753,0.18812649,0.2,252
6754,0.14477907,0.2,153
6755,0.19082674,0.2,243
6756,0.37261847,0.2,252
6757,0.33416697,0.2,7
6758,0.28889233,0.2,252
6759,0.99042493,0.2,182
6760,0.72754735,0.2,169
6761,0.18149668,0.2,250
6762,0.961759,0.2,99
6763,0.9799334,0.2,220
6764,0.1335043,0.2,211
6765,0.7051064,0.2,31
6766,0.9386806,0.2,125
6768,0.92731977,0.2,69
6769,0.37474406,0.2,68
6770,0.44186625,0.2,196
6771,0.2660512,0.2,142
6772,0.99236226,0.2,143
6773,0.20635837,0.2,187
6774,0.48187548,0.2,51
6775,0.9592077,0.2,100
6776,0.62002796,0.2,124
6777,0.57683355,0.2,18
6778,0.9386823,0.2,195
6779,0.46212628,0.2,155
6781,0.9852917,0.2,38
6782,0.7155361,0.2,56
6783,0.9118124,0.2,214
6784,0.24231514,0.2,192
6785,0.27518386,0.2,243
6786,0.8307673,0.2,220
6787,0.7537697,0.2,208
6788,0.65806556,0.2,261
6789,0.9481719,0.2,249
6790,0.9179678,0.2,8
6791,0.73283195,0.2,5
6792,0.44702893,0.2,195
6793,0.8968693,0.2,111
6794,0.7863187,0.2,86
6795,0.78397214,0.2,28
6796,0.9838684,0.2,271
6797,0.9915133,0.2,163
6798,0.6245327,0.2,206
6799,0.6366773,0.2,75
6800,0.44529027,0.2,195
6801,0.6956664,0.2,269
6802,0.4022306,0.2,259
6803,0.5863364,0.2,41
6804,0.99364036,0.2,182
6805,0.4240728,0.2,145
6806,0.57187164,0.2,252
6807,0.30881125,0.2,115
6808,0.9963168,0.2,168
6809,0.9578079,0.2,178
6810,0.833731,0.2,275
6811,0.9709188,0.2,11
6812,0.22195594,0.2,215
6814,0.13251722,0.2,244
6816,0.24848326,0.2,29
6817,0.9824699,0.2,38
6818,0.93159276,0.2,177
6819,0.25231314,0.2,129
6820,0.97340244,0.2,177
6821,0.773787,0.2,52
6822,0.88230413,0.2,253
6824,0.2853972,0.2,143
6825,0.6639602,0.2,68
6826,0.8748493,0.2,261
6827,0.50313866,0.2,83
6828,0.9532865,0.2,261
6829,0.2908288,0.2,35
6830,0.8786734,0.2,265
6831,0.84278834,0.2,106
6832,0.2596121,0.2,81
6833,0.31981134,0.2,269
6836,0.9579105,0.2,252
6837,0.654891,0.2,106
6838,0.99342394,0.2,6
6839,0.20484895,0.2,153
6841,0.9871155,0.2,150
6842,0.98900676,0.2,205
6843,0.8535587,0.2,215
6844,0.32271755,0.2,62
6845,0.899109,0.2,273
6847,0.22721773,0.2,95
6848,0.91597056,0.2,47
6849,0.4882905,0.2,269
6850,0.28777525,0.2,27
6851,0.5406944,0.2,214
6852,0.34694308,0.2,221
6853,0.9930514,0.2,221
6854,0.23692098,0.2,206
6855,0.98886186,0.2,182
6856,0.97044814,0.2,246
6857,0.32797122,0.2,153
6858,0.6034384,0.2,196
6859,0.07945525,0.2,250
6860,0.38223624,0.2,148
6861,0.8332735,0.2,27
6862,0.82528484,0.2,49
6863,0.8354615,0.2,60
6864,0.46122587,0.2,21
6866,0.9424208,0.2,39
6867,0.80819005,0.2,250
6868,0.90134823,0.2,175
6869,0.9825393,0.2,43
6870,0.7354195,0.2,176
6871,0.7741792,0.2,252
6872,0.96820205,0.2,118
6873,0.90126514,0.2,191
6874,0.9897243,0.2,240
6875,0.13268532,0.2,214
6876,0.6925706,0.2,106
6877,0.7328552,0.2,163
6878,0.4520638,0.2,259
6879,0.25675097,0.2,270
6880,0.60128945,0.2,124
6881,0.84221923,0.2,187
6883,0.21807224,0.2,147
6884,0.4916813,0.2,124
6885,0.85069525,0.2,196
6886,0.98986036,0.2,152
6887,0.4498667,0.2,243
6888,0.60269403,0.2,207
6889,0.6034749,0.2,224
6890,0.30229354,0.2,252
6891,0.8964569,0.2,209
6893,0.1729165,0.2,174
6894,0.44554287,0.2,259
6895,0.98827374,0.2,174
6896,0.98252815,0.2,248
6897,0.27736446,0.2,88
6898,0.5927987,0.2,128
6899,0.9713675,0.2,93
6900,0.99891853,0.2,217
6903,0.90887994,0.2,93
6904,0.9584825,0.2,177
6905,0.8832386,0.2,222
6906,0.64493346,0.2,139
6907,0.060177535,0.2,198
6908,0.97997254,0.2,182
6909,0.24174741,0.2,30
6910,0.33383292,0.2,237
6911,0.9476249,0.2,32
6912,0.62232065,0.2,54
6913,0.84225625,0.2,114
6914,0.9829266,0.2,240
6915,0.75468224,0.2,229
6916,0.10796405,0.2,272
6917,0.17056695,0.2,72
6918,0.90809715,0.2,181
6919,0.9755297,0.2,7
6920,0.19255702,0.2,195
6921,0.8958708,0.2,71
6922,0.8083192,0.2,158
6923,0.8669213,0.2,114
6925,0.7857396,0.2,199
6926,0.2757183,0.2,181
6927,0.48113042,0.2,21
6929,0.97729915,0.2,16
6930,0.32424477,0.2,232
6931,0.94035983,0.2,11
6932,0.7697152,0.2,261
6933,0.9672573,0.2,196
6934,0.95887965,0.2,193
6935,0.9842551,0.2,197
6936,0.7243808,0.2,206
6937,0.15000351,0.2,21
6938,0.35562977,0.2,114
6939,0.24667637,0.2,81
6940,0.44543067,0.2,144
6941,0.92964417,0.2,261
6942,0.40595725,0.2,212
6943,0.7624278,0.2,125
6944,0.78584844,0.2,80
6945,0.5669669,0.2,193
6946,0.37359363,0.2,203
6947,0.2936635,0.2,197
6948,0.9613958,0.2,47
6949,0.9167867,0.2,131
6950,0.9970498,0.2,266
6951,0.6581403,0.2,68
6952,0.88129544,0.2,70
6953,0.90848744,0.2,98
6954,0.79082537,0.2,26
6955,0.835976,0.2,197
6956,0.995355,0.2,132
6957,0.7353853,0.2,264
6958,0.29875836,0.2,198
6959,0.18017194,0.2,53
6960,0.79173034,0.2,126
6961,0.78891736,0.2,250
6962,0.50488144,0.2,148
6963,0.26001745,0.2,158
6964,0.7418097,0.2,247
6965,0.24134333,0.2,31
6966,0.71581006,0.2,165
6967,0.83034056,0.2,126
6968,0.4864141,0.2,88
6969,0.42998105,0.2,93
6970,0.71077347,0.2,62
6971,0.93733436,0.2,158
6972,0.48413903,0.2,231
6973,0.42309862,0.2,143
6975,0.36555254,0.2,39
6976,0.42720163,0.2,190
6979,0.6937726,0.2,21
6980,0.78252196,0.2,173
6981,0.87614524,0.2,260
6984,0.23737332,0.2,159
6985,0.31963366,0.2,71
6986,0.37282693,0.2,246
6987,0.89269525,0.2,106
6988,0.31993863,0.2,69
6989,0.9735528,0.2,221
6990,0.2004152,0.2,272
6991,0.9560896,0.2,106
6992,0.40458602,0.2,139
6993,0.8273605,0.2,98
6994,0.7221977,0.2,233
6995,0.22448862,0.2,149
6996,0.67442364,0.2,42
6997,0.91507053,0.2,60
6998,0.97638434,0.2,99
6999,0.3794563,0.2,23
7000,0.414123,0.2,229
7001,0.24039686,0.2,100
7002,0.40807283,0.2,60
7003,0.6461459,0.2,145
7004,0.99639505,0.2,186
7005,0.876603,0.2,271
7006,0.9598892,0.2,90
7007,0.9303761,0.2,5
7008,0.9834125,0.2,64
7009,0.95115554,0.2,157
7010,0.21885177,0.2,184
7011,0.9921697,0.2,158
7012,0.24752916,0.2,59
7013,0.9554392,0.2,261
7014,0.95606357,0.2,119
7015,0.47825608,0.2,26
7016,0.5538595,0.2,187
7017,0.23015024,0.2,266
7018,0.27210295,0.2,59
7019,0.70571953,0.2,181
7020,0.962723,0.2,170
7021,0.9808687,0.2,157
7022,0.7718448,0.2,173
7023,0.82284516,0.2,16
7024,0.2814306,0.2,144
7025,0.7410608,0.2,60
7026,0.32730138,0.2,202
7027,0.83589137,0.2,177
7028,0.7841342,0.2,216
7029,0.91213,0.2,271
7030,0.23532264,0.2,73
7031,0.90560937,0.2,65
7032,0.29750493,0.2,231
7033,0.944468,0.2,26
7034,0.87410223,0.2,260
7035,0.86286664,0.2,29
7036,0.17912266,0.2,142
7037,0.73798746,0.2,69
7038,0.9080713,0.2,180
7039,0.9518099,0.2,43
7040,0.83708984,0.2,63
7041,0.730772,0.2,69
7042,0.2722257,0.2,12
7044,0.25114056,0.2,173
7045,0.22912903,0.2,162
7046,0.90828514,0.2,72
7047,0.89274275,0.2,110
7048,0.5592895,0.2,16
7049,0.9853904,0.2,67
7050,0.6127898,0.2,202
7051,0.21228135,0.2,275
7052,0.5635536,0.2,91
7053,0.62116885,0.2,81
7054,0.70790434,0.2,65
7055,0.6667324,0.2,153
7056,0.9057934,0.2,191
7057,0.6190376,0.2,264
7058,0.86291474,0.2,236
7059,0.35941413,0.2,95
7060,0.75206774,0.2,196
7061,0.34506163,0.2,121
7062,0.61674255,0.2,42
7063,0.08639874,0.2,153
7064,0.7112742,0.2,274
7065,0.9073993,0.2,261
7066,0.12838525,0.2,272
7067,0.5271731,0.2,40
7068,0.9933925,0.2,94
7069,0.5375583,0.2,246
7071,0.1453066,0.2,250
7072,0.54199696,0.2,246
7073,0.2091817,0.2,179
7075,0.2169685,0.2,147
7076,0.42118472,0.2,95
7077,0.6121868,0.2,48
7079,0.6781117,0.2,121
7080,0.80140597,0.2,69
7081,0.32084432,0.2,215
7082,0.10251138,0.2,122
7083,0.9339946,0.2,253
7084,0.48370475,0.2,72
7085,0.4903867,0.2,155
7086,0.9341564,0.2,84
7088,0.9983517,0.2,151
7089,0.45341456,0.2,150
7090,0.99157035,0.2,80
7091,0.59918106,0.2,32
7092,0.5617064,0.2,199
7093,0.8057304,0.2,98
7094,0.7058061,0.2,122
7095,0.9810739,0.2,20
7096,0.7221813,0.2,214
7098,0.18110578,0.2,179
7099,0.23464817,0.2,21
7100,0.9287327,0.2,111
7101,0.38110247,0.2,22
7102,0.9125969,0.2,26
7103,0.99007505,0.2,150
7104,0.88825077,0.2,30
7105,0.58848435,0.2,206
7106,0.73866516,0.2,123
7108,0.9234188,0.2,106
7109,0.50394344,0.2,168
7110,0.42638204,0.2,41
7111,0.99583,0.2,138
7112,0.9933083,0.2,37
7115,0.91365117,0.2,240
7116,0.84489876,0.2,48
7117,0.83797264,0.2,118
7118,0.86147505,0.2,274
7119,0.51337475,0.2,228
7120,0.91066444,0.2,56
7121,0.40543127,0.2,98
7122,0.484993,0.2,223
7123,0.51468325,0.2,196
7124,0.2944608,0.2,60
7125,0.37315473,0.2,56
7126,0.40427023,0.2,103
7127,0.999057,0.2,186
7128,0.9913783,0.2,102
7129,0.9054696,0.2,225
7130,0.34525043,0.2,240
7131,0.31257525,0.2,102
7132,0.99700624,0.2,186
7133,0.8843365,0.2,118
7134,0.873714,0.2,208
7135,0.54922605,0.2,75
7136,0.091348045,0.2,246
7137,0.34769726,0.2,185
7138,0.53035754,0.2,215
7139,0.84145254,0.2,181
7140,0.18779647,0.2,84
7141,0.97909915,0.2,258
7142,0.2592061,0.2,143
7143,0.174989,0.2,52
7144,0.6243427,0.2,164
7145,0.31079385,0.2,153
7146,0.65205586,0.2,214
7147,0.99684983,0.2,49
7148,0.8178942,0.2,215
7149,0.5165715,0.2,259
7150,0.182764,0.2,73
7151,0.26949647,0.2,155
7152,0.5838309,0.2,259
7153,0.98424685,0.2,242
7154,0.86474675,0.2,26
7156,0.48801455,0.2,32
7157,0.5372817,0.2,60
7158,0.7353009,0.2,220
7159,0.978013,0.2,43
7160,0.24009085,0.2,129
7161,0.4978036,0.2,77
7162,0.29261822,0.2,250
7163,0.95221615,0.2,1
7164,0.2770752,0.2,23
7165,0.98712325,0.2,199
7168,0.8109153,0.2,271
7169,0.2391822,0.2,236
7170,0.8401946,0.2,56
7171,0.5531001,0.2,37
7172,0.65252084,0.2,69
7173,0.9652995,0.2,118
7174,0.9224508,0.2,246
7175,0.5501862,0.2,110
7176,0.9909458,0.2,90
7177,0.23940808,0.2,47
7178,0.18080404,0.2,28
7179,0.9489645,0.2,271
7180,0.30908737,0.2,163
7181,0.52519685,0.2,2
7182,0.9727864,0.2,99
7183,0.9126125,0.2,70
7184,0.47496417,0.2,181
7185,0.9834561,0.2,72
7186,0.9968947,0.2,267
7187,0.35035557,0.2,270
7188,0.9928382,0.2,275
7189,0.23886363,0.2,33
7190,0.823572,0.2,56
7191,0.1729558,0.2,105
7192,0.6871279,0.2,147
7193,0.51919156,0.2,202
7194,0.6563268,0.2,69
7195,0.8804878,0.2,199
7196,0.9769239,0.2,125
7197,0.27929068,0.2,103
7198,0.9766277,0.2,260
7199,0.34382218,0.2,230
7200,0.26454625,0.2,91
7201,0.9084871,0.2,182
7202,0.30701092,0.2,97
7203,0.22187117,0.2,128
7205,0.99697673,0.2,158
7206,0.8729446,0.2,98
7207,0.5039326,0.2,168
7208,0.7939442,0.2,80
7209,0.9808483,0.2,64
7210,0.563071,0.2,73
7211,0.9676907,0.2,78
7212,0.5370471,0.2,28
7213,0.9656908,0.2,114
7214,0.11917416,0.2,69
7216,0.21618162,0.2,155
7217,0.127089,0.2,119
7218,0.8349563,0.2,271
7219,0.38272485,0.2,218
7220,0.67358774,0.2,30
7222,0.17291516,0.2,155
7224,0.65543336,0.2,125
7225,0.26489094,0.2,115
7226,0.8220903,0.2,197
7228,0.9269675,0.2,184
7229,0.7289422,0.2,85
7230,0.2835086,0.2,21
7231,0.4730508,0.2,23
7233,0.3210938,0.2,159
7234,0.0912057,0.2,23
7235,0.9927273,0.2,4
7236,0.9869108,0.2,242
7237,0.31490973,0.2,232
7238,0.59709644,0.2,52
7239,0.4288536,0.2,125
7240,0.45715582,0.2,153
7241,0.32541627,0.2,226
7242,0.28687394,0.2,51
7243,0.7370559,0.2,236
7244,0.7797826,0.2,261
7245,0.6744075,0.2,5
7246,0.7383513,0.2,246
7247,0.2921623,0.2,238
7248,0.99211687,0.2,29
7249,0.9508892,0.2,199
7250,0.4183246,0.2,257
7251,0.932245,0.2,43
7252,0.95208496,0.2,157
7253,0.38376996,0.2,252
7254,0.35266423,0.2,196
7255,0.090413004,0.2,68
7257,0.729062,0.2,264
7258,0.9215817,0.2,196
7259,0.27229407,0.2,52
7260,0.29580918,0.2,259
7261,0.40908656,0.2,17
7262,0.1267449,0.2,50
7263,0.88396776,0.2,56
7266,0.49136674,0.2,181
7267,0.5848982,0.2,160
7268,0.5100187,0.2,155
7269,0.10092664,0.2,268
7270,0.98365384,0.2,240
7271,0.97116435,0.2,27
7272,0.7505378,0.2,72
7273,0.97088134,0.2,93
7274,0.9836891,0.2,63
7275,0.9961869,0.2,263
7276,0.31061476,0.2,42
7277,0.51030964,0.2,122
7278,0.19876537,0.2,52
7279,0.23280638,0.2,114
7280,0.9754254,0.2,81
7281,0.17049378,0.2,208
7282,0.9659146,0.2,53
7283,0.9948748,0.2,118
7284,0.9139148,0.2,185
7285,0.97235423,0.2,43
7287,0.057259146,0.2,189
7288,0.9873707,0.2,90
7289,0.9468452,0.2,1
7290,0.4564861,0.2,214
7291,0.9978302,0.2,172
7292,0.21922985,0.2,52
7293,0.9312001,0.2,11
7294,0.57107717,0.2,122
7295,0.99693596,0.2,150
7296,0.9833868,0.2,191
7297,0.1599671,0.2,245
7300,0.35848406,0.2,247
7301,0.8511337,0.2,72
7302,0.23282659,0.2,9
7303,0.8098904,0.2,98
7304,0.8628908,0.2,117
7305,0.78813183,0.2,60
7306,0.9634374,0.2,260
7307,0.9873427,0.2,99
7308,0.5924797,0.2,8
7309,0.7950717,0.2,221
7310,0.90307474,0.2,102
7311,0.6441585,0.2,170
7312,0.60595936,0.2,240
7313,0.9376731,0.2,27
7314,0.95460284,0.2,187
7315,0.11512219,0.2,148
7316,0.5238519,0.2,4
7317,0.22459894,0.2,16
7318,0.8034213,0.2,18
7319,0.590151,0.2,252
7320,0.9744556,0.2,56
7321,0.60542375,0.2,260
7322,0.9300015,0.2,236
7323,0.9845296,0.2,237
7324,0.4261966,0.2,158
7325,0.18109815,0.2,73
7326,0.97167206,0.2,173
7327,0.9879363,0.2,174
7328,0.8359025,0.2,261
7329,0.57088494,0.2,87
7330,0.7888834,0.2,89
7331,0.82233167,0.2,184
7332,0.6144016,0.2,95
7333,0.6484295,0.2,119
7334,0.395167,0.2,252
7335,0.9011873,0.2,274
7336,0.5220462,0.2,206
7337,0.5484443,0.2,8
7338,0.4995602,0.2,98
7339,0.9373262,0.2,7
7340,0.57596207,0.2,243
7341,0.9901518,0.2,98
7342,0.6320668,0.2,71
7343,0.32802424,0.2,239
7344,0.093820505,0.2,250
7346,0.62030154,0.2,197
7347,0.3795722,0.2,68
7349,0.45317274,0.2,21
7350,0.41329983,0.2,59
7352,0.9927113,0.2,236
7354,0.7891761,0.2,85
7355,0.4732968,0.2,28
7356,0.46248922,0.2,28
7357,0.63727546,0.2,250
7358,0.26159227,0.2,122
7360,0.6275766,0.2,175
7361,0.9426309,0.2,126
7362,0.8585174,0.2,169
7363,0.98173887,0.2,173
7364,0.9459613,0.2,72
7365,0.09488787,0.2,202
7366,0.8707081,0.2,71
7367,0.9727674,0.2,246
7368,0.24970156,0.2,80
7369,0.9793338,0.2,93
7370,0.9411729,0.2,221
7371,0.8330613,0.2,111
7372,0.9789305,0.2,149
7373,0.9367103,0.2,26
7374,0.8666064,0.2,100
7375,0.45309842,0.2,51
7376,0.74961764,0.2,146
7377,0.8851598,0.2,202
7378,0.3929288,0.2,125
7379,0.66297585,0.2,147
7381,0.98646474,0.2,163
7382,0.89084095,0.2,216
7383,0.9435357,0.2,37
7384,0.17444587,0.2,16
7385,0.88875705,0.2,41
7386,0.5896877,0.2,196
7387,0.9681363,0.2,269
7388,0.9956797,0.2,258
7389,0.16346788,0.2,72
7390,0.49525288,0.2,177
7392,0.84658283,0.2,125
7393,0.96458834,0.2,182
7394,0.482261,0.2,272
7396,0.41240475,0.2,155
7398,0.352673,0.2,228
7399,0.2933044,0.2,144
7400,0.907509,0.2,260
7401,0.937931,0.2,215
7402,0.15805802,0.2,93
7403,0.60665005,0.2,252
7404,0.21726453,0.2,30
7405,0.12256108,0.2,175
7406,0.98899627,0.2,216
7407,0.27165037,0.2,176
7408,0.35675663,0.2,196
7409,0.9705365,0.2,253
7410,0.18377711,0.2,5
7411,0.7458117,0.2,6
7412,0.99060625,0.2,7
7413,0.6323707,0.2,96
7414,0.6870751,0.2,50
7415,0.49500036,0.2,52
7416,0.87421584,0.2,52
7417,0.8223145,0.2,90
7418,0.89934915,0.2,206
7419,0.20728417,0.2,117
7420,0.29186463,0.2,114
7422,0.51951116,0.2,214
7423,0.67753136,0.2,266
7425,0.838723,0.2,126
7426,0.9298512,0.2,264
7427,0.5649148,0.2,233
7428,0.81769574,0.2,71
7429,0.69579244,0.2,77
7430,0.5255718,0.2,103
7431,0.41778213,0.2,153
7432,0.4882633,0.2,69
7433,0.97880995,0.2,177
7434,0.9733374,0.2,78
7435,0.9043123,0.2,94
7436,0.43878338,0.2,153
7437,0.9188689,0.2,253
7438,0.82498187,0.2,177
7439,0.16976316,0.2,77
7440,0.27067563,0.2,88
7441,0.74115527,0.2,190
7442,0.8513031,0.2,221
7443,0.27719036,0.2,217
7445,0.9837982,0.2,269
7446,0.42171127,0.2,196
7447,0.17314751,0.2,240
7448,0.63854814,0.2,78
7449,0.45619878,0.2,187
7450,0.8882511,0.2,83
7451,0.54559654,0.2,265
7452,0.9466609,0.2,240
7453,0.22462204,0.2,195
7454,0.530284,0.2,142
7456,0.93956393,0.2,81
7457,0.9876968,0.2,56
7458,0.89287746,0.2,199
7459,0.8861774,0.2,174
7460,0.9697142,0.2,78
7461,0.34396404,0.2,258
7462,0.85410875,0.2,122
7463,0.898923,0.2,16
7464,0.26013342,0.2,259
7465,0.9346959,0.2,224
7466,0.882113,0.2,163
7468,0.1746391,0.2,73
7469,0.9567619,0.2,249
7470,0.94444853,0.2,275
7471,0.17987487,0.2,141
7472,0.31790662,0.2,153
7473,0.40258726,0.2,215
7474,0.1924909,0.2,13
7476,0.9214225,0.2,43
7477,0.37892798,0.2,21
7478,0.5557385,0.2,124
7479,0.6261753,0.2,155
7480,0.90555274,0.2,143
7481,0.62333614,0.2,119
7482,0.24681285,0.2,163
7483,0.628468,0.2,23
7484,0.30923584,0.2,121
7485,0.34940863,0.2,203
7486,0.900374,0.2,228
7487,0.65793186,0.2,20
7488,0.5748664,0.2,124
7489,0.876918,0.2,260
7490,0.84089094,0.2,185
7491,0.3880878,0.2,141
7493,0.73222244,0.2,93
7494,0.30382574,0.2,272
7495,0.6461959,0.2,53
7496,0.9615452,0.2,93
7497,0.1404683,0.2,159
7498,0.15136251,0.2,241
7499,0.78322357,0.2,73
7500,0.88866526,0.2,264
7501,0.9943646,0.2,215
7502,0.49550018,0.2,131
7503,0.4146911,0.2,69
7504,0.20800598,0.2,243
7506,0.9312439,0.2,83
7507,0.20810595,0.2,4
7508,0.46474454,0.2,69
7509,0.23991404,0.2,36
7510,0.9415339,0.2,214
7511,0.97860366,0.2,6
7513,0.92008203,0.2,253
7514,0.3034341,0.2,187
7516,0.91107696,0.2,7
7517,0.55325466,0.2,69
7518,0.2546133,0.2,153
7519,0.10990812,0.2,51
7520,0.38559434,0.2,28
7522,0.61399704,0.2,143
7523,0.79283214,0.2,269
7524,0.62782204,0.2,228
7525,0.19351453,0.2,178
7526,0.88495165,0.2,84
7527,0.6952522,0.2,22
7528,0.32031274,0.2,103
7529,0.52028716,0.2,164
7530,0.37525547,0.2,73
7531,0.97356385,0.2,176
7532,0.9783134,0.2,177
7533,0.78080773,0.2,40
7534,0.21964464,0.2,145
7535,0.9758843,0.2,182
7536,0.9958034,0.2,2
7537,0.87683076,0.2,65
7538,0.9955544,0.2,258
7539,0.91942114,0.2,98
7540,0.8825791,0.2,190
7541,0.9774214,0.2,220
7542,0.91704905,0.2,16
7543,0.8461514,0.2,219
7544,0.8999058,0.2,64
7545,0.9969478,0.2,65
7546,0.26953113,0.2,88
7547,0.9958325,0.2,32
7548,0.9620729,0.2,253
7549,0.6203151,0.2,5
7551,0.30020103,0.2,192
7552,0.960629,0.2,224
7553,0.9403841,0.2,199
7554,0.7134558,0.2,272
7555,0.8732119,0.2,53
7556,0.96361405,0.2,185
7557,0.9985557,0.2,93
7558,0.28897902,0.2,60
7559,0.8866886,0.2,209
7560,0.1400541,0.2,23
7561,0.9324876,0.2,62
7562,0.98686534,0.2,98
7563,0.8224397,0.2,185
7564,0.99865985,0.2,7
7565,0.62388206,0.2,16
7566,0.99904877,0.2,224
7567,0.9078432,0.2,210
7568,0.9325901,0.2,118
7569,0.9714183,0.2,216
7570,0.93479425,0.2,181
7571,0.9798248,0.2,60
7572,0.38815084,0.2,121
7573,0.83823323,0.2,195
7574,0.26302657,0.2,234
7575,0.9294414,0.2,63
7576,0.2903239,0.2,250
7577,0.36087263,0.2,139
7578,0.6651638,0.2,231
7579,0.9805192,0.2,70
7580,0.98057497,0.2,93
7581,0.3726493,0.2,250
7582,0.17032608,0.2,39
7583,0.6214179,0.2,243
7584,0.2573468,0.2,88
7585,0.596103,0.2,240
7586,0.6201345,0.2,184
7587,0.19548258,0.2,100
7588,0.50849926,0.2,47
7589,0.9376869,0.2,236
7590,0.28451192,0.2,243
7591,0.7937433,0.2,264
7592,0.3628704,0.2,186
7593,0.6648914,0.2,187
7594,0.9721224,0.2,173
7595,0.9905595,0.2,97
7596,0.956785,0.2,110
7598,0.6104299,0.2,51
7599,0.8239103,0.2,157
7600,0.9341261,0.2,106
7601,0.86011475,0.2,26
7602,0.960122,0.2,70
7603,0.9789227,0.2,90
7604,0.23737219,0.2,196
7605,0.35616946,0.2,145
7606,0.9706014,0.2,161
7608,0.3329352,0.2,7
7609,0.32467076,0.2,16
7610,0.30106944,0.2,100
7611,0.2448503,0.2,121
7612,0.74253446,0.2,252
7613,0.6014027,0.2,190
7614,0.8418132,0.2,126
7616,0.65995336,0.2,31
7617,0.78968424,0.2,246
7618,0.9560225,0.2,203
7619,0.7930077,0.2,265
7620,0.9257573,0.2,190
7622,0.24037868,0.2,199
7623,0.80137825,0.2,240
7624,0.36690763,0.2,100
7625,0.37942493,0.2,119
7626,0.9917618,0.2,43
7627,0.9861854,0.2,152
7630,0.98653907,0.2,98
7631,0.452253,0.2,204
7632,0.67277163,0.2,271
7633,0.9661835,0.2,70
7634,0.7818433,0.2,42
7635,0.8177104,0.2,261
7636,0.06429517,0.2,92
7637,0.99824,0.2,113
7638,0.5103332,0.2,266
7639,0.45746374,0.2,122
7640,0.9573233,0.2,26
7641,0.86137056,0.2,26
7642,0.3929909,0.2,104
7643,0.90676224,0.2,149
7644,0.96880764,0.2,41
7645,0.99434906,0.2,151
7646,0.43869352,0.2,221
7647,0.21879107,0.2,73
7648,0.22476505,0.2,100
7649,0.97989917,0.2,182
7651,0.9943932,0.2,7
7652,0.6487244,0.2,40
7653,0.0711053,0.2,180
7654,0.92054915,0.2,170
7655,0.94092596,0.2,42
7656,0.9092437,0.2,244
7657,0.9371028,0.2,253
7658,0.86734295,0.2,233
7659,0.8393955,0.2,168
7660,0.10336764,0.2,243
7661,0.32527575,0.2,228
7662,0.44816917,0.2,259
7663,0.35250548,0.2,270
7664,0.49972287,0.2,81
7665,0.70135325,0.2,206
7666,0.4590831,0.2,31
7667,0.43707484,0.2,32
7668,0.6306176,0.2,28
7669,0.76068705,0.2,17
7670,0.4136876,0.2,39
7671,0.18566787,0.2,251
7672,0.5429087,0.2,52
7673,0.5900478,0.2,217
7674,0.95333236,0.2,152
7675,0.35817784,0.2,195
7676,0.1887159,0.2,198
7678,0.25182888,0.2,206
7679,0.99073315,0.2,219
7680,0.9360433,0.2,253
7681,0.17283997,0.2,61
7682,0.27731627,0.2,219
7683,0.51538736,0.2,51
7684,0.89255995,0.2,43
7685,0.86220783,0.2,204
7686,0.37618363,0.2,259
7687,0.11878559,0.2,120
7688,0.81899285,0.2,233
7689,0.778457,0.2,62
7690,0.9627792,0.2,170
7691,0.25906315,0.2,223
7692,0.91392565,0.2,80
7693,0.33827448,0.2,136
7694,0.1501387,0.2,131
7695,0.69894475,0.2,31
7696,0.08374563,0.2,52
7697,0.90727985,0.2,206
7698,0.7799728,0.2,25
7699,0.4255175,0.2,56
7700,0.99406487,0.2,150
7702,0.34068468,0.2,69
7703,0.25677738,0.2,226
7704,0.108796164,0.2,39
7705,0.18896146,0.2,243
7706,0.90583485,0.2,197
7707,0.9991491,0.2,215
7708,0.9946616,0.2,2
7709,0.13118874,0.2,226
7710,0.9905067,0.2,150
7711,0.9864201,0.2,215
7712,0.1388189,0.2,272
7713,0.9962669,0.2,72
7714,0.9902278,0.2,98
7715,0.9504623,0.2,239
7716,0.96790373,0.2,193
7717,0.71637565,0.2,73
7719,0.8366051,0.2,264
7721,0.95328015,0.2,209
7722,0.744683,0.2,78
7723,0.960223,0.2,273
7724,0.9675423,0.2,253
7725,0.99543273,0.2,174
7726,0.3981953,0.2,248
7727,0.38029584,0.2,243
7728,0.33399162,0.2,105
7729,0.11179366,0.2,5
7731,0.77213776,0.2,60
7732,0.43313327,0.2,207
7733,0.9104624,0.2,62
7734,0.96927726,0.2,126
7735,0.39440182,0.2,180
7736,0.9907047,0.2,71
7737,0.98973805,0.2,263
7738,0.9867553,0.2,45
7739,0.52534163,0.2,62
7740,0.26879263,0.2,186
7741,0.69766694,0.2,181
7742,0.5887389,0.2,98
7743,0.2147049,0.2,72
7744,0.9985306,0.2,191
7745,0.33087766,0.2,59
7747,0.9649159,0.2,99
7748,0.49023762,0.2,117
7749,0.937498,0.2,239
7750,0.55057573,0.2,178
7751,0.41577318,0.2,272
7752,0.53610724,0.2,186
7753,0.5067306,0.2,69
7754,0.5828078,0.2,62
7756,0.82995844,0.2,42
7757,0.1759556,0.2,155
7758,0.9768413,0.2,125
7759,0.42924035,0.2,122
7760,0.9591863,0.2,260
7761,0.4485288,0.2,231
7762,0.5529459,0.2,208
7763,0.9798155,0.2,271
7764,0.9789162,0.2,260
7765,0.97804683,0.2,61
7766,0.24592237,0.2,121
7767,0.9962347,0.2,99
7768,0.9327105,0.2,190
7769,0.8992461,0.2,168
7770,0.6832307,0.2,56
7771,0.9907928,0.2,93
7772,0.35055035,0.2,237
7773,0.5741983,0.2,5
7774,0.7717913,0.2,145
7775,0.5228763,0.2,151
7776,0.3324702,0.2,252
7777,0.87438786,0.2,231
7778,0.997148,0.2,239
7779,0.22038691,0.2,143
7783,0.93184006,0.2,191
7784,0.8183174,0.2,259
7785,0.28225103,0.2,68
7786,0.9349673,0.2,90
7787,0.9934524,0.2,236
7788,0.27416536,0.2,118
7789,0.99929535,0.2,37
7790,0.7873075,0.2,15
7791,0.5778929,0.2,42
7792,0.9096088,0.2,126
7793,0.9131658,0.2,70
7794,0.98011357,0.2,266
7795,0.8273181,0.2,16
7796,0.76259714,0.2,121
7797,0.08167611,0.2,52
7798,0.12684755,0.2,34
7799,0.21415907,0.2,207
7800,0.9707936,0.2,190
7801,0.5551607,0.2,119
7803,0.3519136,0.2,256
7804,0.8798482,0.2,73
7805,0.86080414,0.2,109
7806,0.9602707,0.2,65
7807,0.34386286,0.2,178
7810,0.7830799,0.2,185
7812,0.2777219,0.2,260
7813,0.9253176,0.2,8
7814,0.6557276,0.2,31
7815,0.28192142,0.2,247
7816,0.9947043,0.2,43
7817,0.97844565,0.2,251
7818,0.88646054,0.2,145
7819,0.9389041,0.2,262
7820,0.7520655,0.2,60
7821,0.5713814,0.2,198
7822,0.21134597,0.2,241
7824,0.9850464,0.2,78
7825,0.97081137,0.2,182
7826,0.54134023,0.2,62
7827,0.9236241,0.2,261
7828,0.8465282,0.2,84
7829,0.6545206,0.2,63
7830,0.9953734,0.2,4
7831,0.1450958,0.2,125
7832,0.08532911,0.2,120
7833,0.8432843,0.2,60
7834,0.54409003,0.2,205
7835,0.9472129,0.2,7
7836,0.32811716,0.2,69
7837,0.3987328,0.2,159
7838,0.9944594,0.2,217
7839,0.91778296,0.2,123
7840,0.83184665,0.2,62
7841,0.99849164,0.2,217
7842,0.72144794,0.2,261
7843,0.15576153,0.2,52
7844,0.9852742,0.2,150
7845,0.9706707,0.2,157
7846,0.19207421,0.2,11
7847,0.27807912,0.2,77
7849,0.2537302,0.2,187
7850,0.40089303,0.2,96
7851,0.47696415,0.2,123
7852,0.29149035,0.2,252
7853,0.09412863,0.2,148
7854,0.9998418,0.2,2
7855,0.10898173,0.2,59
7856,0.5296126,0.2,1
7858,0.22167152,0.2,25
7859,0.7988531,0.2,197
7860,0.1404685,0.2,8
7861,0.9483879,0.2,78
7862,0.6420667,0.2,174
7863,0.32900864,0.2,58
7864,0.77530783,0.2,149
7865,0.5752047,0.2,88
7866,0.1670417,0.2,77
7867,0.3718097,0.2,21
7868,0.61932796,0.2,60
7869,0.4914388,0.2,117
7870,0.6367029,0.2,204
7871,0.9506124,0.2,157
7872,0.95609355,0.2,139
7873,0.6659432,0.2,196
7874,0.97497493,0.2,16
7875,0.9486326,0.2,87
7876,0.97006625,0.2,32
7877,0.998667,0.2,257
7878,0.8772918,0.2,142
7879,0.8097836,0.2,152
7880,0.6462123,0.2,81
7881,0.98104054,0.2,242
7882,0.9974164,0.2,138
7883,0.6249063,0.2,259
7885,0.46816507,0.2,32
7886,0.40552768,0.2,252
7887,0.78745836,0.2,275
7888,0.5107584,0.2,51
7889,0.97485876,0.2,237
7890,0.8720693,0.2,253
7891,0.69161063,0.2,82
7892,0.58149135,0.2,176
7893,0.32066867,0.2,214
7894,0.7047426,0.2,170
7895,0.79623604,0.2,141
7896,0.9074531,0.2,261
7897,0.6532737,0.2,231
7898,0.05056721,0.2,266
7899,0.9202173,0.2,198
7900,0.9082348,0.2,219
7901,0.9749727,0.2,214
7902,0.7924271,0.2,198
7903,0.7166385,0.2,271
7905,0.97910565,0.2,214
7906,0.6895022,0.2,258
7907,0.75011486,0.2,78
7908,0.1397958,0.2,100
7909,0.41321093,0.2,126
7910,0.7833734,0.2,73
7911,0.9932969,0.2,140
7912,0.19234736,0.2,143
7913,0.37345034,0.2,58
7914,0.97374004,0.2,264
7915,0.6169308,0.2,142
7916,0.7989578,0.2,196
7917,0.5716799,0.2,31
7918,0.2025448,0.2,155
7919,0.85505706,0.2,42
7920,0.5040238,0.2,27
7921,0.79655457,0.2,56
7922,0.919525,0.2,174
7923,0.8598511,0.2,181
7924,0.62577504,0.2,118
7925,0.43888757,0.2,16
7926,0.83286905,0.2,206
7927,0.6529473,0.2,199
7928,0.9582991,0.2,89
7930,0.7170882,0.2,245
7931,0.6500221,0.2,215
7932,0.7121138,0.2,175
7933,0.91764754,0.2,216
7934,0.2261473,0.2,71
7935,0.16126,0.2,35
7936,0.86821616,0.2,43
7937,0.29167995,0.2,54
7938,0.9362942,0.2,60
7939,0.9868348,0.2,190
7940,0.98402923,0.2,132
7941,0.568571,0.2,28
7942,0.8121683,0.2,16
7943,0.86473936,0.2,114
7944,0.9322094,0.2,195
7945,0.51133114,0.2,98
7946,0.41285178,0.2,11
7947,0.9529093,0.2,11
7948,0.32774174,0.2,61
7949,0.26280215,0.2,193
7950,0.564943,0.2,42
7951,0.3752859,0.2,162
7952,0.96835,0.2,184
7953,0.82845426,0.2,266
7954,0.4789506,0.2,127
7955,0.53673583,0.2,124
7956,0.7408804,0.2,22
7957,0.4739846,0.2,120
7958,0.76380223,0.2,225
7959,0.98553133,0.2,251
7960,0.85849446,0.2,98
7961,0.45171234,0.2,214
7963,0.87687755,0.2,42
7964,0.953595,0.2,78
7965,0.41146764,0.2,190
7966,0.5329262,0.2,150
7967,0.965452,0.2,118
7968,0.9977647,0.2,160
7969,0.6834159,0.2,47
7972,0.2026186,0.2,121
7973,0.9635204,0.2,72
7974,0.9047796,0.2,233
7977,0.9905314,0.2,152
7978,0.282285,0.2,13
7979,0.3932934,0.2,77
7980,0.32126445,0.2,159
7981,0.087603375,0.2,121
7982,0.8496383,0.2,187
7983,0.73077214,0.2,141
7984,0.48196852,0.2,253
7986,0.58678967,0.2,236
7987,0.9608631,0.2,257
7988,0.10856053,0.2,243
7989,0.8316131,0.2,236
7990,0.648388,0.2,52
7991,0.9540436,0.2,165
7992,0.09442786,0.2,145
7993,0.2986199,0.2,153
7994,0.98251015,0.2,172
7995,0.94933563,0.2,252
7996,0.9578709,0.2,118
7997,0.45960715,0.2,233
7998,0.49922585,0.2,73
7999,0.94975764,0.2,261
8000,0.29579213,0.2,16
8002,0.060860105,0.2,30
8003,0.93128,0.2,152
8004,0.77012515,0.2,64
8005,0.51345515,0.2,261
8006,0.60269606,0.2,253
8007,0.72353977,0.2,269
8008,0.8680687,0.2,69
8009,0.07201092,0.2,210
8010,0.9128327,0.2,209
8011,0.9550328,0.2,106
8012,0.72004515,0.2,51
8013,0.44706464,0.2,269
8015,0.11717456,0.2,39
8016,0.20729053,0.2,82
8017,0.49333894,0.2,153
8018,0.49908566,0.2,259
8019,0.6650251,0.2,184
8020,0.96848124,0.2,28
8021,0.5456452,0.2,272
8022,0.4750992,0.2,89
8024,0.842787,0.2,30
8025,0.89473456,0.2,262
8026,0.57738215,0.2,223
8027,0.9277253,0.2,129
8028,0.253529,0.2,210
8029,0.91993815,0.2,8
8030,0.31245303,0.2,16
8031,0.69172025,0.2,55
8032,0.89097047,0.2,202
8033,0.1932436,0.2,144
8034,0.94739556,0.2,201
8035,0.9344221,0.2,246
8036,0.99783653,0.2,257
8037,0.5159947,0.2,185
8038,0.65330505,0.2,163
8039,0.4608461,0.2,51
8041,0.4185221,0.2,204
8043,0.6959668,0.2,170
8044,0.9857348,0.2,174
8045,0.9301041,0.2,161
8046,0.4630801,0.2,134
8049,0.9006645,0.2,186
8050,0.7250713,0.2,127
8051,0.80146325,0.2,142
8052,0.22254647,0.2,250
8053,0.47536126,0.2,124
8054,0.461813,0.2,155
8055,0.986771,0.2,7
8056,0.9822547,0.2,249
8057,0.24032752,0.2,122
8058,0.65153015,0.2,31
8059,0.8969394,0.2,142
8060,0.32677895,0.2,173
8061,0.71965855,0.2,233
8062,0.44678995,0.2,187
8063,0.86922634,0.2,272
8064,0.19931729,0.2,136
8065,0.8619278,0.2,69
8066,0.4517915,0.2,28
8067,0.9290181,0.2,271
8068,0.80953664,0.2,243
8069,0.8997513,0.2,170
8070,0.7985225,0.2,237
8071,0.23365937,0.2,119
8072,0.5845352,0.2,122
8073,0.8302621,0.2,223
8074,0.93948007,0.2,114
8075,0.28592464,0.2,79
8076,0.37263954,0.2,21
8077,0.30947033,0.2,150
8078,0.34728032,0.2,60
8079,0.045396633,0.2,256
8080,0.36290225,0.2,128
8081,0.65292543,0.2,31
8082,0.29073337,0.2,214
8083,0.98049176,0.2,233
8085,0.87229717,0.2,161
8086,0.26244557,0.2,42
8087,0.69143164,0.2,246
8088,0.42429954,0.2,99
8089,0.30114877,0.2,152
8091,0.21749482,0.2,38
8092,0.98836786,0.2,43
8093,0.12813485,0.2,272
8094,0.99738806,0.2,266
8095,0.41522995,0.2,252
8097,0.4050817,0.2,274
8098,0.97156256,0.2,11
8099,0.9571849,0.2,250
8100,0.9737022,0.2,214
8101,0.5660794,0.2,131
8102,0.9871891,0.2,59
8103,0.31240103,0.2,153
8104,0.91952515,0.2,142
8105,0.09328167,0.2,59
8106,0.96843255,0.2,186
8107,0.27975383,0.2,135
8109,0.9503264,0.2,181
8110,0.7257287,0.2,240
8111,0.36500677,0.2,153
8112,0.85030997,0.2,185
8113,0.50648403,0.2,75
8114,0.6413265,0.2,214
8115,0.22797172,0.2,256
8116,0.7876528,0.2,189
8117,0.97680694,0.2,90
8118,0.36880162,0.2,158
8119,0.83602077,0.2,267
8120,0.23422813,0.2,5
8121,0.77385813,0.2,51
8122,0.97216547,0.2,199
8123,0.9636553,0.2,215
8124,0.86648744,0.2,258
8125,0.45434105,0.2,5
8126,0.99644464,0.2,257
8128,0.13015302,0.2,41
8129,0.28048548,0.2,68
8130,0.406921,0.2,129
8131,0.9877537,0.2,98
8132,0.6416125,0.2,117
8133,0.91356534,0.2,40
8134,0.22772722,0.2,129
8135,0.99035466,0.2,182
8136,0.27319643,0.2,28
8137,0.9668306,0.2,98
8138,0.41177782,0.2,36
8139,0.9294655,0.2,72
8140,0.9648545,0.2,169
8141,0.9840866,0.2,158
8142,0.2576301,0.2,52
8143,0.2655736,0.2,5
8144,0.7250875,0.2,263
8145,0.3367234,0.2,139
8147,0.9824802,0.2,182
8148,0.9126929,0.2,253
8149,0.6838367,0.2,224
8150,0.64617217,0.2,269
8151,0.34634086,0.2,240
8153,0.34089726,0.2,148
8154,0.5081211,0.2,191
8155,0.7383695,0.2,195
8156,0.45250088,0.2,55
8157,0.41317934,0.2,39
8158,0.11365555,0.2,159
8159,0.23584668,0.2,106
8160,0.88864934,0.2,110
8161,0.52017426,0.2,274
8162,0.13650206,0.2,159
8163,0.7471524,0.2,94
8164,0.6746107,0.2,42
8165,0.96873033,0.2,265
8166,0.7382977,0.2,155
8167,0.903039,0.2,252
8168,0.81807834,0.2,123
8169,0.6003777,0.2,14
8170,0.8856813,0.2,81
8171,0.9913476,0.2,7
8172,0.6481195,0.2,39
8173,0.98751277,0.2,118
8174,0.9759253,0.2,204
8175,0.15918696,0.2,88
8176,0.538904,0.2,73
8177,0.3066939,0.2,218
8178,0.5845316,0.2,63
8179,0.15715344,0.2,50
8181,0.9796997,0.2,223
8182,0.8770848,0.2,142
8183,0.94233185,0.2,132
8184,0.9908466,0.2,173
8185,0.71814966,0.2,216
8186,0.9760976,0.2,267
8187,0.15676014,0.2,88
8188,0.62949836,0.2,168
8189,0.99390006,0.2,182
8190,0.99465805,0.2,138
8191,0.18449783,0.2,163
8192,0.4810108,0.2,23
8193,0.9796397,0.2,189
8194,0.2918335,0.2,231
8195,0.9986443,0.2,132
8196,0.6829273,0.2,60
8197,0.23801789,0.2,153
8198,0.42110914,0.2,69
8199,0.6038931,0.2,202
8200,0.28931743,0.2,118
8201,0.7197804,0.2,271
8202,0.7465698,0.2,252
8204,0.92273915,0.2,38
8205,0.9747692,0.2,17
8206,0.13882397,0.2,66
8207,0.95585746,0.2,273
8208,0.99846184,0.2,266
8209,0.8217578,0.2,139
8210,0.4215656,0.2,62
8211,0.8654074,0.2,123
8212,0.4938169,0.2,69
8213,0.97653985,0.2,126
8214,0.4685673,0.2,128
8215,0.9930674,0.2,158
8216,0.45395014,0.2,186
8217,0.8469846,0.2,98
8218,0.1649459,0.2,45
8219,0.09401984,0.2,275
8220,0.3762043,0.2,50
8221,0.9641658,0.2,80
8222,0.5012852,0.2,225
8223,0.9625242,0.2,6
8224,0.35502946,0.2,159
8225,0.97864634,0.2,219
8226,0.3890044,0.2,110
8227,0.9436974,0.2,249
8228,0.47817904,0.2,88
8229,0.1778023,0.2,234
8230,0.4833825,0.2,69
8231,0.6250503,0.2,264
8232,0.964664,0.2,27
8233,0.4726225,0.2,178
8234,0.3915813,0.2,35
8235,0.9931375,0.2,64
8237,0.9448759,0.2,191
8238,0.9978282,0.2,65
8239,0.19931144,0.2,94
8241,0.9761822,0.2,185
8243,0.9885324,0.2,265
8244,0.6905935,0.2,259
8245,0.52002066,0.2,259
8246,0.420849,0.2,187
8247,0.42094907,0.2,34
8248,0.3089058,0.2,42
8249,0.55161166,0.2,238
8250,0.66407895,0.2,176
8251,0.35796005,0.2,272
8252,0.78614223,0.2,26
8253,0.3725213,0.2,82
8254,0.6005267,0.2,41
8255,0.8800245,0.2,37
8256,0.68826157,0.2,195
8257,0.9692234,0.2,125
8258,0.9330814,0.2,11
8259,0.31429958,0.2,122
8260,0.9359267,0.2,129
8261,0.7425546,0.2,23
8262,0.94251907,0.2,118
8263,0.7054232,0.2,26
8264,0.590796,0.2,226
8265,0.5591807,0.2,135
8266,0.45293984,0.2,56
8267,0.094049826,0.2,49
8268,0.9211247,0.2,220
8269,0.96237135,0.2,181
8270,0.6684485,0.2,72
8271,0.3571339,0.2,75
8272,0.103946045,0.2,256
8273,0.99667114,0.2,275
8274,0.9900073,0.2,27
8275,0.9798339,0.2,32
8276,0.9198038,0.2,1
8277,0.30234292,0.2,128
8278,0.41339794,0.2,264
8280,0.5279539,0.2,22
8281,0.23088634,0.2,121
8282,0.67343956,0.2,126
8283,0.0928965,0.2,126
8284,0.61344343,0.2,244
8285,0.9920289,0.2,119
8286,0.68282527,0.2,69
8287,0.36789304,0.2,272
8288,0.9950759,0.2,41
8289,0.53769046,0.2,31
8290,0.49641493,0.2,114
8291,0.67849594,0.2,274
8294,0.66580415,0.2,69
8296,0.3427213,0.2,260
8297,0.3533187,0.2,22
8298,0.39971387,0.2,56
8299,0.68537694,0.2,234
8300,0.24981986,0.2,62
8301,0.6621601,0.2,231
8302,0.1382253,0.2,232
8303,0.954158,0.2,89
8305,0.6418224,0.2,68
8306,0.86215174,0.2,1
8307,0.11672093,0.2,52
8309,0.40717965,0.2,234
8310,0.9571194,0.2,240
8311,0.3073458,0.2,185
8312,0.22592388,0.2,23
8313,0.7183789,0.2,223
8314,0.523674,0.2,91
8315,0.10127721,0.2,47
8316,0.99567467,0.2,225
8317,0.12537637,0.2,202
8318,0.90742505,0.2,207
8320,0.8867413,0.2,208
8321,0.90063095,0.2,152
8322,0.69031614,0.2,82
8323,0.99675035,0.2,44
8324,0.33988637,0.2,250
8325,0.4950532,0.2,274
8326,0.26185846,0.2,144
8327,0.21376576,0.2,206
8328,0.2126943,0.2,153
8329,0.25005975,0.2,198
8331,0.6776441,0.2,146
8332,0.3566673,0.2,274
8333,0.48621732,0.2,52
8334,0.7744984,0.2,122
8335,0.9534132,0.2,32
8336,0.89071614,0.2,74
8337,0.7888638,0.2,13
8338,0.98295045,0.2,123
8339,0.9444443,0.2,169
8340,0.21473464,0.2,150
8341,0.3960859,0.2,175
8342,0.98720807,0.2,116
8343,0.37382546,0.2,50
8344,0.16326709,0.2,165
8345,0.9649545,0.2,229
8346,0.97994196,0.2,221
8347,0.12480048,0.2,262
8348,0.9426919,0.2,260
8350,0.91233534,0.2,231
8351,0.4616757,0.2,198
8352,0.9796576,0.2,7
8353,0.89683634,0.2,81
8354,0.98906356,0.2,38
8355,0.69821733,0.2,56
8356,0.36051413,0.2,196
8357,0.7209817,0.2,271
8358,0.13264303,0.2,250
8359,0.11925109,0.2,68
8360,0.9523288,0.2,260
8361,0.1924056,0.2,250
8362,0.36276948,0.2,231
8363,0.3555449,0.2,163
8365,0.5245157,0.2,253
8366,0.7499032,0.2,196
8367,0.27092683,0.2,187
8368,0.30305073,0.2,25
8369,0.7113747,0.2,224
8370,0.88883805,0.2,271
8371,0.76445574,0.2,62
8372,0.98474044,0.2,174
8373,0.92597556,0.2,150
8374,0.2804451,0.2,152
8375,0.9774071,0.2,225
8376,0.9729047,0.2,43
8377,0.8406516,0.2,27
8378,0.29890695,0.2,142
8379,0.45941553,0.2,118
8380,0.95298886,0.2,27
8381,0.9914922,0.2,89
8382,0.78743,0.2,129
8383,0.97686255,0.2,90
8384,0.7213142,0.2,127
8385,0.510636,0.2,253
8386,0.79928,0.2,223
8387,0.9890155,0.2,108
8389,0.9042893,0.2,150
8390,0.93779695,0.2,117
8391,0.8096929,0.2,238
8392,0.916639,0.2,157
8393,0.97585016,0.2,146
8394,0.2900422,0.2,28
8395,0.5578639,0.2,216
8396,0.9650806,0.2,17
8397,0.46564922,0.2,262
8398,0.43082008,0.2,139
8399,0.2719698,0.2,39
8400,0.28985804,0.2,60
8401,0.49567938,0.2,261
8403,0.8675873,0.2,80
8404,0.923331,0.2,157
8405,0.9717074,0.2,223
8406,0.94738907,0.2,210
8407,0.34115613,0.2,147
8408,0.8875841,0.2,93
8409,0.8338558,0.2,60
8410,0.8624394,0.2,84
8411,0.30333367,0.2,23
8412,0.39364573,0.2,149
8413,0.36349642,0.2,36
8415,0.6627288,0.2,246
8416,0.9902997,0.2,118
8417,0.9967713,0.2,243
8418,0.61535573,0.2,37
8419,0.92279977,0.2,261
8420,0.98191637,0.2,237
8421,0.10926463,0.2,73
8422,0.4117458,0.2,100
8423,0.9698285,0.2,190
8424,0.9530972,0.2,261
8425,0.10694146,0.2,214
8426,0.39501917,0.2,175
8427,0.60075486,0.2,73
8428,0.36946815,0.2,63
8429,0.31432,0.2,23
8430,0.8084328,0.2,271
8431,0.21001735,0.2,42
8432,0.97913367,0.2,214
8433,0.95308846,0.2,216
8434,0.55408484,0.2,11
8435,0.09066844,0.2,250
8436,0.20042793,0.2,16
8437,0.7357095,0.2,253
8438,0.7082047,0.2,182
8439,0.38438943,0.2,52
8440,0.5628387,0.2,17
8441,0.9097518,0.2,163
8442,0.56297326,0.2,169
8443,0.9884926,0.2,217
8444,0.916957,0.2,261
8445,0.2621334,0.2,214
8446,0.8721873,0.2,14
8447,0.23022532,0.2,118
8448,0.21774462,0.2,116
8449,0.5736949,0.2,229
8450,0.8722326,0.2,142
8451,0.14415756,0.2,117
8452,0.97185147,0.2,56
8453,0.9291465,0.2,216
8455,0.71550256,0.2,69
8456,0.52107173,0.2,124
8457,0.08737229,0.2,153
8458,0.76649034,0.2,16
8459,0.78961915,0.2,21
8460,0.99592507,0.2,217
8461,0.9911254,0.2,35
8462,0.072393596,0.2,60
8463,0.41901997,0.2,121
8465,0.27385923,0.2,23
8466,0.53205776,0.2,272
8467,0.8440224,0.2,181
8468,0.72257096,0.2,271
8469,0.46855608,0.2,178
8470,0.91777414,0.2,177
8471,0.6465204,0.2,50
8473,0.38635337,0.2,159
8474,0.15197779,0.2,49
8475,0.9728,0.2,182
8476,0.93405586,0.2,195
8477,0.9364471,0.2,72
8478,0.66569424,0.2,72
8479,0.88936615,0.2,246
8480,0.7212836,0.2,103
8481,0.17230186,0.2,122
8482,0.43434814,0.2,42
8483,0.97781163,0.2,165
8484,0.73844296,0.2,39
8485,0.68222904,0.2,56
8486,0.97507906,0.2,41
8487,0.22655645,0.2,148
8488,0.9839348,0.2,142
8489,0.52560323,0.2,185
8490,0.8741793,0.2,70
8491,0.92682594,0.2,1
8492,0.4729472,0.2,241
8493,0.6530036,0.2,60
8495,0.5142271,0.2,80
8496,0.99652964,0.2,215
8497,0.987519,0.2,187
8498,0.6639262,0.2,48
8499,0.32956153,0.2,114
8500,0.8791348,0.2,274
8501,0.8104069,0.2,153
8502,0.89960957,0.2,175
8503,0.99676776,0.2,275
8504,0.8224636,0.2,62
8505,0.5930827,0.2,187
8506,0.50340086,0.2,179
8508,0.78063345,0.2,214
8509,0.6239298,0.2,93
8510,0.8748205,0.2,122
8511,0.4009321,0.2,5
8512,0.7423495,0.2,103
8513,0.15689704,0.2,128
8514,0.8158705,0.2,157
8515,0.20352045,0.2,13
8516,0.5983959,0.2,96
8517,0.105884,0.2,260
8518,0.33560973,0.2,74
8519,0.5910132,0.2,155
8520,0.27146325,0.2,214
8521,0.6123055,0.2,41
8522,0.5984918,0.2,168
8524,0.88796556,0.2,38
8525,0.6205619,0.2,42
8526,0.977024,0.2,102
8527,0.7146117,0.2,196
8529,0.981784,0.2,154
8530,0.4474319,0.2,129
8531,0.9919226,0.2,138
8532,0.72013754,0.2,111
8533,0.29003048,0.2,141
8534,0.25997102,0.2,143
8535,0.7167387,0.2,195
8536,0.27213314,0.2,32
8537,0.7756892,0.2,165
8538,0.72502357,0.2,141
8539,0.7221911,0.2,264
8540,0.1385654,0.2,8
8541,0.068640724,0.2,201
8542,0.9986052,0.2,266
8543,0.9212475,0.2,93
8544,0.44470078,0.2,41
8546,0.22143671,0.2,39
8547,0.9723734,0.2,7
8548,0.7578494,0.2,189
8549,0.22702868,0.2,125
8550,0.17569649,0.2,123
8551,0.9582295,0.2,64
8553,0.5701925,0.2,73
8554,0.944937,0.2,177
8556,0.99075574,0.2,152
8557,0.23165277,0.2,67
8558,0.7303722,0.2,31
8560,0.4769165,0.2,42
8561,0.7157946,0.2,130
8562,0.53013253,0.2,165
8563,0.9365372,0.2,174
8564,0.9599899,0.2,240
8565,0.5416992,0.2,189
8566,0.98962164,0.2,253
8567,0.6071959,0.2,17
8568,0.11895703,0.2,243
8569,0.5557698,0.2,236
8570,0.37118548,0.2,143
8571,0.84254396,0.2,253
8572,0.683247,0.2,125
8573,0.27065665,0.2,28
8574,0.1330494,0.2,250
8576,0.068162605,0.2,21
8577,0.16434032,0.2,28
8578,0.82791096,0.2,69
8579,0.75359964,0.2,199
8580,0.20084235,0.2,122
8581,0.968239,0.2,253
8582,0.97932565,0.2,118
8583,0.7112898,0.2,32
8584,0.4643192,0.2,198
8585,0.9841473,0.2,223
8586,0.8881587,0.2,127
8587,0.46916115,0.2,127
8588,0.93693787,0.2,195
8589,0.8714356,0.2,182
8590,0.29771596,0.2,41
8591,0.99484235,0.2,63
8592,0.16526993,0.2,81
8593,0.7495988,0.2,27
8594,0.5204025,0.2,84
8595,0.81763273,0.2,253
8596,0.7298401,0.2,52
8597,0.6130538,0.2,249
8598,0.5120158,0.2,31
8599,0.9835126,0.2,217
8600,0.2082583,0.2,50
8602,0.9277062,0.2,126
8603,0.98135465,0.2,198
8604,0.6504631,0.2,243
8605,0.47571364,0.2,198
8606,0.63729703,0.2,185
8607,0.3062783,0.2,39
8609,0.9845925,0.2,163
8610,0.98500973,0.2,13
8611,0.25547275,0.2,145
8612,0.19266607,0.2,60
8613,0.22689374,0.2,28
8614,0.37314498,0.2,147
8615,0.49472904,0.2,28
8616,0.96740115,0.2,150
8617,0.7456532,0.2,62
8619,0.5064533,0.2,141
8620,0.99198955,0.2,215
8621,0.9502501,0.2,62
8622,0.35442415,0.2,259
8623,0.9621696,0.2,246
8624,0.70642877,0.2,126
8625,0.37053823,0.2,71
8627,0.68413234,0.2,56
8628,0.8433453,0.2,253
8629,0.7509895,0.2,223
8631,0.9388272,0.2,216
8634,0.95216835,0.2,56
8636,0.85723585,0.2,22
8637,0.96339536,0.2,262
8638,0.15557848,0.2,120
8639,0.78860587,0.2,252
8640,0.6576191,0.2,243
8641,0.98340213,0.2,47
8642,0.911752,0.2,181
8643,0.18362965,0.2,243
8644,0.32655275,0.2,79
8645,0.666886,0.2,187
8646,0.9712678,0.2,38
8647,0.5107437,0.2,31
8648,0.64138454,0.2,267
8649,0.3375741,0.2,270
8650,0.87150574,0.2,125
8651,0.2598381,0.2,271
8652,0.8302083,0.2,274
8653,0.21063727,0.2,114
8654,0.13252337,0.2,48
8655,0.14320812,0.2,82
8656,0.88378006,0.2,1
8657,0.806616,0.2,261
8658,0.9882003,0.2,251
8659,0.32777,0.2,77
8660,0.17239708,0.2,129
8661,0.9945528,0.2,225
8662,0.4714984,0.2,51
8663,0.94331723,0.2,64
8664,0.19613126,0.2,142
8665,0.9867562,0.2,199
8666,0.44067296,0.2,28
8667,0.36673224,0.2,98
8668,0.9919864,0.2,98
8669,0.9967615,0.2,65
8670,0.5220958,0.2,73
8671,0.272963,0.2,199
8672,0.7971729,0.2,259
8673,0.8080522,0.2,229
8674,0.23813626,0.2,5
8675,0.18752873,0.2,100
8676,0.9417735,0.2,228
8677,0.9401142,0.2,209
8678,0.16390434,0.2,148
8679,0.386635,0.2,164
8680,0.1654423,0.2,148
8681,0.94971126,0.2,242
8682,0.805461,0.2,165
8683,0.9468123,0.2,233
8684,0.6583948,0.2,109
8685,0.9507317,0.2,216
8686,0.8422089,0.2,40
8687,0.9173185,0.2,18
8688,0.3911274,0.2,68
8689,0.7085908,0.2,187
8690,0.39567068,0.2,218
8691,0.7540468,0.2,253
8692,0.626306,0.2,65
8693,0.966033,0.2,152
8694,0.9960835,0.2,225
8695,0.30347657,0.2,69
8696,0.9600286,0.2,191
8697,0.78737515,0.2,196
8698,0.43882746,0.2,139
8699,0.9704779,0.2,145
8700,0.44175854,0.2,275
8701,0.47988644,0.2,142
8702,0.8699473,0.2,71
8703,0.25274554,0.2,243
8704,0.24909267,0.2,135
8705,0.13637169,0.2,243
8706,0.97724277,0.2,8
8707,0.8618018,0.2,122
8708,0.5474372,0.2,158
8709,0.95373213,0.2,216
8710,0.2331884,0.2,269
8711,0.3814007,0.2,69
8712,0.9758464,0.2,85
8714,0.7530185,0.2,81
8715,0.1699496,0.2,28
8716,0.52235377,0.2,155
8717,0.50231254,0.2,51
8718,0.9134992,0.2,118
8719,0.5314564,0.2,271
8720,0.6630918,0.2,269
8721,0.45547494,0.2,191
8722,0.48226294,0.2,69
8723,0.34917912,0.2,95
8724,0.9557454,0.2,170
8725,0.6822805,0.2,1
8726,0.7722023,0.2,223
8727,0.7963189,0.2,136
8728,0.29960203,0.2,32
8729,0.96165943,0.2,47
8730,0.7875399,0.2,149
8731,0.6078935,0.2,85
8732,0.16395965,0.2,203
8733,0.116994515,0.2,269
8734,0.3639466,0.2,118
8736,0.9804433,0.2,90
8739,0.12778097,0.2,129
8740,0.9718174,0.2,244
8741,0.63320655,0.2,224
8742,0.85881317,0.2,157
8743,0.41880873,0.2,87
8744,0.24959552,0.2,55
8746,0.8253089,0.2,240
8747,0.9625357,0.2,90
8748,0.95878154,0.2,225
8749,0.9853499,0.2,217
8750,0.93750113,0.2,271
8751,0.7908546,0.2,42
8752,0.32491705,0.2,272
8753,0.6100509,0.2,69
8754,0.15895522,0.2,121
8755,0.65505433,0.2,256
8756,0.9620768,0.2,98
8757,0.44572762,0.2,274
8758,0.720657,0.2,139
8759,0.49633855,0.2,21
8760,0.5901294,0.2,144
8761,0.6304544,0.2,110
8762,0.9569636,0.2,145
8763,0.3448432,0.2,181
8764,0.7992251,0.2,271
8765,0.28171352,0.2,88
8766,0.9561074,0.2,142
8767,0.78009397,0.2,177
8768,0.7172818,0.2,254
8769,0.9721414,0.2,6
8770,0.8413518,0.2,206
8771,0.6292759,0.2,88
8772,0.69826174,0.2,77
8773,0.15014884,0.2,158
8774,0.09792656,0.2,206
8775,0.22830491,0.2,265
8776,0.31920838,0.2,271
8777,0.9088166,0.2,152
8778,0.7370332,0.2,40
8779,0.5854064,0.2,98
8780,0.7174336,0.2,168
8781,0.49349067,0.2,113
8782,0.2868009,0.2,163
8783,0.22760771,0.2,159
8784,0.5426656,0.2,234
8785,0.99376374,0.2,148
8786,0.9788142,0.2,7
8787,0.087426566,0.2,87
8788,0.995546,0.2,154
8789,0.53295594,0.2,122
8790,0.6205254,0.2,269
8791,0.9881831,0.2,71
8792,0.64439166,0.2,135
8793,0.38184988,0.2,272
8796,0.91404176,0.2,223
8797,0.18158266,0.2,45
8798,0.9381028,0.2,157
8799,0.84219795,0.2,20
8800,0.9543799,0.2,126
8801,0.41636205,0.2,218
8802,0.10386557,0.2,224
8803,0.19932109,0.2,23
8804,0.31441543,0.2,142
8805,0.97841257,0.2,56
8806,0.71864796,0.2,98
8807,0.38613072,0.2,271
8808,0.9399882,0.2,161
8809,0.5437035,0.2,42
8810,0.11211362,0.2,55
8811,0.81767446,0.2,249
8812,0.4532887,0.2,98
8813,0.20296894,0.2,21
8814,0.5814864,0.2,51
8815,0.5226869,0.2,5
8816,0.8870356,0.2,16
8817,0.45419917,0.2,5
8818,0.7158081,0.2,6
8819,0.11572371,0.2,221
8820,0.9657511,0.2,81
8821,0.9813115,0.2,72
8822,0.6806704,0.2,246
8823,0.38299885,0.2,95
8824,0.37552497,0.2,7
8825,0.3328821,0.2,88
8826,0.917941,0.2,240
8827,0.06762779,0.2,60
8829,0.9545618,0.2,150
8831,0.67994314,0.2,274
8832,0.84193283,0.2,165
8833,0.95771945,0.2,240
8835,0.28269923,0.2,148
8836,0.68929803,0.2,141
8837,0.34993756,0.2,26
8838,0.5495265,0.2,184
8839,0.9397771,0.2,249
8841,0.7830793,0.2,260
8842,0.95704156,0.2,221
8843,0.1517277,0.2,153
8844,0.4140009,0.2,69
8845,0.3049356,0.2,128
8846,0.98392063,0.2,186
8848,0.11279629,0.2,52
8849,0.64883655,0.2,240
8851,0.53564847,0.2,185
8852,0.34596157,0.2,261
8853,0.5988372,0.2,215
8854,0.5533632,0.2,272
8855,0.24247472,0.2,21
8856,0.93728447,0.2,129
8857,0.95708686,0.2,61
8858,0.25700104,0.2,41
8859,0.15183508,0.2,244
8860,0.86820126,0.2,177
8861,0.9325632,0.2,163
8862,0.14752057,0.2,71
8863,0.8709613,0.2,204
8864,0.36178413,0.2,88
8865,0.38281527,0.2,122
8866,0.9659818,0.2,7
8868,0.26188692,0.2,47
8869,0.9253579,0.2,1
8871,0.5045925,0.2,51
8873,0.99548197,0.2,247
8874,0.35618928,0.2,96
8875,0.33987927,0.2,60
8876,0.90951884,0.2,257
8877,0.9293367,0.2,81
8878,0.6846981,0.2,28
8879,0.54060227,0.2,252
8880,0.8054298,0.2,274
8883,0.99610895,0.2,84
8884,0.25490463,0.2,3
8885,0.3191422,0.2,232
8886,0.9425532,0.2,199
8887,0.9784207,0.2,181
8888,0.16976131,0.2,31
8889,0.9713201,0.2,223
8890,0.97140753,0.2,27
8891,0.7369147,0.2,215
8892,0.8946503,0.2,264
8893,0.28395677,0.2,243
8894,0.7184823,0.2,27
8895,0.7139197,0.2,28
8896,0.2929844,0.2,272
8897,0.9583965,0.2,253
8898,0.36244157,0.2,145
8899,0.6674058,0.2,59
8900,0.58485615,0.2,23
8901,0.33173057,0.2,151
8903,0.2674204,0.2,273
8904,0.96583784,0.2,170
8905,0.14773484,0.2,202
8906,0.91228366,0.2,73
8908,0.4255777,0.2,27
8909,0.14286296,0.2,84
8911,0.6623514,0.2,74
8912,0.3405806,0.2,21
8913,0.9473486,0.2,126
8914,0.87979466,0.2,135
8915,0.28931835,0.2,46
8916,0.26356536,0.2,111
8917,0.088874504,0.2,95
8918,0.050563715,0.2,84
8919,0.14191213,0.2,68
8920,0.2599373,0.2,68
8921,0.6709822,0.2,267
8922,0.14169903,0.2,153
8923,0.9180338,0.2,1
8924,0.60667706,0.2,151
8925,0.26473248,0.2,147
8926,0.20871562,0.2,232
8927,0.9926777,0.2,137
8928,0.21605895,0.2,153
8930,0.5323691,0.2,260
8931,0.97346693,0.2,118
8932,0.98747617,0.2,182
8933,0.9974201,0.2,7
8934,0.997292,0.2,44
8935,0.37660444,0.2,259
8936,0.74075264,0.2,145
8937,0.31603095,0.2,68
8938,0.69968706,0.2,185
8940,0.81222,0.2,62
8941,0.8138191,0.2,139
8942,0.763729,0.2,209
8943,0.6070634,0.2,39
8944,0.99673957,0.2,236
8945,0.8509672,0.2,161
8946,0.9927517,0.2,47
8947,0.98144895,0.2,106
8949,0.41107827,0.2,249
8950,0.87632877,0.2,17
8951,0.66211057,0.2,7
8952,0.46552864,0.2,168
8953,0.39440116,0.2,179
8954,0.95667636,0.2,163
8955,0.87025434,0.2,223
8956,0.36522934,0.2,256
8957,0.59702796,0.2,180
8958,0.9862017,0.2,43
8959,0.8848727,0.2,219
8960,0.3804219,0.2,60
8961,0.8776923,0.2,185
8962,0.71558374,0.2,60
8963,0.92373294,0.2,106
8964,0.9588138,0.2,126
8965,0.52338666,0.2,210
8966,0.945872,0.2,65
8967,0.9941795,0.2,63
8968,0.64084053,0.2,215
8969,0.25547248,0.2,192
8971,0.37297085,0.2,122
8973,0.9709517,0.2,233
8974,0.8404203,0.2,187
8975,0.9726638,0.2,263
8976,0.44622305,0.2,27
8977,0.3919496,0.2,252
8978,0.57268304,0.2,51
8979,0.9482026,0.2,78
8980,0.9023058,0.2,222
8981,0.9633616,0.2,60
8983,0.9405583,0.2,38
8984,0.9959131,0.2,65
8985,0.42458555,0.2,152
8986,0.7442028,0.2,225
8987,0.9695664,0.2,190
8988,0.89772844,0.2,70
8989,0.37795076,0.2,174
8990,0.3655698,0.2,56
8991,0.42487583,0.2,254
8993,0.7208023,0.2,100
8994,0.99347115,0.2,93
8995,0.15393691,0.2,21
8996,0.86000276,0.2,198
8997,0.28510827,0.2,6
8998,0.4037288,0.2,182
8999,0.055614747,0.2,39
9000,0.15323834,0.2,95
9001,0.4288898,0.2,90
9002,0.52754325,0.2,78
9003,0.61938834,0.2,273
9004,0.4784086,0.2,170
9005,0.7549909,0.2,69
9006,0.13764273,0.2,60
9007,0.91271657,0.2,152
9008,0.98326325,0.2,152
9009,0.74540997,0.2,262
9010,0.47568405,0.2,267
9011,0.8566541,0.2,197
9012,0.21485989,0.2,119
9013,0.3203038,0.2,209
9014,0.992714,0.2,209
9015,0.97493285,0.2,173
9016,0.96917814,0.2,214
9017,0.9778455,0.2,258
9018,0.41995093,0.2,155
9019,0.83871543,0.2,13
9020,0.89942366,0.2,186
9021,0.730309,0.2,121
9022,0.86025405,0.2,191
9023,0.50909096,0.2,48
9024,0.95064753,0.2,252
9025,0.24957061,0.2,100
9026,0.73789907,0.2,259
9027,0.21828932,0.2,245
9028,0.81926787,0.2,247
9029,0.23479381,0.2,170
9030,0.977239,0.2,223
9031,0.8767594,0.2,77
9032,0.8952713,0.2,246
9033,0.5551737,0.2,192
9034,0.50625724,0.2,31
9035,0.8666677,0.2,168
9036,0.99831104,0.2,225
9037,0.95962566,0.2,271
9038,0.7514383,0.2,266
9039,0.9950464,0.2,138
9040,0.8991975,0.2,43
9041,0.8324767,0.2,85
9042,0.89180464,0.2,203
9043,0.28390133,0.2,252
9046,0.061578497,0.2,108
9047,0.9005304,0.2,191
9048,0.9944101,0.2,108
9049,0.99346006,0.2,191
9050,0.97476023,0.2,169
9051,0.9994319,0.2,217
9052,0.9600261,0.2,240
9053,0.8475694,0.2,39
9055,0.8067105,0.2,273
9056,0.56214947,0.2,17
9057,0.46927452,0.2,42
9058,0.9365657,0.2,225
9059,0.9888446,0.2,16
9060,0.6822557,0.2,221
9061,0.59149164,0.2,259
9062,0.936406,0.2,49
9063,0.33072832,0.2,269
9064,0.453449,0.2,269
9065,0.4893233,0.2,28
9066,0.9951226,0.2,102
9067,0.9597022,0.2,43
9068,0.7718427,0.2,30
9069,0.9125314,0.2,49
9070,0.1705279,0.2,217
9071,0.39054257,0.2,129
9072,0.45958927,0.2,23
9074,0.90379065,0.2,177
9075,0.9151418,0.2,261
9076,0.6975233,0.2,168
9077,0.21209358,0.2,211
9078,0.8900105,0.2,185
9079,0.92833155,0.2,78
9080,0.9207394,0.2,100
9081,0.0600457,0.2,153
9082,0.97893256,0.2,7
9083,0.8154979,0.2,175
9084,0.22069837,0.2,129
9085,0.09974758,0.2,88
9086,0.83057266,0.2,42
9087,0.85758495,0.2,16
9088,0.91742253,0.2,228
9089,0.24891019,0.2,214
9090,0.7436441,0.2,69
9091,0.7726874,0.2,274
9092,0.6678782,0.2,224
9093,0.8950812,0.2,62
9094,0.53981686,0.2,75
9095,0.56100094,0.2,195
9096,0.5437528,0.2,78
9097,0.6355578,0.2,216
9098,0.95385695,0.2,210
9099,0.18154934,0.2,159
9100,0.8954758,0.2,264
9101,0.8478772,0.2,238
9102,0.1472709,0.2,153
9104,0.5169149,0.2,195
9105,0.4005199,0.2,118
9106,0.21328807,0.2,73
9107,0.6576616,0.2,198
9108,0.91981226,0.2,26
9109,0.28847736,0.2,52
9112,0.4849619,0.2,143
9113,0.68603283,0.2,71
9114,0.52673024,0.2,83
9115,0.6016313,0.2,257
9116,0.65309227,0.2,187
9118,0.87889093,0.2,18
9119,0.21509697,0.2,50
9120,0.96279913,0.2,17
9121,0.3311822,0.2,214
9122,0.36807564,0.2,135
9123,0.14155301,0.2,267
9124,0.68286026,0.2,81
9125,0.98940116,0.2,154
9126,0.16752246,0.2,160
9127,0.12863325,0.2,226
9129,0.9716119,0.2,260
9130,0.96718407,0.2,97
9132,0.7027435,0.2,98
9133,0.99498063,0.2,35
9134,0.1488937,0.2,46
9135,0.7437809,0.2,67
9136,0.6171818,0.2,41
9137,0.96763426,0.2,204
9138,0.53688234,0.2,31
9139,0.33273396,0.2,218
9140,0.80206096,0.2,252
9141,0.2018966,0.2,103
9142,0.13449916,0.2,178
9143,0.15804082,0.2,23
9144,0.63449085,0.2,126
9145,0.26432562,0.2,243
9146,0.41008008,0.2,241
9147,0.9466035,0.2,184
9148,0.36206135,0.2,23
9149,0.9949019,0.2,253
9151,0.98213345,0.2,64
9152,0.9262911,0.2,274
9153,0.12791002,0.2,68
9154,0.56378984,0.2,23
9155,0.59256303,0.2,52
9156,0.9521246,0.2,81
9157,0.3055438,0.2,96
9158,0.16385867,0.2,272
9159,0.9934371,0.2,168
9160,0.9653724,0.2,80
9161,0.98918205,0.2,65
9162,0.9116663,0.2,42
9163,0.7461884,0.2,250
9164,0.23521566,0.2,226
9165,0.6114294,0.2,185
9166,0.96048766,0.2,214
9168,0.22137327,0.2,13
9170,0.38402492,0.2,225
9171,0.3170687,0.2,173
9172,0.15140615,0.2,269
9173,0.8722341,0.2,16
9174,0.514253,0.2,219
9175,0.9957072,0.2,99
9176,0.33225128,0.2,20
9177,0.95942414,0.2,9
9178,0.52730423,0.2,29
9180,0.49968025,0.2,231
9181,0.93139106,0.2,38
9182,0.93347263,0.2,32
9183,0.31489605,0.2,259
9184,0.5608429,0.2,27
9185,0.44092205,0.2,224
9186,0.7587066,0.2,209
9187,0.82299286,0.2,266
9188,0.8690051,0.2,186
9189,0.36662775,0.2,27
9190,0.18352965,0.2,23
9191,0.78568715,0.2,206
9193,0.16815396,0.2,88
9194,0.879573,0.2,36
9195,0.26509097,0.2,218
9196,0.46846923,0.2,258
9197,0.975897,0.2,182
9198,0.22977293,0.2,142
9199,0.6189888,0.2,157
9200,0.7236016,0.2,69
9201,0.70682216,0.2,85
9202,0.735643,0.2,265
9203,0.5865777,0.2,72
9204,0.97046304,0.2,71
9206,0.1740847,0.2,28
9207,0.9233887,0.2,85
9208,0.43450728,0.2,76
9209,0.342022,0.2,135
9210,0.9620851,0.2,254
9211,0.82002425,0.2,195
9212,0.9878442,0.2,118
9213,0.9224223,0.2,56
9214,0.4534514,0.2,39
9215,0.31674,0.2,128
9216,0.9768956,0.2,38
9217,0.93592805,0.2,233
9218,0.822758,0.2,39
9219,0.3009958,0.2,69
9220,0.39314398,0.2,106
9221,0.9868673,0.2,70
9222,0.32584375,0.2,191
9224,0.22234799,0.2,150
9225,0.90443367,0.2,139
9226,0.977784,0.2,182
9227,0.28969285,0.2,252
9228,0.8466641,0.2,93
9229,0.9795792,0.2,126
9230,0.09277274,0.2,192
9231,0.6676296,0.2,39
9233,0.8432033,0.2,170
9235,0.24152423,0.2,69
9236,0.7188493,0.2,5
9237,0.588417,0.2,207
9238,0.79745114,0.2,47
9239,0.3944087,0.2,250
9240,0.77448386,0.2,264
9241,0.3598367,0.2,68
9242,0.51907873,0.2,260
9243,0.6965639,0.2,117
9244,0.17808872,0.2,128
9245,0.44619507,0.2,55
9246,0.90890884,0.2,49
9247,0.12647657,0.2,206
9248,0.65476525,0.2,60
9249,0.9980148,0.2,132
9250,0.9782662,0.2,220
9251,0.19174227,0.2,243
9252,0.95436543,0.2,199
9253,0.9902354,0.2,239
9254,0.79693246,0.2,221
9255,0.55569917,0.2,42
9256,0.7407892,0.2,68
9257,0.9275709,0.2,86
9258,0.88089955,0.2,218
9259,0.06498163,0.2,211
9260,0.8302683,0.2,267
9261,0.31895155,0.2,159
9262,0.43026343,0.2,142
9263,0.9164214,0.2,182
9264,0.82712066,0.2,233
9265,0.9450945,0.2,209
9266,0.9585932,0.2,275
9267,0.7513001,0.2,56
9268,0.65025073,0.2,250
9269,0.15444049,0.2,23
9270,0.80738384,0.2,210
9272,0.7137735,0.2,68
9273,0.5992397,0.2,165
9274,0.68613136,0.2,8
9276,0.5334992,0.2,11
9277,0.6485003,0.2,31
9278,0.22156562,0.2,153
9280,0.7889461,0.2,271
9281,0.31408796,0.2,129
9283,0.7424469,0.2,29
9284,0.8976779,0.2,185
9285,0.3967003,0.2,198
9286,0.6302841,0.2,236
9287,0.26548868,0.2,32
9288,0.60614836,0.2,141
9289,0.21699125,0.2,73
9290,0.118715875,0.2,266
9291,0.9222556,0.2,263
9292,0.2551556,0.2,259
9293,0.9453512,0.2,182
9294,0.7458258,0.2,129
9295,0.73449796,0.2,37
9296,0.7048317,0.2,141
9297,0.16616905,0.2,75
9298,0.16882427,0.2,144
9299,0.8014861,0.2,168
9300,0.5777991,0.2,106
9301,0.99588805,0.2,140
9302,0.9698204,0.2,90
9303,0.98558444,0.2,261
9304,0.62685037,0.2,85
9305,0.40157908,0.2,103
9306,0.90639347,0.2,70
9308,0.9508719,0.2,64
9309,0.70369756,0.2,142
9310,0.9680389,0.2,152
9311,0.09958358,0.2,52
9312,0.59503454,0.2,28
9313,0.9483844,0.2,157
9314,0.9787515,0.2,114
9315,0.8568693,0.2,210
9316,0.13100062,0.2,95
9317,0.48500094,0.2,51
9318,0.46988478,0.2,164
9321,0.7998431,0.2,92
9322,0.107957244,0.2,269
9323,0.4442678,0.2,196
9324,0.080904946,0.2,114
9325,0.39913183,0.2,185
9326,0.330504,0.2,43
9327,0.12351359,0.2,139
9328,0.7602324,0.2,209
9329,0.9938036,0.2,114
9330,0.37400165,0.2,259
9331,0.94699043,0.2,260
9332,0.2192801,0.2,211
9333,0.32357484,0.2,129
9334,0.6700355,0.2,85
9335,0.38984048,0.2,148
9336,0.4206661,0.2,208
9337,0.272415,0.2,52
9338,0.52069885,0.2,187
9339,0.53424674,0.2,219
9340,0.33161488,0.2,77
9341,0.89659476,0.2,69
9342,0.9315333,0.2,155
9343,0.9574043,0.2,83
9344,0.85656315,0.2,38
9345,0.33453923,0.2,223
9346,0.9275143,0.2,141
9347,0.9422085,0.2,141
9348,0.8788287,0.2,261
9349,0.36021754,0.2,240
9350,0.19915453,0.2,256
9351,0.6070305,0.2,124
9352,0.09458463,0.2,52
9353,0.4933336,0.2,128
9354,0.23123173,0.2,162
9355,0.9971818,0.2,84
9356,0.8504402,0.2,225
9357,0.89023495,0.2,109
9359,0.4661903,0.2,231
9360,0.95589167,0.2,221
9361,0.29665378,0.2,60
9362,0.45269457,0.2,209
9363,0.20511013,0.2,202
9365,0.8399793,0.2,269
9366,0.8943094,0.2,250
9367,0.25141045,0.2,155
9368,0.9064833,0.2,60
9369,0.7698507,0.2,212
9370,0.38880724,0.2,185
9371,0.14710838,0.2,88
9372,0.93157196,0.2,237
9374,0.99878925,0.2,151
9375,0.6445398,0.2,147
9376,0.75417084,0.2,223
9377,0.70267045,0.2,121
9378,0.7378534,0.2,22
9379,0.9924529,0.2,215
9380,0.98525363,0.2,234
9381,0.9509776,0.2,63
9382,0.9792844,0.2,253
9383,0.46365967,0.2,144
9384,0.9815407,0.2,173
9386,0.47244325,0.2,58
9387,0.89416844,0.2,263
9388,0.29785585,0.2,148
9389,0.31474438,0.2,95
9390,0.6062077,0.2,95
9391,0.2027395,0.2,135
9392,0.9792722,0.2,251
9394,0.8938301,0.2,214
9395,0.91292405,0.2,69
9396,0.92387474,0.2,43
9397,0.9421901,0.2,110
9398,0.9701306,0.2,221
9400,0.56853855,0.2,110
9401,0.9915726,0.2,223
9402,0.25352928,0.2,245
9403,0.2958664,0.2,52
9405,0.92873937,0.2,41
9406,0.940852,0.2,126
9407,0.5159777,0.2,259
9408,0.56098896,0.2,60
9409,0.26037568,0.2,122
9410,0.15719002,0.2,59
9411,0.23677824,0.2,218
9412,0.99384576,0.2,260
9413,0.8202542,0.2,70
9415,0.92934304,0.2,98
9417,0.2739763,0.2,231
9418,0.90385485,0.2,28
9419,0.5187368,0.2,238
9420,0.46405843,0.2,196
9421,0.893627,0.2,11
9422,0.5129331,0.2,48
9423,0.93871367,0.2,126
9424,0.9238079,0.2,125
9425,0.85549724,0.2,20
9426,0.77792275,0.2,60
9427,0.18417007,0.2,45
9428,0.6889121,0.2,228
9429,0.41296303,0.2,100
9430,0.9901738,0.2,13
9431,0.9564702,0.2,230
9432,0.5257657,0.2,224
9433,0.99200624,0.2,46
9434,0.7455199,0.2,259
9435,0.98609436,0.2,176
9436,0.17127992,0.2,68
9437,0.90195847,0.2,78
9438,0.57578564,0.2,143
9439,0.23485105,0.2,240
9440,0.13380544,0.2,32
9441,0.94142467,0.2,7
9442,0.96820414,0.2,49
9443,0.91972464,0.2,190
9444,0.33567476,0.2,101
9445,0.85050714,0.2,79
9446,0.87378174,0.2,38
9447,0.87759477,0.2,240
9448,0.857597,0.2,242
9449,0.9213416,0.2,139
9450,0.887981,0.2,214
9452,0.4409421,0.2,51
9454,0.9733854,0.2,32
9455,0.9114527,0.2,32
9456,0.9885318,0.2,275
9457,0.8771584,0.2,56
9458,0.54960334,0.2,47
9459,0.8785591,0.2,106
9460,0.8358871,0.2,259
9461,0.9764969,0.2,110
9462,0.56118685,0.2,145
9463,0.8502887,0.2,168
9464,0.13031898,0.2,60
9466,0.983657,0.2,63
9467,0.34348723,0.2,60
9468,0.67291564,0.2,198
9469,0.9840681,0.2,13
9470,0.74963886,0.2,137
9471,0.52309054,0.2,6
9472,0.97674257,0.2,63
9475,0.9161621,0.2,125
9476,0.668497,0.2,214
9477,0.16123517,0.2,74
9478,0.831777,0.2,206
9479,0.5271279,0.2,195
9480,0.55935735,0.2,144
9481,0.79606783,0.2,49
9482,0.487947,0.2,21
9483,0.1889348,0.2,238
9484,0.66687715,0.2,107
9485,0.158231,0.2,272
9486,0.26531532,0.2,95
9487,0.083000764,0.2,270
9488,0.32126397,0.2,101
9489,0.8647328,0.2,177
9490,0.99961674,0.2,138
9491,0.9421642,0.2,261
9492,0.9919527,0.2,35
9493,0.6914953,0.2,152
9494,0.066701464,0.2,250
9496,0.623944,0.2,259
9497,0.63044584,0.2,250
9498,0.9670612,0.2,6
9499,0.47293186,0.2,38
9500,0.24343494,0.2,274
9501,0.9872962,0.2,141
9502,0.85850537,0.2,261
9503,0.22905588,0.2,159
9504,0.87023014,0.2,261
9505,0.74070597,0.2,71
9506,0.96885407,0.2,78
9507,0.99230134,0.2,271
9508,0.37676555,0.2,30
9509,0.97382474,0.2,225
9510,0.35971746,0.2,68
9511,0.9943638,0.2,257
9512,0.72406054,0.2,30
9513,0.75643075,0.2,74
9514,0.28054714,0.2,158
9515,0.2921367,0.2,208
9516,0.9877487,0.2,266
9517,0.23887509,0.2,23
9518,0.75705284,0.2,21
9519,0.9995602,0.2,168
9520,0.6382234,0.2,206
9521,0.3609054,0.2,178
9522,0.5619871,0.2,21
9523,0.84924805,0.2,63
9525,0.35593444,0.2,32
9526,0.9194053,0.2,143
9527,0.54469717,0.2,215
9528,0.2706018,0.2,165
9529,0.5127124,0.2,148
9530,0.57583576,0.2,74
9531,0.95049846,0.2,90
9533,0.8165803,0.2,223
9534,0.99368495,0.2,6
9535,0.98825103,0.2,91
9536,0.17474006,0.2,5
9537,0.93968844,0.2,240
9538,0.95210934,0.2,209
9539,0.74031675,0.2,252
9540,0.8870732,0.2,100
9541,0.122710705,0.2,198
9542,0.23205802,0.2,221
9543,0.9922421,0.2,174
9544,0.99116886,0.2,177
9545,0.41830233,0.2,214
9546,0.5053891,0.2,197
9547,0.38181448,0.2,81
9548,0.23917872,0.2,41
9549,0.9907487,0.2,32
9550,0.70227283,0.2,233
9551,0.56999,0.2,51
9552,0.88433677,0.2,64
9553,0.6191861,0.2,196
9554,0.43748003,0.2,93
9555,0.30672306,0.2,159
9556,0.19568512,0.2,125
9557,0.92782915,0.2,269
9558,0.55555946,0.2,126
9559,0.4361553,0.2,214
9560,0.5935997,0.2,122
9561,0.94780535,0.2,78
9562,0.50576913,0.2,26
9563,0.99529463,0.2,224
9564,0.18478674,0.2,73
9565,0.44404858,0.2,155
9566,0.26969218,0.2,95
9567,0.6803911,0.2,1
9569,0.41060245,0.2,71
9570,0.9553358,0.2,240
9572,0.33354843,0.2,60
9573,0.6221174,0.2,269
9574,0.9480606,0.2,240
9575,0.09111272,0.2,134
9576,0.50261545,0.2,185
9578,0.41268528,0.2,91
9579,0.31946695,0.2,271
9580,0.97196114,0.2,224
9581,0.25638765,0.2,252
9582,0.75310725,0.2,117
9583,0.96757555,0.2,110
9584,0.3899247,0.2,60
9585,0.6396494,0.2,252
9586,0.5280191,0.2,103
9587,0.9973013,0.2,185
9588,0.08063183,0.2,11
9589,0.7578712,0.2,259
9590,0.8123395,0.2,204
9591,0.21457915,0.2,260
9592,0.42741856,0.2,32
9593,0.5238565,0.2,81
9594,0.92452693,0.2,125
9595,0.3951879,0.2,147
9596,0.9158938,0.2,160
9597,0.86095977,0.2,60
9598,0.1311269,0.2,52
9599,0.8545252,0.2,196
9600,0.8118982,0.2,121
9601,0.9593976,0.2,110
9602,0.22771987,0.2,206
9603,0.6906223,0.2,274
9604,0.23313154,0.2,259
9605,0.9648833,0.2,190
9606,0.913433,0.2,26
9608,0.973465,0.2,126
9609,0.6678072,0.2,163
9610,0.24342416,0.2,75
9611,0.86944133,0.2,126
9612,0.4593304,0.2,185
9613,0.83425844,0.2,39
9614,0.3134057,0.2,21
9615,0.3636895,0.2,252
9616,0.9975782,0.2,258
9617,0.93722427,0.2,98
9618,0.20410056,0.2,145
9619,0.363542,0.2,252
9620,0.8031226,0.2,130
9621,0.75705117,0.2,274
9622,0.99178267,0.2,152
9623,0.29666707,0.2,23
9625,0.9833287,0.2,262
9627,0.16049856,0.2,55
9628,0.35964638,0.2,250
9629,0.52689856,0.2,93
9630,0.9348305,0.2,85
9631,0.4048839,0.2,42
9632,0.8930379,0.2,137
9633,0.9157461,0.2,87
9634,0.9037004,0.2,261
9635,0.5701466,0.2,51
9636,0.66713655,0.2,106
9637,0.3287007,0.2,27
9638,0.98462373,0.2,151
9639,0.5187043,0.2,157
9640,0.952408,0.2,275
9642,0.6927173,0.2,121
9643,0.38595417,0.2,162
9644,0.12865102,0.2,142
9645,0.9150398,0.2,69
9647,0.7475209,0.2,142
9648,0.4183836,0.2,147
9649,0.9137766,0.2,27
9650,0.8758003,0.2,246
9651,0.40595558,0.2,184
9652,0.42946497,0.2,197
9653,0.8023968,0.2,206
9654,0.90533525,0.2,260
9655,0.44315824,0.2,250
9656,0.08474081,0.2,45
9657,0.9654357,0.2,43
9658,0.3735131,0.2,45
9659,0.9554823,0.2,13
9660,0.7589213,0.2,58
9661,0.9674786,0.2,261
9662,0.40812728,0.2,73
9663,0.8592517,0.2,129
9664,0.95019907,0.2,99
9666,0.6996229,0.2,1
9667,0.5207344,0.2,28
9668,0.5921389,0.2,146
9669,0.9050677,0.2,141
9670,0.81633186,0.2,141
9671,0.91603184,0.2,200
9673,0.4989248,0.2,153
9674,0.5138333,0.2,246
9675,0.98128843,0.2,126
9676,0.9624651,0.2,141
9677,0.8392864,0.2,62
9678,0.21249011,0.2,244
9679,0.26133204,0.2,41
9680,0.8555228,0.2,61
9681,0.87696284,0.2,223
9682,0.8860073,0.2,196
9683,0.98765033,0.2,271
9684,0.1822116,0.2,11
9686,0.24733622,0.2,272
9687,0.6691072,0.2,11
9688,0.68575746,0.2,269
9689,0.28436238,0.2,214
9690,0.8717665,0.2,91
9691,0.81787723,0.2,137
9692,0.56934094,0.2,181
9693,0.9951957,0.2,43
9694,0.57874984,0.2,198
9695,0.9661076,0.2,43
9696,0.70301545,0.2,11
9697,0.89132917,0.2,150
9698,0.9536558,0.2,220
9699,0.6651812,0.2,67
9701,0.86465555,0.2,264
9703,0.1820692,0.2,23
9704,0.34593204,0.2,128
9705,0.41055977,0.2,158
9706,0.7180233,0.2,85
9707,0.11148719,0.2,224
9708,0.52124757,0.2,250
9709,0.41086087,0.2,269
9710,0.91809255,0.2,90
9711,0.45400953,0.2,27
9712,0.42839062,0.2,185
9713,0.9543835,0.2,190
9714,0.3766416,0.2,137
9715,0.9328008,0.2,32
9716,0.15627046,0.2,253
9717,0.2752549,0.2,272
9718,0.9540276,0.2,252
9719,0.4801293,0.2,274
9720,0.9536624,0.2,260
9721,0.53903216,0.2,259
9722,0.8498944,0.2,1
9723,0.51491183,0.2,148
9724,0.6875844,0.2,262
9725,0.82874024,0.2,143
9726,0.95711267,0.2,41
9727,0.081475586,0.2,256
9728,0.7270796,0.2,271
9729,0.9324388,0.2,236
9730,0.7292785,0.2,250
9731,0.59762603,0.2,28
9732,0.90368724,0.2,217
9734,0.66399515,0.2,185
9735,0.98875964,0.2,191
9736,0.74192005,0.2,234
9737,0.9075776,0.2,118
9738,0.56989664,0.2,42
9739,0.6957353,0.2,60
9740,0.46347672,0.2,128
9741,0.97019076,0.2,78
9742,0.33922815,0.2,155
9743,0.1937034,0.2,272
9744,0.9024058,0.2,93
9745,0.14166248,0.2,95
9746,0.98731923,0.2,154
9747,0.61835027,0.2,8
9748,0.75593853,0.2,145
9749,0.24930614,0.2,245
9750,0.3192326,0.2,77
9751,0.52195984,0.2,259
9752,0.4548948,0.2,78
9753,0.94496465,0.2,210
9754,0.5931666,0.2,118
9755,0.8292102,0.2,26
9756,0.48461056,0.2,125
9757,0.87576485,0.2,125
9760,0.9256487,0.2,223
9761,0.23540965,0.2,71
9762,0.87456137,0.2,54
9763,0.98273313,0.2,271
9764,0.9669096,0.2,225
9765,0.5926908,0.2,123
9766,0.8488639,0.2,187
9768,0.9768361,0.2,190
9769,0.91798496,0.2,16
9770,0.60527664,0.2,225
9772,0.24614234,0.2,231
9773,0.5886668,0.2,233
9774,0.8887015,0.2,275
9775,0.11344208,0.2,72
9776,0.11688208,0.2,148
9777,0.71015203,0.2,51
9778,0.9651658,0.2,223
9779,0.2990069,0.2,202
9780,0.3581062,0.2,52
9781,0.8984467,0.2,151
9783,0.59428537,0.2,259
9784,0.2548201,0.2,196
9785,0.7071754,0.2,120
9786,0.36241475,0.2,250
9787,0.22471195,0.2,68
9788,0.69752467,0.2,221
9789,0.60048443,0.2,167
9790,0.44105673,0.2,69
9791,0.7880291,0.2,158
9793,0.53736275,0.2,206
9794,0.5189141,0.2,45
9795,0.40830186,0.2,69
9796,0.25508618,0.2,145
9797,0.36704692,0.2,246
9798,0.8090966,0.2,262
9799,0.9798201,0.2,72
9800,0.99910957,0.2,9
9801,0.117113456,0.2,192
9802,0.8001059,0.2,141
9803,0.84637344,0.2,233
9804,0.4862021,0.2,93
9805,0.7314156,0.2,264
9806,0.16058373,0.2,143
9807,0.38233447,0.2,121
9808,0.9810207,0.2,83
9809,0.44008526,0.2,210
9810,0.20212364,0.2,244
9811,0.9642753,0.2,229
9812,0.44233322,0.2,72
9813,0.9555441,0.2,49
9814,0.42292637,0.2,21
9815,0.98577255,0.2,182
9817,0.95898247,0.2,233
9818,0.32709867,0.2,274
9819,0.39132845,0.2,147
9820,0.7703512,0.2,215
9821,0.78825885,0.2,196
9822,0.5395744,0.2,202
9823,0.9354425,0.2,181
9824,0.3053949,0.2,249
9825,0.61915374,0.2,103
9826,0.13593687,0.2,41
9827,0.10644171,0.2,148
9828,0.39943075,0.2,181
9829,0.77294296,0.2,135
9830,0.9241571,0.2,64
9832,0.97281784,0.2,269
9833,0.96064293,0.2,71
9834,0.07243888,0.2,51
9835,0.9671872,0.2,37
9836,0.25300536,0.2,218
9837,0.25249872,0.2,21
9838,0.14721921,0.2,98
9839,0.7825782,0.2,25
9840,0.9804888,0.2,99
9841,0.5598409,0.2,28
9842,0.9134031,0.2,38
9843,0.40513098,0.2,68
9844,0.97369486,0.2,182
9845,0.83322865,0.2,173
9846,0.99617946,0.2,123
9847,0.79638815,0.2,99
9848,0.89694285,0.2,17
9849,0.20300841,0.2,81
9850,0.8268662,0.2,88
9851,0.86224276,0.2,85
9852,0.14727557,0.2,174
9854,0.9747148,0.2,208
9855,0.17780785,0.2,158
9856,0.9336021,0.2,261
9857,0.9584252,0.2,32
9858,0.9269865,0.2,240
9859,0.9561847,0.2,43
9860,0.88952523,0.2,121
9861,0.22849435,0.2,13
9862,0.9295357,0.2,225
9863,0.32900164,0.2,256
9864,0.936077,0.2,263
9865,0.34492898,0.2,243
9866,0.68991166,0.2,17
9867,0.704971,0.2,214
9868,0.2486269,0.2,114
9869,0.46332753,0.2,106
9870,0.5992005,0.2,246
9872,0.2786793,0.2,69
9873,0.9774254,0.2,220
9874,0.9104209,0.2,56
9875,0.3394157,0.2,73
9877,0.93956476,0.2,260
9878,0.39348245,0.2,6
9879,0.8893659,0.2,149
9880,0.24720153,0.2,232
9881,0.64135087,0.2,120
9883,0.19016585,0.2,62
9885,0.6749005,0.2,175
9886,0.51614994,0.2,141
9887,0.09550118,0.2,206
9888,0.94933134,0.2,173
9889,0.18327583,0.2,256
9890,0.9565664,0.2,106
9891,0.13023432,0.2,163
9892,0.9528399,0.2,246
9893,0.42634082,0.2,259
9894,0.9916054,0.2,249
9895,0.6454521,0.2,74
9896,0.8092093,0.2,18
9897,0.38632208,0.2,151
9898,0.79815894,0.2,204
9899,0.9865785,0.2,97
9900,0.9606861,0.2,221
9901,0.1556815,0.2,147
9902,0.16604625,0.2,221
9903,0.81022424,0.2,173
9905,0.36220998,0.2,86
9906,0.8788601,0.2,70
9907,0.89354694,0.2,72
9908,0.7223882,0.2,204
9909,0.87423176,0.2,186
9910,0.44459924,0.2,128
9911,0.43667808,0.2,49
9912,0.937531,0.2,186
9913,0.6727318,0.2,197
9914,0.32618076,0.2,50
9915,0.76268274,0.2,159
9916,0.8206847,0.2,69
9917,0.72239166,0.2,45
9918,0.8584453,0.2,196
9919,0.9704765,0.2,152
9920,0.45805487,0.2,18
9921,0.81246245,0.2,42
9922,0.3944391,0.2,16
9923,0.84940386,0.2,199
9924,0.5398425,0.2,128
9925,0.12214086,0.2,266
9926,0.69881076,0.2,162
9927,0.9651572,0.2,217
9928,0.5272271,0.2,11
9929,0.2562913,0.2,45
9930,0.79840773,0.2,173
9931,0.99783,0.2,35
9932,0.8415056,0.2,219
9933,0.576791,0.2,128
9934,0.7936035,0.2,216
9935,0.9499531,0.2,177
9936,0.9741106,0.2,182
9937,0.97892886,0.2,216
9938,0.8036349,0.2,190
9939,0.5994271,0.2,36
9940,0.323079,0.2,272
9941,0.92816865,0.2,185
9942,0.12441443,0.2,31
9943,0.859679,0.2,110
9944,0.7520925,0.2,214
9945,0.9600919,0.2,11
9946,0.109676704,0.2,202
9947,0.6043289,0.2,223
9948,0.43378976,0.2,214
9949,0.16650185,0.2,41
9950,0.47122803,0.2,60
9951,0.87110865,0.2,39
9952,0.2863347,0.2,252
9953,0.13068822,0.2,133
9954,0.8865182,0.2,250
9955,0.6773957,0.2,73
9956,0.49134493,0.2,51
9957,0.31451687,0.2,28
9959,0.05429011,0.2,158
9960,0.8014602,0.2,230
9961,0.98609704,0.2,263
9962,0.44812128,0.2,52
9963,0.3870032,0.2,8
9964,0.58460104,0.2,177
9965,0.24106109,0.2,68
9966,0.97629935,0.2,140
9967,0.7248765,0.2,148
9968,0.77158296,0.2,173
9969,0.36396056,0.2,185
9970,0.8036923,0.2,81
9971,0.7636978,0.2,170
9972,0.9827246,0.2,246
9973,0.8194382,0.2,185
9974,0.87395734,0.2,56
9975,0.7123025,0.2,129
9976,0.68274784,0.2,246
9977,0.93206847,0.2,240
9978,0.4774007,0.2,205
9979,0.75646734,0.2,173
9980,0.4192527,0.2,124
9981,0.8514386,0.2,264
9982,0.2580579,0.2,246
9983,0.7305411,0.2,187
9984,0.3675398,0.2,23
9985,0.89243,0.2,202
9986,0.5914948,0.2,164
9987,0.12157138,0.2,101
9988,0.31251612,0.2,26
9989,0.8091053,0.2,196
9990,0.21385902,0.2,119
9991,0.89335513,0.2,253
9992,0.19137235,0.2,153
9993,0.45425695,0.2,68
9994,0.34884542,0.2,262
9995,0.6678945,0.2,16
9996,0.20280802,0.2,231
9997,0.9587617,0.2,210
9998,0.8449872,0.2,271
9999,0.14872813,0.2,185
10000,0.22680405,0.2,28
10002,0.40784222,0.2,198
10003,0.97992826,0.2,66
10004,0.23861328,0.2,246
10005,0.99743384,0.2,99
10006,0.24536255,0.2,165
10007,0.47440222,0.2,142
10008,0.63366276,0.2,149
10009,0.67762345,0.2,210
10010,0.23363702,0.2,81
10011,0.6633555,0.2,103
10012,0.39551294,0.2,196
10013,0.6371057,0.2,149
10014,0.97417665,0.2,154
10015,0.38160974,0.2,88
10016,0.3864676,0.2,185
10017,0.56419,0.2,224
10018,0.8203358,0.2,22
10019,0.38106853,0.2,150
10020,0.9755328,0.2,215
10021,0.14512148,0.2,211
10023,0.9859971,0.2,240
10024,0.73779744,0.2,260
10025,0.4860012,0.2,100
10026,0.3358485,0.2,271
10027,0.9977488,0.2,239
10028,0.22484444,0.2,16
10030,0.13554245,0.2,259
10031,0.3276526,0.2,155
10032,0.72636896,0.2,56
10033,0.52254957,0.2,51
10034,0.70886236,0.2,11
10035,0.8660731,0.2,195
10036,0.91827726,0.2,168
10037,0.9698636,0.2,210
10038,0.24170876,0.2,272
10039,0.63726574,0.2,42
10040,0.9736169,0.2,156
10041,0.47168717,0.2,218
10042,0.35995442,0.2,69
10043,0.8989489,0.2,49
10044,0.19712059,0.2,243
10047,0.9413894,0.2,72
10048,0.9398584,0.2,51
10049,0.41287193,0.2,253
10050,0.30039734,0.2,8
10052,0.49959347,0.2,252
10053,0.98293823,0.2,209
10054,0.95705366,0.2,141
10055,0.38540256,0.2,99
10056,0.95326316,0.2,189
10057,0.27342114,0.2,114
10058,0.6368243,0.2,122
10059,0.7437464,0.2,126
10060,0.93480736,0.2,50
10061,0.99700373,0.2,93
10062,0.5374348,0.2,51
10063,0.634736,0.2,168
10064,0.9657845,0.2,182
10065,0.6424399,0.2,260
10067,0.7549187,0.2,179
10068,0.9737775,0.2,32
10069,0.4883193,0.2,124
10070,0.20766953,0.2,31
10071,0.4525333,0.2,228
10072,0.9910998,0.2,215
10073,0.94014686,0.2,220
10075,0.8527024,0.2,60
10076,0.9111038,0.2,136
10077,0.41670868,0.2,126
10078,0.6999469,0.2,1
10079,0.9763657,0.2,275
10080,0.9615345,0.2,62
10081,0.5073701,0.2,148
10082,0.19755445,0.2,35
10083,0.98066646,0.2,260
10084,0.85150814,0.2,93
10085,0.3399688,0.2,158
10087,0.9892999,0.2,153
10088,0.091254696,0.2,55
10089,0.15608153,0.2,88
10090,0.82145983,0.2,209
10091,0.30593684,0.2,242
10092,0.96388274,0.2,126
10093,0.84231794,0.2,185
10094,0.24232836,0.2,243
10095,0.37485623,0.2,121
10096,0.5802138,0.2,261
10097,0.90457606,0.2,249
10098,0.9199167,0.2,13
10099,0.70585203,0.2,144
10100,0.96261674,0.2,56
10101,0.299875,0.2,69
10102,0.97610426,0.2,216
10103,0.46276528,0.2,74
10104,0.9896403,0.2,253
10105,0.982524,0.2,191
10106,0.094403066,0.2,38
10107,0.35384238,0.2,87
10108,0.995359,0.2,174
10109,0.63901716,0.2,233
10110,0.58481944,0.2,131
10111,0.9472025,0.2,176
10112,0.93293643,0.2,215
10114,0.8985195,0.2,204
10116,0.50428206,0.2,243
10117,0.17294593,0.2,252
10118,0.15517555,0.2,272
10119,0.4155826,0.2,168
10120,0.8916023,0.2,270
10121,0.99340594,0.2,263
10122,0.71667653,0.2,52
10123,0.18693013,0.2,243
10124,0.9726415,0.2,177
10125,0.49859017,0.2,274
10126,0.94442517,0.2,249
10127,0.1562981,0.2,143
10128,0.9823299,0.2,174
10129,0.92151415,0.2,26
10130,0.98636115,0.2,98
10131,0.969577,0.2,220
10132,0.8395647,0.2,41
10134,0.35389057,0.2,206
10135,0.9092799,0.2,260
10137,0.9495694,0.2,275
10138,0.3733091,0.2,181
10140,0.47689307,0.2,155
10141,0.57312435,0.2,153
10142,0.8993963,0.2,223
10144,0.26180565,0.2,250
10146,0.25142378,0.2,33
10147,0.8633939,0.2,71
10148,0.98231894,0.2,16
10149,0.8227076,0.2,51
10150,0.9982004,0.2,99
10151,0.40906847,0.2,62
10153,0.46579048,0.2,7
10154,0.4182602,0.2,206
10155,0.19887093,0.2,88
10156,0.9635545,0.2,176
10157,0.5678202,0.2,109
10158,0.7415619,0.2,48
10159,0.94676983,0.2,253
10160,0.69811237,0.2,201
10161,0.9789903,0.2,180
10162,0.9782694,0.2,260
10163,0.28714666,0.2,31
10164,0.61864316,0.2,263
10165,0.9060693,0.2,17
10166,0.91683036,0.2,217
10167,0.34085944,0.2,50
10168,0.8042912,0.2,260
10169,0.18460932,0.2,78
10170,0.7744621,0.2,208
10171,0.7888867,0.2,242
10172,0.39667445,0.2,56
10173,0.5837947,0.2,1
10174,0.28320608,0.2,145
10175,0.7039003,0.2,220
10176,0.60150975,0.2,48
10177,0.82017106,0.2,17
10178,0.6975766,0.2,185
10179,0.98345196,0.2,253
10180,0.12732507,0.2,211
10181,0.6122005,0.2,196
10182,0.4419711,0.2,111
10183,0.80424035,0.2,7
10184,0.40732154,0.2,225
10185,0.969043,0.2,78
10186,0.89043546,0.2,259
10187,0.21461096,0.2,69
10188,0.44798267,0.2,215
10189,0.13553679,0.2,165
10190,0.97398496,0.2,102
10191,0.96660066,0.2,192
10192,0.99150956,0.2,173
10193,0.1398217,0.2,95
10194,0.25313926,0.2,163
10195,0.5014707,0.2,232
10196,0.82715774,0.2,252
10197,0.89284205,0.2,126
10198,0.37095165,0.2,261
10199,0.40090778,0.2,252
10200,0.66340405,0.2,120
10201,0.2723851,0.2,68
10202,0.1304885,0.2,153
10203,0.95049685,0.2,17
10204,0.9278145,0.2,100
10205,0.6031603,0.2,6
10206,0.97630966,0.2,177
10207,0.48687544,0.2,84
10208,0.9016285,0.2,206
10210,0.46452233,0.2,122
10211,0.17807285,0.2,68
10212,0.84641606,0.2,39
10213,0.99496514,0.2,186
10214,0.63103974,0.2,51
10215,0.4778426,0.2,111
10216,0.82529604,0.2,85
10217,0.6530047,0.2,45
10218,0.92528397,0.2,161
10219,0.1248163,0.2,193
10220,0.5285471,0.2,159
10221,0.72172856,0.2,199
10222,0.8858444,0.2,157
10224,0.47621822,0.2,26
10225,0.15353048,0.2,215
10226,0.48806435,0.2,145
10228,0.91868114,0.2,196
10230,0.90574557,0.2,195
10231,0.65420175,0.2,223
10232,0.2130389,0.2,84
10233,0.9120278,0.2,26
10234,0.44568983,0.2,251
10235,0.48288763,0.2,88
10236,0.17144108,0.2,259
10237,0.9055506,0.2,205
10239,0.43819717,0.2,70
10240,0.92674124,0.2,181
10241,0.9737007,0.2,247
10242,0.21396913,0.2,206
10243,0.92846555,0.2,182
10244,0.5015394,0.2,21
10245,0.9714029,0.2,110
10246,0.8720063,0.2,233
10247,0.62140274,0.2,17
10248,0.7021383,0.2,58
10249,0.9492018,0.2,23
10250,0.842806,0.2,141
10251,0.28508487,0.2,272
10252,0.89372754,0.2,263
10253,0.2701455,0.2,69
10254,0.24182953,0.2,264
10255,0.82316,0.2,84
10256,0.26405984,0.2,95
10257,0.7455948,0.2,209
10258,0.8114224,0.2,17
10259,0.22960693,0.2,63
10262,0.9810518,0.2,7
10263,0.9399385,0.2,151
10264,0.25285736,0.2,25
10265,0.41853806,0.2,17
10266,0.23049662,0.2,155
10267,0.24380232,0.2,100
10268,0.9160996,0.2,72
10269,0.39528993,0.2,259
10270,0.95892984,0.2,173
10271,0.7251106,0.2,7
10272,0.08101152,0.2,143
10273,0.8892262,0.2,181
10274,0.9978333,0.2,138
10275,0.99848574,0.2,179
10276,0.99253356,0.2,65
10277,0.49819446,0.2,263
10279,0.9621573,0.2,2
10280,0.7176006,0.2,94
10281,0.35216114,0.2,155
10282,0.80559266,0.2,206
10283,0.4025924,0.2,197
10284,0.9971142,0.2,173
10285,0.5410553,0.2,257
10286,0.97685575,0.2,26
10287,0.95645386,0.2,81
10288,0.84893227,0.2,96
10289,0.9868694,0.2,80
10290,0.74841106,0.2,51
10291,0.9746625,0.2,39
10292,0.67045337,0.2,103
10293,0.64003724,0.2,78
10294,0.79944116,0.2,119
10295,0.9471549,0.2,126
10296,0.9438859,0.2,141
10297,0.6696783,0.2,27
10298,0.326258,0.2,121
10299,0.7081667,0.2,229
10300,0.87475044,0.2,93
10301,0.7806704,0.2,45
10302,0.46733984,0.2,181
10303,0.9346322,0.2,264
10304,0.7093309,0.2,141
10305,0.9064597,0.2,265
10306,0.9137908,0.2,260
10307,0.627527,0.2,177
10308,0.6629625,0.2,114
10309,0.50440985,0.2,149
10310,0.9548138,0.2,177
10311,0.21007232,0.2,128
10313,0.99982053,0.2,2
10314,0.32416186,0.2,86
10315,0.6802879,0.2,145
10316,0.52876097,0.2,155
10317,0.5091543,0.2,78
10318,0.62235373,0.2,56
10319,0.8707694,0.2,36
10320,0.44164863,0.2,119
10321,0.5243013,0.2,163
10322,0.09359979,0.2,121
10323,0.44179758,0.2,252
10324,0.81948483,0.2,106
10326,0.98603755,0.2,132
10327,0.9779429,0.2,223
10328,0.6179748,0.2,168
10329,0.54186547,0.2,107
10330,0.73875946,0.2,138
10331,0.8489253,0.2,170
10332,0.97378856,0.2,229
10333,0.8578354,0.2,150
10334,0.5147073,0.2,246
10335,0.15392658,0.2,100
10336,0.58141804,0.2,121
10337,0.96799815,0.2,103
10338,0.653563,0.2,142
10339,0.8828546,0.2,35
10340,0.9118118,0.2,4
10341,0.39384875,0.2,45
10342,0.7022586,0.2,127
10343,0.92992634,0.2,29
10344,0.9050916,0.2,141
10346,0.78884876,0.2,192
10347,0.3627788,0.2,23
10348,0.85229987,0.2,184
10349,0.36539677,0.2,21
10350,0.9373322,0.2,42
10351,0.82152724,0.2,264
10353,0.97520816,0.2,65
10355,0.9011834,0.2,148
10356,0.9640578,0.2,209
10357,0.20982766,0.2,73
10358,0.10532754,0.2,225
10359,0.18534768,0.2,63
10360,0.36244634,0.2,128
10361,0.28679708,0.2,262
10363,0.9726484,0.2,84
10364,0.95188224,0.2,209
10365,0.99992156,0.2,148
10367,0.16929331,0.2,144
10368,0.9431734,0.2,174
10369,0.35734642,0.2,103
10370,0.2182186,0.2,226
10371,0.46086285,0.2,252
10372,0.40725204,0.2,8
10373,0.42387575,0.2,129
10374,0.9567916,0.2,85
10375,0.9501519,0.2,182
10376,0.87545264,0.2,199
10377,0.15593886,0.2,193
10378,0.94334716,0.2,251
10380,0.10214523,0.2,98
10381,0.46214122,0.2,135
10382,0.5040805,0.2,124
10385,0.9304071,0.2,78
10386,0.51092076,0.2,243
10387,0.9673313,0.2,234
10388,0.9864079,0.2,65
10389,0.8113348,0.2,246
10390,0.12836379,0.2,28
10391,0.77153134,0.2,234
10392,0.48806533,0.2,127
10394,0.8447251,0.2,177
10395,0.42459258,0.2,128
10396,0.76836777,0.2,26
10397,0.92228985,0.2,93
10398,0.6034084,0.2,185
10399,0.15725273,0.2,220
10400,0.56263214,0.2,106
10401,0.22017281,0.2,23
10402,0.34529206,0.2,159
10403,0.9976979,0.2,217
10404,0.99854434,0.2,185
10406,0.6984089,0.2,177
10407,0.23705472,0.2,275
10408,0.73478836,0.2,68
10409,0.9732553,0.2,43
10410,0.19383998,0.2,48
10411,0.9865378,0.2,177
10412,0.58444273,0.2,168
10413,0.764118,0.2,259
10414,0.9652415,0.2,173
10415,0.06315321,0.2,25
10416,0.9375907,0.2,163
10417,0.9248547,0.2,233
10419,0.96576434,0.2,251
10420,0.29998562,0.2,153
10421,0.7695534,0.2,241
10422,0.95582795,0.2,132
10423,0.60123765,0.2,114
10424,0.15804526,0.2,52
10425,0.8445966,0.2,214
10426,0.8924469,0.2,271
10427,0.99673694,0.2,57
10428,0.07818389,0.2,95
10429,0.94710463,0.2,165
10430,0.41047496,0.2,97
10431,0.38505268,0.2,237
10432,0.7582022,0.2,181
10433,0.15411347,0.2,198
10434,0.61598843,0.2,267
10435,0.94984907,0.2,63
10436,0.20246764,0.2,47
10437,0.9531684,0.2,54
10438,0.14823322,0.2,250
10439,0.5216844,0.2,147
10440,0.7955573,0.2,150
10441,0.6337734,0.2,230
10442,0.6727538,0.2,60
10443,0.8429368,0.2,27
10444,0.28883603,0.2,1
10446,0.8834489,0.2,78
10447,0.43840134,0.2,114
10448,0.6609547,0.2,188
10449,0.2677095,0.2,91
10450,0.3720822,0.2,207
10452,0.91933304,0.2,221
10453,0.3768258,0.2,27
10454,0.23094195,0.2,217
10455,0.91632086,0.2,264
10456,0.38618034,0.2,181
10457,0.4286212,0.2,237
10458,0.8113756,0.2,196
10460,0.2583996,0.2,243
10462,0.758583,0.2,36
10463,0.42648697,0.2,45
10464,0.6342174,0.2,37
10465,0.77816164,0.2,126
10466,0.96493393,0.2,80
10468,0.842726,0.2,69
10470,0.614868,0.2,45
10471,0.98049104,0.2,43
10472,0.20632844,0.2,69
10473,0.4386881,0.2,94
10474,0.5968332,0.2,259
10475,0.9600193,0.2,141
10476,0.30262828,0.2,270
10477,0.8741017,0.2,49
10478,0.12970266,0.2,68
10479,0.4660642,0.2,221
10480,0.9034733,0.2,263
10481,0.96155435,0.2,236
10482,0.9612745,0.2,199
10483,0.31259206,0.2,88
10484,0.9664278,0.2,6
10485,0.5481909,0.2,99
10486,0.9959214,0.2,266
10487,0.9350888,0.2,209
10488,0.83033967,0.2,250
10489,0.3728054,0.2,197
10490,0.33796424,0.2,15
10491,0.8817214,0.2,144
10492,0.84212774,0.2,170
10493,0.70388615,0.2,239
10494,0.96029896,0.2,199
10496,0.4800671,0.2,28
10497,0.7228072,0.2,261
10498,0.8568986,0.2,199
10499,0.39865732,0.2,274
10500,0.8245412,0.2,88
10501,0.9422014,0.2,182
10502,0.9095387,0.2,273
10503,0.1182694,0.2,192
10504,0.76941067,0.2,252
10505,0.19686644,0.2,159
10507,0.99142635,0.2,191
10508,0.9853243,0.2,257
10509,0.6159017,0.2,234
10510,0.15497021,0.2,197
10511,0.7584856,0.2,69
10512,0.94719553,0.2,177
10513,0.9343353,0.2,38
10514,0.6548552,0.2,68
10515,0.5283043,0.2,196
10516,0.62498814,0.2,216
10517,0.92731816,0.2,160
10518,0.9690976,0.2,199
10519,0.11714587,0.2,100
10520,0.72882026,0.2,83
10521,0.99536055,0.2,150
10522,0.2052573,0.2,192
10523,0.80000174,0.2,89
10525,0.9756226,0.2,246
10526,0.89159906,0.2,141
10527,0.76345754,0.2,81
10528,0.5296735,0.2,261
10529,0.15279752,0.2,137
10530,0.8920371,0.2,265
10531,0.9561393,0.2,261
10532,0.2944221,0.2,275
10533,0.94042,0.2,214
10534,0.4517182,0.2,121
10535,0.65831965,0.2,221
10536,0.14222145,0.2,171
10537,0.46984315,0.2,264
10538,0.96415687,0.2,62
10540,0.99274457,0.2,239
10541,0.12404844,0.2,75
10543,0.7239171,0.2,6
10544,0.5557818,0.2,52
10545,0.54051495,0.2,271
10546,0.48061973,0.2,144
10547,0.9517858,0.2,274
10548,0.88246286,0.2,1
10549,0.699345,0.2,191
10550,0.58407146,0.2,124
10551,0.81516457,0.2,47
10552,0.16846251,0.2,142
10553,0.20858961,0.2,151
10554,0.29412293,0.2,144
10555,0.3640872,0.2,56
10556,0.19959532,0.2,123
10557,0.96593976,0.2,253
10558,0.52965283,0.2,260
10559,0.9941538,0.2,156
10560,0.9715432,0.2,145
10562,0.999038,0.2,217
10563,0.1218697,0.2,225
10564,0.55273527,0.2,7
10565,0.82321376,0.2,84
10566,0.7163306,0.2,165
10567,0.24906325,0.2,45
10568,0.66445607,0.2,21
10569,0.48421228,0.2,95
10570,0.7828688,0.2,239
10571,0.95453066,0.2,261
10572,0.5569475,0.2,155
10574,0.92891145,0.2,16
10575,0.57378995,0.2,270
10576,0.16757938,0.2,245
10577,0.6433578,0.2,30
10578,0.9812599,0.2,90
10580,0.26311967,0.2,46
10581,0.4949692,0.2,98
10582,0.81665707,0.2,261
10583,0.9421148,0.2,169
10584,0.92075104,0.2,210
10585,0.36165196,0.2,56
10586,0.996393,0.2,99
10587,0.33724505,0.2,206
10588,0.96936923,0.2,110
10589,0.36914256,0.2,15
10590,0.7326372,0.2,262
10591,0.29228008,0.2,126
10592,0.74886304,0.2,73
10594,0.67867297,0.2,122
10595,0.59723645,0.2,187
10596,0.4939912,0.2,68
10597,0.4461069,0.2,1
10598,0.39528713,0.2,148
10599,0.973381,0.2,263
10600,0.97066474,0.2,11
10602,0.97600687,0.2,246
10603,0.08512139,0.2,95
10604,0.826786,0.2,135
10605,0.9793544,0.2,132
10606,0.16539203,0.2,14
10607,0.83661735,0.2,236
10608,0.8646371,0.2,170
10610,0.44397098,0.2,141
10611,0.6437345,0.2,27
10612,0.10092407,0.2,68
10613,0.61263335,0.2,69
10614,0.98771054,0.2,154
10615,0.19848756,0.2,155
10616,0.4165435,0.2,150
10617,0.9844072,0.2,163
10618,0.6028547,0.2,43
10619,0.45206535,0.2,51
10620,0.113848686,0.2,259
10621,0.98063606,0.2,243
10622,0.8914332,0.2,210
10625,0.19652258,0.2,259
10626,0.9113634,0.2,60
10627,0.47145307,0.2,52
10628,0.29891047,0.2,224
10629,0.19995733,0.2,69
10630,0.30849904,0.2,75
10631,0.8778303,0.2,89
10632,0.6585725,0.2,260
10633,0.1809265,0.2,129
10634,0.40456265,0.2,272
10636,0.5278052,0.2,1
10637,0.91726947,0.2,11
10639,0.12435402,0.2,69
10640,0.8531559,0.2,185
10641,0.9539165,0.2,65
10642,0.4421473,0.2,27
10643,0.97007644,0.2,209
10644,0.65150857,0.2,206
10645,0.30868295,0.2,232
10646,0.9484389,0.2,190
10647,0.8280267,0.2,146
10648,0.75362486,0.2,103
10649,0.37340903,0.2,148
10650,0.6676103,0.2,23
10651,0.45786062,0.2,128
10652,0.8135777,0.2,43
10653,0.24573167,0.2,116
10654,0.22160317,0.2,232
10655,0.95656604,0.2,84
10656,0.7870009,0.2,274
10657,0.19647434,0.2,106
10658,0.5668132,0.2,30
10659,0.9889902,0.2,102
10660,0.82619965,0.2,269
10661,0.61182874,0.2,108
10662,0.3298397,0.2,159
10663,0.24804012,0.2,224
10665,0.25204602,0.2,5
10666,0.32687765,0.2,204
10668,0.96168524,0.2,177
10669,0.90606606,0.2,198
10670,0.4678872,0.2,203
10671,0.54369545,0.2,27
10672,0.9773179,0.2,221
10673,0.40755716,0.2,164
10674,0.59051085,0.2,94
10675,0.31792128,0.2,69
10676,0.9017765,0.2,47
10677,0.99068063,0.2,93
10678,0.1251648,0.2,88
10679,0.9961966,0.2,174
10680,0.83075166,0.2,59
10681,0.5537574,0.2,262
10682,0.75437635,0.2,253
10683,0.93408,0.2,71
10684,0.42989257,0.2,62
10685,0.9597481,0.2,208
10687,0.7469036,0.2,26
10688,0.8700766,0.2,1
10689,0.16959521,0.2,231
10690,0.90267134,0.2,78
10692,0.33770388,0.2,193
10693,0.09658368,0.2,8
10694,0.30319235,0.2,60
10696,0.27134395,0.2,73
10697,0.9823928,0.2,47
10698,0.7900021,0.2,18
10699,0.8981014,0.2,48
10700,0.42068627,0.2,218
10701,0.46321538,0.2,114
10702,0.92658895,0.2,181
10703,0.4565068,0.2,243
10704,0.7662546,0.2,70
10705,0.09500713,0.2,52
10706,0.9709063,0.2,240
10707,0.9723355,0.2,209
10708,0.11006158,0.2,73
10709,0.25039205,0.2,156
10710,0.4663025,0.2,148
10711,0.5651636,0.2,55
10712,0.9950539,0.2,80
10713,0.91039145,0.2,61
10714,0.15400414,0.2,218
10715,0.6766725,0.2,198
10716,0.85856515,0.2,208
10717,0.9917115,0.2,125
10719,0.39007723,0.2,264
10720,0.16796912,0.2,129
10721,0.80191314,0.2,266
10723,0.91363376,0.2,253
10724,0.7874303,0.2,73
10725,0.2090708,0.2,103
10726,0.42419654,0.2,45
10727,0.72937113,0.2,187
10728,0.9772692,0.2,61
10729,0.60127634,0.2,16
10730,0.9858436,0.2,81
10731,0.7132913,0.2,91
10732,0.59500664,0.2,137
10733,0.953273,0.2,190
10734,0.2761355,0.2,68
10735,0.44444144,0.2,45
10736,0.8347517,0.2,228
10737,0.980828,0.2,260
10738,0.68964976,0.2,69
10739,0.99924797,0.2,158
10740,0.9625507,0.2,234
10741,0.06355198,0.2,202
10742,0.99603266,0.2,239
10743,0.26601565,0.2,232
10744,0.32856295,0.2,49
10745,0.84379643,0.2,267
10746,0.14077581,0.2,62
10747,0.28810045,0.2,69
10748,0.3588665,0.2,73
10749,0.33967942,0.2,162
10750,0.6690885,0.2,145
10751,0.3514811,0.2,121
10752,0.31185955,0.2,202
10753,0.8966263,0.2,10
10754,0.079232246,0.2,55
10756,0.9595268,0.2,189
10757,0.32536584,0.2,36
10758,0.9106212,0.2,215
10759,0.9391296,0.2,264
10760,0.25215024,0.2,2
10761,0.36412323,0.2,74
10763,0.9297256,0.2,182
10764,0.37330705,0.2,31
10765,0.9168532,0.2,246
10766,0.053231854,0.2,263
10767,0.7446312,0.2,156
10769,0.82392305,0.2,158
10770,0.92410356,0.2,233
10771,0.48059165,0.2,250
10772,0.2861945,0.2,74
10773,0.95611936,0.2,61
10774,0.99430203,0.2,258
10775,0.83861864,0.2,21
10776,0.7463111,0.2,155
10777,0.38251173,0.2,231
10778,0.93577313,0.2,125
10779,0.920527,0.2,4
10780,0.66503954,0.2,185
10781,0.22505547,0.2,131
10782,0.08206796,0.2,153
10783,0.77615047,0.2,187
10784,0.47173062,0.2,224
10785,0.98187685,0.2,210
10786,0.73305553,0.2,81
10788,0.9855951,0.2,204
10789,0.9848541,0.2,240
10790,0.1625768,0.2,103
10791,0.32334024,0.2,63
10792,0.6566728,0.2,72
10793,0.8962097,0.2,186
10795,0.76959324,0.2,128
10797,0.44233456,0.2,144
10798,0.72945166,0.2,69
10799,0.22256996,0.2,196
10800,0.60671127,0.2,137
10802,0.54160166,0.2,275
10803,0.20869648,0.2,95
10805,0.45752478,0.2,250
10806,0.5219093,0.2,145
10807,0.9668464,0.2,132
10808,0.68741345,0.2,181
10809,0.96332943,0.2,193
10810,0.9126641,0.2,214
10811,0.8892388,0.2,177
10813,0.9855461,0.2,215
10814,0.9841357,0.2,253
10815,0.34032378,0.2,28
10816,0.904989,0.2,247
10818,0.23602094,0.2,192
10819,0.4738942,0.2,42
10820,0.15596631,0.2,153
10821,0.27331808,0.2,243
10822,0.27531964,0.2,100
10823,0.90042263,0.2,22
10824,0.7691025,0.2,196
10825,0.40860862,0.2,155
10828,0.9662605,0.2,233
10829,0.40732116,0.2,101
10831,0.21793963,0.2,226
10832,0.55658114,0.2,35
10833,0.9667959,0.2,69
10834,0.26460046,0.2,122
10835,0.35310513,0.2,250
10836,0.8805595,0.2,246
10837,0.9004693,0.2,81
10838,0.19207141,0.2,125
10839,0.81065243,0.2,240
10840,0.391567,0.2,23
10841,0.7829769,0.2,82
10842,0.9640024,0.2,190
10843,0.99494946,0.2,148
10844,0.64289486,0.2,98
10845,0.5454611,0.2,105
10846,0.4321684,0.2,198
10847,0.4751356,0.2,75
10848,0.1842888,0.2,68
10849,0.91438675,0.2,27
10850,0.22059323,0.2,96
10851,0.6126355,0.2,79
10852,0.11366502,0.2,60
10853,0.8256053,0.2,43
10854,0.43857747,0.2,125
10855,0.34972712,0.2,23
10856,0.9779097,0.2,191
10857,0.93190706,0.2,148
10858,0.744116,0.2,177
10859,0.9473871,0.2,118
10860,0.10818239,0.2,21
10862,0.7521367,0.2,100
10863,0.9814507,0.2,32
10864,0.8340502,0.2,264
10865,0.93067545,0.2,165
10866,0.7505853,0.2,142
10867,0.14884062,0.2,31
10869,0.99299896,0.2,214
10870,0.29697472,0.2,244
10871,0.4668857,0.2,226
10872,0.82871175,0.2,72
10873,0.94643635,0.2,148
10874,0.9324885,0.2,26
10875,0.82621753,0.2,1
10876,0.23762378,0.2,227
10877,0.9973878,0.2,65
10879,0.97598594,0.2,125
10880,0.9852917,0.2,27
10881,0.35535944,0.2,11
10882,0.8236418,0.2,122
10883,0.9145855,0.2,169
10884,0.8875927,0.2,122
10885,0.37090045,0.2,23
10886,0.9093679,0.2,263
10887,0.50495845,0.2,119
10888,0.62009984,0.2,64
10889,0.66135687,0.2,45
10890,0.61757946,0.2,7
10893,0.6539507,0.2,142
10894,0.8661322,0.2,253
10895,0.5964806,0.2,51
10896,0.97763306,0.2,215
10897,0.1372276,0.2,150
10898,0.68439394,0.2,94
10899,0.37014845,0.2,5
10900,0.9706571,0.2,150
10901,0.9307879,0.2,12
10902,0.33978242,0.2,142
10903,0.6911514,0.2,182
10904,0.98951906,0.2,98
10905,0.9737897,0.2,47
10906,0.6319242,0.2,274
10907,0.18178302,0.2,142
10908,0.89010143,0.2,265
10909,0.72180045,0.2,37
10910,0.3703164,0.2,139
10911,0.85643816,0.2,266
10912,0.98137695,0.2,72
10913,0.210754,0.2,5
10914,0.4750111,0.2,126
10915,0.52679485,0.2,139
10916,0.38111654,0.2,235
10917,0.9110665,0.2,100
10918,0.4583422,0.2,21
10919,0.56041706,0.2,165
10920,0.06221622,0.2,208
10921,0.9006154,0.2,163
10922,0.93429285,0.2,42
10923,0.4532627,0.2,51
10924,0.61599594,0.2,124
10925,0.7352916,0.2,231
10926,0.96314704,0.2,261
10927,0.16773832,0.2,199
10928,0.6757071,0.2,56
10929,0.4449154,0.2,52
10930,0.986296,0.2,138
10931,0.94054645,0.2,132
10932,0.879216,0.2,106
10933,0.9187294,0.2,253
10934,0.92156255,0.2,89
10935,0.50414413,0.2,275
10936,0.96009344,0.2,274
10937,0.5787506,0.2,89
10938,0.19641864,0.2,69
10939,0.99298084,0.2,179
10940,0.9821683,0.2,119
10941,0.97358626,0.2,214
10942,0.9938228,0.2,118
10943,0.6452438,0.2,128
10944,0.44260558,0.2,199
10945,0.8094675,0.2,185
10946,0.19796456,0.2,243
10947,0.24738264,0.2,42
10948,0.5532782,0.2,187
10949,0.6318735,0.2,214
10950,0.9986627,0.2,7
10951,0.6375221,0.2,187
10952,0.77680993,0.2,43
10953,0.8818233,0.2,31
10954,0.98634714,0.2,174
10955,0.95957965,0.2,70
10956,0.67161864,0.2,106
10958,0.8641173,0.2,90
10959,0.9267917,0.2,233
10960,0.79265016,0.2,88
10961,0.57190293,0.2,203
10963,0.18529335,0.2,187
10964,0.98577094,0.2,251
10965,0.972818,0.2,90
10966,0.6589124,0.2,100
10967,0.8748459,0.2,17
10968,0.9605426,0.2,47
10970,0.43791735,0.2,198
10971,0.5679598,0.2,214
10972,0.85639614,0.2,85
10973,0.9847556,0.2,266
10974,0.94245416,0.2,80
10975,0.055347502,0.2,102
10976,0.31876117,0.2,221
10977,0.9645392,0.2,93
10979,0.16207841,0.2,163
10981,0.99525523,0.2,266
10983,0.24505128,0.2,118
10984,0.13288666,0.2,153
10986,0.76307535,0.2,45
10987,0.9447685,0.2,17
10988,0.15555383,0.2,144
10989,0.839294,0.2,181
10990,0.9732965,0.2,242
10991,0.4916315,0.2,209
10992,0.55182403,0.2,21
10993,0.10842435,0.2,41
10994,0.19929968,0.2,211
10995,0.6670479,0.2,26
10996,0.75911784,0.2,1
10998,0.30888247,0.2,36
10999,0.64068377,0.2,174
11000,0.93458635,0.2,72
11003,0.5334367,0.2,175
11005,0.9960445,0.2,125
11006,0.77281284,0.2,48
11007,0.2337595,0.2,72
11008,0.9890386,0.2,60
11009,0.52003926,0.2,69
11010,0.9414138,0.2,81
11011,0.06370558,0.2,8
11013,0.9435619,0.2,197
11014,0.79326516,0.2,173
11015,0.9131034,0.2,90
11016,0.96638787,0.2,191
11017,0.7628935,0.2,110
11019,0.53169143,0.2,272
11020,0.26856267,0.2,122
11021,0.94669205,0.2,78
11022,0.8248117,0.2,182
11023,0.92214966,0.2,7
11024,0.12128768,0.2,60
11025,0.9958103,0.2,234
11026,0.99368554,0.2,225
11027,0.44558167,0.2,153
11029,0.9705173,0.2,269
11030,0.40826666,0.2,28
11031,0.14720424,0.2,72
11035,0.1925981,0.2,250
11036,0.35489157,0.2,206
11038,0.442054,0.2,185
11039,0.8929332,0.2,123
11040,0.18315354,0.2,256
11041,0.8621848,0.2,163
11043,0.70045465,0.2,273
11044,0.9647218,0.2,236
11045,0.99746156,0.2,158
11047,0.30143946,0.2,240
11048,0.7519173,0.2,217
11049,0.08607473,0.2,243
11051,0.20765793,0.2,128
11052,0.76149863,0.2,69
11053,0.9629657,0.2,96
11055,0.39999256,0.2,27
11056,0.5776467,0.2,155
11057,0.83972406,0.2,122
11058,0.9602228,0.2,65
11060,0.34684974,0.2,39
11061,0.4115271,0.2,25
11062,0.97266126,0.2,63
11063,0.992792,0.2,72
11066,0.80212414,0.2,195
11068,0.6133631,0.2,129
11069,0.92064136,0.2,90
11070,0.4207729,0.2,195
11072,0.13804531,0.2,42
11076,0.9826613,0.2,210
11077,0.12339036,0.2,68
11078,0.54928577,0.2,214
11080,0.85820967,0.2,35
11081,0.44769466,0.2,228
11082,0.8472768,0.2,26
11085,0.984723,0.2,261
11086,0.92810744,0.2,173
11087,0.13636108,0.2,31
11088,0.9953825,0.2,125
11089,0.17724031,0.2,122
11092,0.17800108,0.2,45
11093,0.22418164,0.2,165
11096,0.97772104,0.2,132
11097,0.24056512,0.2,77
11099,0.05692758,0.2,198
11100,0.80561477,0.2,246
11101,0.87885255,0.2,269
11103,0.16234888,0.2,153
11104,0.49555433,0.2,256
11106,0.97245944,0.2,261
11108,0.912299,0.2,64
11109,0.979361,0.2,209
11110,0.3443086,0.2,158
11111,0.98780173,0.2,72
11113,0.17839931,0.2,96
11114,0.7254866,0.2,266
11116,0.22458483,0.2,50
11117,0.76686716,0.2,18
11118,0.912797,0.2,223
11119,0.34613767,0.2,153
11121,0.70222366,0.2,262
11122,0.34420028,0.2,272
11125,0.98123586,0.2,249
11126,0.38541237,0.2,121
11127,0.9805602,0.2,235
11128,0.95545226,0.2,98
11129,0.40440467,0.2,163
11130,0.6814741,0.2,231
11131,0.90725976,0.2,80
11132,0.6999022,0.2,101
11133,0.6777374,0.2,54
11134,0.63737094,0.2,148
11135,0.9816788,0.2,2
11136,0.584606,0.2,128
11139,0.68761015,0.2,129
11140,0.99369687,0.2,138
11141,0.96615535,0.2,152
11142,0.9301064,0.2,62
11143,0.408163,0.2,27
11144,0.21083677,0.2,17
11146,0.20325384,0.2,202
11149,0.76077634,0.2,175
11152,0.86691326,0.2,61
11153,0.90764457,0.2,128
11154,0.17852183,0.2,234
11156,0.8230643,0.2,141
11158,0.15542394,0.2,100
11159,0.9732641,0.2,138
11160,0.40005955,0.2,80
11161,0.42121038,0.2,274
11162,0.6578556,0.2,202
11164,0.9445085,0.2,78
11165,0.46667072,0.2,226
11169,0.78636837,0.2,16
11170,0.9164169,0.2,137
11172,0.5163624,0.2,190
11173,0.9798708,0.2,199
11174,0.95835817,0.2,220
11175,0.966865,0.2,11
11177,0.26578197,0.2,27
11178,0.1792007,0.2,143
11180,0.9140296,0.2,260
11181,0.989223,0.2,271
11183,0.07994323,0.2,126
11184,0.95905054,0.2,229
11186,0.942889,0.2,149
11188,0.21900369,0.2,92
11189,0.8548275,0.2,196
11190,0.25290155,0.2,47
11191,0.9300601,0.2,121
11192,0.64822865,0.2,1
11193,0.9772496,0.2,199
11194,0.88245434,0.2,103
11195,0.8485254,0.2,78
11196,0.5732992,0.2,129
11197,0.834058,0.2,114
11199,0.37277192,0.2,52
11200,0.36211395,0.2,73
11201,0.8074052,0.2,110
11203,0.57066846,0.2,74
11204,0.4846047,0.2,93
11205,0.84978795,0.2,151
11206,0.889927,0.2,93
11207,0.26810187,0.2,102
11208,0.652571,0.2,118
11209,0.50055546,0.2,124
11210,0.9922242,0.2,140
11211,0.69884026,0.2,111
11212,0.44625768,0.2,74
11213,0.13685137,0.2,73
11215,0.24474822,0.2,202
11216,0.47374892,0.2,76
11217,0.3266625,0.2,81
11218,0.10784257,0.2,146
11219,0.99554044,0.2,246
11222,0.9250077,0.2,191
11223,0.55007005,0.2,195
11224,0.5664769,0.2,139
11225,0.91753674,0.2,22
11226,0.57586634,0.2,11
11229,0.9078521,0.2,49
11230,0.97709596,0.2,136
11231,0.2909783,0.2,243
11233,0.9896365,0.2,253
11234,0.24741428,0.2,52
11235,0.43169272,0.2,49
11236,0.50857615,0.2,164
11237,0.98265034,0.2,119
11238,0.8166874,0.2,261
11239,0.17254561,0.2,250
11240,0.97563416,0.2,261
11241,0.9035686,0.2,210
11242,0.8550039,0.2,185
11243,0.81579113,0.2,182
11245,0.78246087,0.2,231
11247,0.8420764,0.2,78
11248,0.7382909,0.2,118
11249,0.6347526,0.2,122
11250,0.9573794,0.2,13
11251,0.38893402,0.2,250
11252,0.99367106,0.2,26
11253,0.80583954,0.2,148
11254,0.8660904,0.2,256
11256,0.9490187,0.2,219
11257,0.11730025,0.2,226
11258,0.55818725,0.2,18
11259,0.8598568,0.2,214
11262,0.10837456,0.2,23
11264,0.39495215,0.2,126
11265,0.6501738,0.2,85
11267,0.5798498,0.2,109
11268,0.39136076,0.2,68
11269,0.4794488,0.2,225
11270,0.9180407,0.2,41
11271,0.4688812,0.2,142
11272,0.9759989,0.2,100
11273,0.6490349,0.2,181
11275,0.8319957,0.2,231
11279,0.2744379,0.2,274
11280,0.4665815,0.2,271
11281,0.8088013,0.2,165
11282,0.94446075,0.2,121
11283,0.303549,0.2,114
11284,0.98617536,0.2,98
11285,0.91034997,0.2,42
11287,0.90980506,0.2,150
11288,0.5480395,0.2,252
11290,0.86737174,0.2,265
11291,0.9083611,0.2,93
11292,0.2973299,0.2,38
11293,0.5372018,0.2,7
11294,0.8604304,0.2,18
11295,0.939758,0.2,17
11296,0.9890905,0.2,270
11298,0.7039399,0.2,16
11300,0.96894383,0.2,182
11301,0.6225828,0.2,265
11302,0.54122275,0.2,126
11303,0.35296473,0.2,32
11304,0.5127349,0.2,193
11305,0.43670395,0.2,28
11306,0.9536342,0.2,182
11307,0.49192914,0.2,173
11308,0.94781786,0.2,17
11309,0.2052785,0.2,208
11310,0.98621434,0.2,251
11311,0.3942209,0.2,173
11312,0.9434384,0.2,141
11313,0.33540016,0.2,5
11314,0.50567293,0.2,170
11315,0.8721128,0.2,215
11317,0.9523788,0.2,139
11318,0.49632588,0.2,204
11321,0.70233905,0.2,128
11326,0.9864173,0.2,233
11327,0.19093478,0.2,68
11328,0.9735407,0.2,30
11329,0.54009575,0.2,176
11330,0.95863956,0.2,63
11331,0.073307075,0.2,225
11333,0.94484574,0.2,42
11334,0.8075089,0.2,42
11335,0.9648515,0.2,43
11336,0.3779191,0.2,23
11337,0.35936952,0.2,223
11338,0.51411384,0.2,260
11339,0.98111194,0.2,261
11340,0.9816637,0.2,154
11341,0.7497912,0.2,173
11342,0.19548799,0.2,196
11343,0.19685397,0.2,68
11344,0.57913816,0.2,23
11345,0.6223326,0.2,187
11346,0.98923266,0.2,107
11347,0.9982811,0.2,63
11348,0.8950306,0.2,220
11351,0.94716406,0.2,70
11353,0.40006018,0.2,192
11354,0.17884864,0.2,110
11356,0.3924174,0.2,25
11358,0.46067992,0.2,124
11359,0.9054009,0.2,49
11361,0.9752686,0.2,182
11362,0.4474267,0.2,218
11363,0.2882655,0.2,185
11364,0.99881685,0.2,257
11365,0.8900263,0.2,53
11366,0.5527217,0.2,274
11368,0.79208773,0.2,60
11371,0.80790496,0.2,153
11372,0.13576995,0.2,147
11373,0.939195,0.2,4
11374,0.9651622,0.2,253
11376,0.21939816,0.2,50
11377,0.14096804,0.2,206
11379,0.3047632,0.2,11
11380,0.9944847,0.2,60
11383,0.11290142,0.2,197
11384,0.93317026,0.2,80
11385,0.59382135,0.2,218
11386,0.9397547,0.2,264
11387,0.83891803,0.2,252
11388,0.99856514,0.2,215
11389,0.89419514,0.2,26
11390,0.742563,0.2,118
11391,0.4568168,0.2,5
11392,0.23847684,0.2,55
11393,0.10154164,0.2,246
11394,0.34341094,0.2,51
11395,0.20364147,0.2,75
11396,0.46808395,0.2,21
11401,0.9821969,0.2,97
11402,0.14453691,0.2,250
11404,0.26327235,0.2,11
11405,0.2715841,0.2,225
11406,0.18056037,0.2,184
11407,0.8202117,0.2,223
11408,0.91739887,0.2,186
11409,0.5544827,0.2,178
11411,0.5982222,0.2,69
11413,0.9184697,0.2,42
11414,0.83431834,0.2,1
11422,0.73358166,0.2,60
11423,0.6147666,0.2,221
11424,0.71428055,0.2,267
11425,0.50637996,0.2,214
11426,0.99164975,0.2,83
11427,0.8092878,0.2,153
11428,0.6292711,0.2,155
11429,0.99237293,0.2,225
11431,0.31597576,0.2,243
11432,0.61173344,0.2,195
11433,0.78450406,0.2,58
11434,0.9798095,0.2,249
11436,0.5130714,0.2,74
11437,0.30680364,0.2,68
11438,0.9805207,0.2,140
11439,0.94025403,0.2,184
11440,0.23137403,0.2,272
11441,0.9762956,0.2,258
11443,0.23355843,0.2,39
11444,0.97854966,0.2,11
11445,0.9815455,0.2,43
11446,0.9693559,0.2,221
11447,0.6930206,0.2,195
11448,0.5972779,0.2,250
11449,0.13502364,0.2,226
11450,0.9967385,0.2,118
11451,0.27162305,0.2,100
11452,0.9824118,0.2,246
11453,0.51826197,0.2,60
11454,0.5059455,0.2,205
11455,0.9910081,0.2,102
11457,0.9862874,0.2,173
11458,0.9802679,0.2,78
11460,0.98759776,0.2,199
11461,0.36516738,0.2,214
11462,0.9390288,0.2,214
11463,0.6521855,0.2,261
11465,0.9755436,0.2,150
11466,0.3230265,0.2,50
11468,0.98111075,0.2,173
11469,0.60483503,0.2,37
11470,0.9987313,0.2,113
11471,0.21118309,0.2,158
11472,0.8713298,0.2,60
11473,0.92119855,0.2,1
11474,0.79045314,0.2,195
11475,0.99605715,0.2,240
11476,0.47004852,0.2,46
11477,0.23603651,0.2,23
11480,0.899408,0.2,260
11481,0.9727438,0.2,170
11482,0.98748267,0.2,90
11483,0.94970644,0.2,262
11484,0.30666146,0.2,248
11485,0.89499056,0.2,177
11486,0.12738965,0.2,52
11488,0.8299966,0.2,85
11489,0.6786724,0.2,78
11490,0.6351956,0.2,250
11491,0.35218042,0.2,259
11492,0.9992034,0.2,275
11494,0.55552745,0.2,69
11495,0.98264366,0.2,87
11496,0.6946382,0.2,98
11497,0.703206,0.2,223
11498,0.85971963,0.2,49
11499,0.35948056,0.2,125
11500,0.73692447,0.2,240
11501,0.785937,0.2,190
11504,0.7976098,0.2,85
11505,0.8473628,0.2,265
11506,0.21883556,0.2,153
11511,0.7626318,0.2,73
11512,0.2148672,0.2,28
11515,0.95931214,0.2,241
11516,0.72360384,0.2,51
11517,0.9347858,0.2,173
11519,0.9991142,0.2,102
11521,0.6003559,0.2,51
11523,0.51933414,0.2,148
11526,0.47059527,0.2,21
11527,0.27346525,0.2,185
11528,0.6684709,0.2,181
11530,0.883565,0.2,16
11532,0.65662926,0.2,219
11533,0.972518,0.2,13
11534,0.72942966,0.2,100
11536,0.8889772,0.2,43
11537,0.17127894,0.2,272
11539,0.93383956,0.2,208
11540,0.98428863,0.2,2
11543,0.73770195,0.2,175
11545,0.42856878,0.2,155
11546,0.33231485,0.2,185
11547,0.47147226,0.2,185
11548,0.7606433,0.2,157
11549,0.24419607,0.2,195
11550,0.92332774,0.2,214
11553,0.79561543,0.2,261
11554,0.82693964,0.2,271
11555,0.9464469,0.2,219
11556,0.4082422,0.2,55
11557,0.3099081,0.2,73
11558,0.88412124,0.2,85
11559,0.30119208,0.2,271
11560,0.9540772,0.2,7
11561,0.6753581,0.2,87
11563,0.6432819,0.2,202
11565,0.69525045,0.2,85
11567,0.9600472,0.2,260
11569,0.86050785,0.2,167
11570,0.8862722,0.2,81
11573,0.5194859,0.2,240
11574,0.39910555,0.2,206
11576,0.7128835,0.2,261
11580,0.6739881,0.2,56
11581,0.8836303,0.2,214
11582,0.31442794,0.2,252
11585,0.8422641,0.2,100
11586,0.30658,0.2,272
11587,0.73461795,0.2,122
11590,0.99220276,0.2,150
11591,0.98208493,0.2,274
11592,0.9300045,0.2,239
11593,0.18630117,0.2,5
11595,0.9409865,0.2,26
11596,0.4322621,0.2,254
11597,0.19610229,0.2,272
11598,0.99671197,0.2,64
11599,0.4318322,0.2,69
11600,0.9731799,0.2,251
11601,0.58027387,0.2,145
11602,0.89510405,0.2,221
11603,0.9113327,0.2,17
11604,0.6702813,0.2,262
11606,0.9944007,0.2,80
11608,0.7187306,0.2,224
11609,0.30478173,0.2,54
11610,0.96933955,0.2,260
11611,0.4422774,0.2,52
11613,0.58394235,0.2,144
11615,0.7297684,0.2,181
11616,0.2902585,0.2,51
11617,0.17932723,0.2,60
11618,0.9754352,0.2,83
11620,0.8768432,0.2,253
11623,0.82959384,0.2,31
11624,0.8819915,0.2,18
11625,0.26723453,0.2,148
11626,0.87510383,0.2,262
11627,0.77326804,0.2,42
11628,0.13381393,0.2,121
11629,0.20762117,0.2,64
11630,0.7643185,0.2,70
11631,0.9879457,0.2,90
11632,0.9162545,0.2,22
11633,0.95235807,0.2,259
11634,0.2281021,0.2,168
11636,0.4316616,0.2,266
11637,0.9083973,0.2,209
11638,0.65700155,0.2,168
11639,0.91979486,0.2,6
11640,0.98834383,0.2,242
11641,0.9571926,0.2,98
11642,0.8970195,0.2,190
11643,0.97384465,0.2,98
11644,0.39616558,0.2,245
11646,0.6937665,0.2,214
11649,0.37089133,0.2,51
11650,0.305867,0.2,45
11652,0.22344476,0.2,198
11653,0.3372584,0.2,214
11654,0.907302,0.2,150
11655,0.97325915,0.2,257
11656,0.72471416,0.2,161
11658,0.75851214,0.2,132
11659,0.92845166,0.2,38
11660,0.76423043,0.2,269
11662,0.59851474,0.2,258
11665,0.13356383,0.2,58
11666,0.84328246,0.2,180
11668,0.33857387,0.2,77
11669,0.42054248,0.2,233
11671,0.9668928,0.2,261
11672,0.9482939,0.2,250
11673,0.34092647,0.2,95
11676,0.11321251,0.2,232
11677,0.9519055,0.2,176
11678,0.3140745,0.2,88
11679,0.9370662,0.2,224
11680,0.15059589,0.2,50
11681,0.97900563,0.2,4
11682,0.9853674,0.2,4
11683,0.92417115,0.2,6
11684,0.34615815,0.2,214
11685,0.9476022,0.2,78
11686,0.083478905,0.2,45
11687,0.90030646,0.2,62
11688,0.39382708,0.2,27
11689,0.5744281,0.2,185
11690,0.87775457,0.2,184
11691,0.9940103,0.2,61
11692,0.98699945,0.2,35
11693,0.44732037,0.2,129
11695,0.23274682,0.2,28
11696,0.9904675,0.2,89
11697,0.12151691,0.2,153
11698,0.98608416,0.2,43
11699,0.16348246,0.2,142
11700,0.689203,0.2,23
11701,0.80386025,0.2,266
11702,0.63179255,0.2,77
11703,0.11932279,0.2,142
11704,0.16394667,0.2,156
11706,0.92758924,0.2,250
11709,0.99807173,0.2,64
11710,0.9610994,0.2,181
11711,0.42815945,0.2,227
11715,0.7556213,0.2,27
11716,0.78267175,0.2,119
11718,0.8989796,0.2,55
11719,0.9395491,0.2,263
11720,0.84886533,0.2,240
11721,0.5466168,0.2,175
11722,0.7603011,0.2,199
11724,0.14244078,0.2,15
11726,0.19742276,0.2,95
11727,0.6720504,0.2,26
11728,0.13081688,0.2,16
11729,0.40078518,0.2,73
11730,0.32926005,0.2,231
11731,0.18578498,0.2,245
11732,0.94861454,0.2,69
11734,0.9831307,0.2,47
11735,0.109593116,0.2,68
11736,0.98488367,0.2,66
11738,0.36237055,0.2,196
11739,0.5981323,0.2,252
11740,0.9976445,0.2,266
11742,0.99310243,0.2,118
11743,0.7882046,0.2,69
11744,0.6504982,0.2,163
11745,0.48780093,0.2,127
11746,0.42489523,0.2,218
11747,0.9005604,0.2,9
11748,0.99417794,0.2,132
11750,0.2806498,0.2,114
11751,0.1912471,0.2,23
11752,0.62897265,0.2,42
11753,0.63558203,0.2,139
11755,0.08873227,0.2,122
11756,0.65970004,0.2,264
11757,0.47989517,0.2,21
11758,0.31675413,0.2,212
11759,0.9891192,0.2,208
11763,0.9582819,0.2,190
11764,0.12668023,0.2,211
11765,0.16490515,0.2,232
11766,0.93488467,0.2,1
11767,0.20033836,0.2,266
11768,0.35821712,0.2,50
11769,0.9730008,0.2,229
11770,0.96351045,0.2,271
11772,0.68134844,0.2,216
11773,0.3020444,0.2,5
11774,0.7049236,0.2,260
11775,0.8172749,0.2,260
11776,0.6609799,0.2,178
11777,0.3585358,0.2,23
11779,0.42757198,0.2,100
11780,0.53760344,0.2,36
11781,0.21494026,0.2,122
11784,0.2235489,0.2,31
11785,0.1654167,0.2,129
11786,0.8894584,0.2,264
11787,0.36127862,0.2,150
11789,0.97850156,0.2,38
11790,0.23035403,0.2,143
11791,0.5195117,0.2,84
11792,0.8584006,0.2,42
11793,0.34695473,0.2,62
11794,0.9458886,0.2,215
11795,0.23672532,0.2,48
11796,0.8317948,0.2,125
11798,0.2703047,0.2,217
11799,0.8413549,0.2,106
11800,0.9340837,0.2,181
11801,0.18390788,0.2,121
11802,0.7300953,0.2,45
11803,0.97716284,0.2,32
11805,0.59700537,0.2,206
11806,0.31304657,0.2,48
11807,0.89197195,0.2,79
11808,0.93565863,0.2,216
11809,0.40337577,0.2,34
11810,0.7619344,0.2,249
11812,0.9849272,0.2,149
11813,0.7557414,0.2,231
11814,0.7451713,0.2,21
11815,0.8657555,0.2,47
11818,0.93552256,0.2,31
11821,0.17023425,0.2,147
11822,0.18474863,0.2,224
11823,0.27395844,0.2,49
11824,0.699616,0.2,78
11825,0.823473,0.2,118
11827,0.75921637,0.2,142
11828,0.9497398,0.2,274
11829,0.55318224,0.2,39
11830,0.998257,0.2,239
11831,0.7872445,0.2,88
11832,0.84779966,0.2,62
11833,0.71416366,0.2,262
11834,0.18597911,0.2,252
11837,0.7029205,0.2,63
11839,0.9729518,0.2,216
11842,0.6075799,0.2,100
11843,0.8036556,0.2,233
11845,0.72270364,0.2,163
11846,0.95465827,0.2,210
11850,0.20129712,0.2,21
11851,0.20454554,0.2,52
11852,0.9618242,0.2,185
11853,0.8037942,0.2,40
11854,0.19416903,0.2,27
11855,0.9948992,0.2,150
11856,0.95199513,0.2,56
11858,0.30170226,0.2,240
11859,0.21726404,0.2,52
11860,0.79530346,0.2,187
11861,0.8870428,0.2,1
11862,0.40442502,0.2,102
11863,0.44302174,0.2,122
11865,0.8081285,0.2,60
11868,0.82763046,0.2,1
11869,0.933283,0.2,253
11870,0.12762885,0.2,45
11871,0.59886277,0.2,117
11872,0.86489534,0.2,174
11874,0.92185086,0.2,16
11876,0.9629148,0.2,81
11878,0.8318958,0.2,135
11879,0.48068562,0.2,273
11880,0.952193,0.2,242
11881,0.72085,0.2,83
11882,0.7263588,0.2,51
11883,0.99063313,0.2,224
11884,0.868509,0.2,119
11885,0.23126963,0.2,52
11886,0.96591693,0.2,242
11887,0.7427128,0.2,261
11889,0.23591396,0.2,73
11890,0.8632775,0.2,257
11891,0.92383647,0.2,100
11892,0.19653015,0.2,159
11893,0.99893063,0.2,186
11894,0.9873372,0.2,151
11895,0.77896786,0.2,88
11898,0.32595903,0.2,60
11899,0.99474853,0.2,150
11900,0.9455619,0.2,106
11901,0.5389779,0.2,198
11902,0.28007063,0.2,155
11903,0.36902913,0.2,274
11904,0.9192558,0.2,215
11905,0.8834141,0.2,78
11906,0.85627645,0.2,34
11907,0.9911451,0.2,234
11908,0.5643705,0.2,259
11910,0.9960299,0.2,247
11914,0.6283417,0.2,100
11916,0.2930506,0.2,193
11917,0.9735877,0.2,47
11919,0.8222964,0.2,45
11920,0.9363688,0.2,259
11921,0.96432567,0.2,269
11922,0.7752673,0.2,42
11924,0.9835978,0.2,267
11925,0.96729994,0.2,249
11926,0.66412175,0.2,71
11927,0.26362112,0.2,163
11930,0.93926674,0.2,249
11931,0.2345713,0.2,203
11932,0.9352089,0.2,204
11933,0.8296701,0.2,260
11934,0.5284955,0.2,27
11935,0.7795605,0.2,71
11936,0.8253527,0.2,206
11937,0.8083446,0.2,184
11939,0.7408326,0.2,111
11941,0.62363267,0.2,142
11942,0.9832639,0.2,61
11944,0.98375976,0.2,119
11945,0.8746986,0.2,141
11947,0.21048169,0.2,153
11950,0.48903865,0.2,56
11951,0.77752686,0.2,246
11952,0.87171215,0.2,263
11953,0.6280681,0.2,189
11954,0.38857332,0.2,148
11955,0.21650799,0.2,127
11958,0.49970847,0.2,143
11959,0.21279213,0.2,125
11960,0.7066913,0.2,246
11961,0.7089533,0.2,31
11962,0.98832744,0.2,65
11963,0.9851719,0.2,43
11964,0.99237025,0.2,215
11965,0.9238777,0.2,93
11966,0.98506504,0.2,148
11967,0.81898254,0.2,148
11969,0.88818145,0.2,111
11970,0.94362813,0.2,16
11971,0.8259546,0.2,27
11972,0.9008031,0.2,264
11973,0.92409873,0.2,163
11974,0.34840307,0.2,178
11975,0.97083974,0.2,100
11976,0.22934768,0.2,39
11977,0.6737575,0.2,142
11978,0.10021152,0.2,191
11979,0.51006955,0.2,63
11980,0.97153556,0.2,223
11981,0.5258036,0.2,142
11982,0.75715536,0.2,144
11983,0.28142416,0.2,259
11985,0.8252218,0.2,118
11986,0.95858413,0.2,78
11987,0.9896203,0.2,174
11989,0.97616935,0.2,94
11990,0.25066906,0.2,148
11991,0.16819102,0.2,202
11992,0.9354873,0.2,69
11993,0.32750908,0.2,214
11994,0.55839634,0.2,204
11995,0.92773503,0.2,199
11996,0.20334686,0.2,118
11998,0.31272534,0.2,165
11999,0.945018,0.2,160
12000,0.27934515,0.2,85
12001,0.6048853,0.2,11
12003,0.7753734,0.2,178
12004,0.23731716,0.2,150
12005,0.27536047,0.2,256
12008,0.77755654,0.2,27
12009,0.1935533,0.2,75
12010,0.3769698,0.2,151
12013,0.92371786,0.2,237
12014,0.26970664,0.2,73
12016,0.9906848,0.2,240
12017,0.5328861,0.2,190
12019,0.899189,0.2,23
12020,0.23745471,0.2,113
12022,0.9872071,0.2,251
12024,0.6473507,0.2,231
12025,0.84235936,0.2,99
12026,0.89054936,0.2,72
12027,0.3183458,0.2,15
12028,0.26977602,0.2,257
12030,0.44394296,0.2,215
12031,0.09248826,0.2,198
12032,0.9366988,0.2,141
12033,0.8512913,0.2,170
12034,0.39507988,0.2,181
12036,0.63205624,0.2,114
12039,0.92100614,0.2,78
12040,0.23610044,0.2,196
12041,0.21500969,0.2,153
12042,0.50462323,0.2,231
12043,0.9944621,0.2,234
12045,0.74287516,0.2,221
12046,0.3171738,0.2,238
12047,0.95421445,0.2,187
12048,0.16149105,0.2,16
12049,0.37885788,0.2,196
12050,0.6234822,0.2,210
12052,0.82376456,0.2,225
12054,0.53616005,0.2,252
12055,0.70661235,0.2,47
12058,0.873393,0.2,11
12061,0.8998333,0.2,60
12062,0.9918767,0.2,60
12063,0.48435974,0.2,274
12064,0.3255971,0.2,269
12065,0.100311615,0.2,6
12066,0.9483836,0.2,209
12067,0.43236557,0.2,159
12068,0.6687327,0.2,217
12070,0.30193794,0.2,106
12071,0.268642,0.2,8
12072,0.9085156,0.2,271
12073,0.7941764,0.2,16
12074,0.890163,0.2,122
12075,0.70238113,0.2,150
12077,0.40762454,0.2,84
12078,0.31379667,0.2,171
12079,0.9888306,0.2,174
12080,0.6114748,0.2,124
12082,0.9842866,0.2,150
12083,0.9883478,0.2,61
12084,0.8358517,0.2,168
12085,0.4170863,0.2,209
12086,0.25693363,0.2,73
12088,0.31446806,0.2,180
12089,0.4396895,0.2,122
12090,0.33798298,0.2,21
12091,0.37334704,0.2,151
12092,0.84015024,0.2,69
12093,0.32352933,0.2,41
12094,0.21572107,0.2,31
12095,0.84502345,0.2,98
12096,0.8978941,0.2,38
12097,0.68072474,0.2,88
12098,0.10947671,0.2,272
12099,0.4688889,0.2,86
12100,0.521934,0.2,41
12101,0.25275803,0.2,91
12102,0.3364268,0.2,267
12103,0.98314106,0.2,197
12104,0.9012466,0.2,221
12106,0.86352646,0.2,78
12107,0.14054091,0.2,274
12108,0.9922097,0.2,35
12109,0.54895043,0.2,187
12111,0.22991425,0.2,176
12112,0.43823662,0.2,72
12113,0.90380615,0.2,156
12115,0.9935781,0.2,234
12117,0.9059462,0.2,38
12118,0.4029004,0.2,164
12119,0.92106503,0.2,252
12120,0.4391151,0.2,103
12121,0.991277,0.2,65
12122,0.23459388,0.2,41
12123,0.43156138,0.2,165
12124,0.27392194,0.2,245
12125,0.42312264,0.2,40
12126,0.5837418,0.2,160
12127,0.5740992,0.2,60
12128,0.14217602,0.2,69
12129,0.9015088,0.2,177
12130,0.9651743,0.2,13
12131,0.5121557,0.2,210
12132,0.27385944,0.2,155
12133,0.97933537,0.2,266
12134,0.12890057,0.2,243
12136,0.6767921,0.2,247
12140,0.4354134,0.2,243
12141,0.69346696,0.2,53
12142,0.72783333,0.2,185
12143,0.13590181,0.2,243
12146,0.91340923,0.2,27
12147,0.49542233,0.2,231
12148,0.7362666,0.2,52
12150,0.67379594,0.2,141
12152,0.48054418,0.2,181
12153,0.43691662,0.2,114
12156,0.9931544,0.2,215
12157,0.82635146,0.2,271
12158,0.42293808,0.2,252
12159,0.45564637,0.2,124
12160,0.9891242,0.2,7
12161,0.78151876,0.2,241
12167,0.8087535,0.2,28
12169,0.47791734,0.2,144
12170,0.95011735,0.2,126
12171,0.25880587,0.2,147
12172,0.25190535,0.2,232
12173,0.5398871,0.2,259
12174,0.7134349,0.2,121
12175,0.44941458,0.2,252
12176,0.7109734,0.2,195
12177,0.9652035,0.2,97
12179,0.32131594,0.2,181
12180,0.4393962,0.2,232
12181,0.09525797,0.2,84
12182,0.96239555,0.2,253
12183,0.33193597,0.2,28
12184,0.9743723,0.2,137
12185,0.55325854,0.2,202
12188,0.109850086,0.2,182
12190,0.98870033,0.2,271
12191,0.84035134,0.2,252
12193,0.9502747,0.2,185
12195,0.45767272,0.2,93
12197,0.19071107,0.2,3
12198,0.80783737,0.2,185
12199,0.07164597,0.2,225
12200,0.90624666,0.2,260
12202,0.9986351,0.2,132
12205,0.9326168,0.2,64
12206,0.946429,0.2,32
12208,0.96678567,0.2,114
12209,0.25666922,0.2,23
12211,0.6813289,0.2,190
12212,0.6595478,0.2,103
12213,0.8632949,0.2,230
12214,0.3861256,0.2,165
12215,0.3560222,0.2,21
12216,0.49999803,0.2,11
12217,0.21065407,0.2,159
12218,0.907293,0.2,17
12220,0.9790455,0.2,11
12221,0.45535144,0.2,259
12222,0.98092586,0.2,223
12223,0.6528618,0.2,261
12225,0.83051527,0.2,196
12226,0.86766493,0.2,142
12227,0.52711666,0.2,94
12229,0.46561348,0.2,60
12230,0.82698596,0.2,208
12231,0.80907726,0.2,273
12233,0.9247406,0.2,261
12234,0.09654967,0.2,243
12235,0.9844193,0.2,49
12236,0.25729588,0.2,25
12237,0.7417585,0.2,259
12238,0.10033862,0.2,73
12239,0.9993561,0.2,41
12241,0.95661294,0.2,60
12243,0.98403674,0.2,13
12244,0.11090017,0.2,101
12247,0.29745474,0.2,250
12249,0.9975319,0.2,6
12250,0.9042582,0.2,182
12251,0.41863513,0.2,68
12252,0.9730679,0.2,93
12254,0.83532876,0.2,218
12255,0.57592124,0.2,185
12256,0.55352324,0.2,51
12257,0.30351824,0.2,5
12258,0.982005,0.2,225
12259,0.20022735,0.2,46
12260,0.35501376,0.2,41
12261,0.9230728,0.2,233
12263,0.49604294,0.2,202
12264,0.4243445,0.2,28
12265,0.770815,0.2,148
12266,0.9870688,0.2,251
12267,0.8200235,0.2,141
12269,0.20497122,0.2,120
12271,0.9545417,0.2,244
12272,0.5910585,0.2,141
12273,0.5885935,0.2,124
12274,0.8195162,0.2,141
12275,0.97796726,0.2,191
12277,0.371346,0.2,77
12278,0.68239677,0.2,81
12279,0.2611429,0.2,72
12280,0.9565751,0.2,99
12281,0.9396772,0.2,158
12282,0.72076815,0.2,56
12283,0.20565733,0.2,100
12284,0.98961323,0.2,138
12285,0.65556145,0.2,51
12287,0.35626385,0.2,51
12289,0.5460151,0.2,164
12290,0.43840927,0.2,159
12291,0.18681052,0.2,159
12292,0.7130499,0.2,69
12293,0.8425797,0.2,216
12295,0.9368368,0.2,72
12297,0.92779046,0.2,158
12298,0.12505503,0.2,31
12299,0.4326441,0.2,16
12300,0.53801125,0.2,42
12301,0.8099015,0.2,252
12303,0.9029937,0.2,177
12304,0.30816215,0.2,120
12305,0.49037015,0.2,196
12307,0.9965964,0.2,63
12308,0.5548295,0.2,28
12309,0.096909024,0.2,202
12310,0.98602295,0.2,156
12311,0.94178575,0.2,216
12313,0.80430204,0.2,218
12315,0.5454564,0.2,252
12316,0.9442812,0.2,261
12317,0.876966,0.2,22
12318,0.978148,0.2,261
12320,0.64122635,0.2,56
12321,0.8436841,0.2,210
12323,0.82479215,0.2,28
12324,0.49302846,0.2,269
12325,0.37500706,0.2,253
12326,0.9421281,0.2,190
12327,0.8659935,0.2,69
12328,0.94536644,0.2,170
12329,0.38205042,0.2,96
12330,0.73562956,0.2,38
12331,0.12923683,0.2,259
12332,0.6084847,0.2,16
12333,0.21649393,0.2,23
12334,0.3407921,0.2,52
12335,0.06907489,0.2,260
12336,0.6416027,0.2,128
12337,0.9918914,0.2,84
12339,0.1951548,0.2,184
12340,0.25488386,0.2,247
12342,0.23697089,0.2,139
12343,0.635082,0.2,128
12344,0.96772754,0.2,93
12345,0.97052974,0.2,191
12346,0.91526914,0.2,35
12347,0.97799003,0.2,177
12348,0.9615825,0.2,253
12349,0.931909,0.2,45
12350,0.9036229,0.2,121
12352,0.051016193,0.2,141
12353,0.7620384,0.2,177
12354,0.85178614,0.2,205
12355,0.94895345,0.2,118
12357,0.33430883,0.2,60
12359,0.18392992,0.2,28
12360,0.8614944,0.2,88
12361,0.98187584,0.2,180
12362,0.29795745,0.2,228
12363,0.94692993,0.2,131
12364,0.951321,0.2,157
12365,0.9805459,0.2,275
12366,0.33394617,0.2,59
12367,0.98091906,0.2,203
12368,0.4506373,0.2,98
12369,0.4673937,0.2,262
12370,0.8850818,0.2,126
12371,0.63346505,0.2,215
12372,0.50193155,0.2,73
12375,0.79835534,0.2,259
12376,0.872988,0.2,190
12377,0.75495833,0.2,198
12378,0.32754302,0.2,8
12379,0.8114656,0.2,157
12381,0.98037225,0.2,260
12383,0.81310105,0.2,181
12384,0.6455137,0.2,98
12386,0.118789196,0.2,224
12387,0.9161939,0.2,56
12388,0.5799381,0.2,129
12389,0.38602573,0.2,109
12390,0.3739126,0.2,243
12391,0.43523806,0.2,214
12392,0.74916655,0.2,74
12395,0.87168694,0.2,41
12396,0.28933996,0.2,28
12397,0.59437877,0.2,185
12398,0.6176073,0.2,69
12399,0.97043025,0.2,253
12400,0.9820342,0.2,43
12401,0.85881126,0.2,17
12402,0.96621066,0.2,8
12405,0.4783814,0.2,103
12406,0.62371594,0.2,253
12407,0.92130935,0.2,64
12408,0.21288787,0.2,39
12410,0.35363248,0.2,117
12411,0.9553604,0.2,253
12412,0.26218808,0.2,27
12413,0.18220954,0.2,75
12414,0.8587132,0.2,142
12415,0.9527701,0.2,260
12416,0.3015664,0.2,153
12417,0.9445403,0.2,4
12418,0.47233754,0.2,202
12420,0.8820883,0.2,148
12425,0.87738043,0.2,262
12426,0.8496524,0.2,121
12427,0.8326873,0.2,135
12428,0.85340446,0.2,152
12429,0.21336286,0.2,275
12430,0.9913017,0.2,151
12431,0.99914,0.2,217
12432,0.9839716,0.2,70
12433,0.18663612,0.2,90
12434,0.8490635,0.2,143
12436,0.983472,0.2,66
12437,0.8530621,0.2,206
12438,0.9202098,0.2,214
12439,0.24060504,0.2,21
12440,0.12625706,0.2,5
12442,0.2239467,0.2,52
12443,0.99124473,0.2,258
12444,0.2541139,0.2,193
12445,0.34243047,0.2,270
12446,0.8844176,0.2,67
12448,0.4802117,0.2,11
12449,0.42234337,0.2,14
12451,0.97814506,0.2,225
12452,0.97388387,0.2,26
12453,0.3760526,0.2,185
12456,0.97321826,0.2,209
12457,0.8158496,0.2,240
12459,0.13319592,0.2,274
12460,0.45810315,0.2,60
12462,0.87882704,0.2,260
12463,0.9904677,0.2,217
12464,0.18225819,0.2,252
12465,0.7550702,0.2,164
12466,0.57310843,0.2,154
12467,0.92371076,0.2,240
12468,0.99348843,0.2,181
12469,0.6686117,0.2,114
12470,0.85711014,0.2,27
12472,0.67448705,0.2,27
12473,0.9847312,0.2,16
12474,0.9447553,0.2,116
12475,0.51494336,0.2,56
12476,0.891368,0.2,187
12477,0.7636166,0.2,177
12478,0.9843306,0.2,233
12479,0.32409716,0.2,31
12481,0.55056393,0.2,272
12482,0.9792489,0.2,16
12484,0.5995861,0.2,5
12485,0.2802713,0.2,153
12486,0.8895787,0.2,72
12487,0.36541304,0.2,127
12488,0.9391988,0.2,269
12489,0.808772,0.2,219
12490,0.98190135,0.2,240
12491,0.20414989,0.2,32
12492,0.7849961,0.2,35
12493,0.6581424,0.2,42
12494,0.41861543,0.2,1
12495,0.80445856,0.2,252
12496,0.12713794,0.2,23
12497,0.8201425,0.2,271
12499,0.13009286,0.2,145
12500,0.64533776,0.2,91
12502,0.23317266,0.2,73
12503,0.9580773,0.2,260
12507,0.87956595,0.2,185
12508,0.99387735,0.2,89
12509,0.22213678,0.2,52
12510,0.60550296,0.2,264
12511,0.43547657,0.2,243
12512,0.40354738,0.2,16
12514,0.88318896,0.2,37
12516,0.8875501,0.2,253
12517,0.3801021,0.2,226
12518,0.9295123,0.2,253
12519,0.39681318,0.2,264
12521,0.07849414,0.2,73
12522,0.77904695,0.2,198
12524,0.6162437,0.2,108
12525,0.9854388,0.2,204
12526,0.5163962,0.2,94
12527,0.47565776,0.2,187
12528,0.84073454,0.2,253
12529,0.93659425,0.2,219
12530,0.6942887,0.2,192
12531,0.20307979,0.2,53
12532,0.1929701,0.2,224
12534,0.893442,0.2,237
12535,0.9883782,0.2,258
12536,0.59249234,0.2,196
12537,0.89173025,0.2,16
12540,0.8619925,0.2,30
12542,0.12620665,0.2,142
12543,0.1838639,0.2,252
12544,0.6425473,0.2,168
12545,0.9990716,0.2,7
12546,0.5905597,0.2,256
12547,0.4458845,0.2,259
12548,0.99864215,0.2,132
12549,0.944656,0.2,177
12551,0.9583804,0.2,196
12552,0.31190768,0.2,256
12554,0.6676426,0.2,163
12555,0.5382296,0.2,69
12556,0.49477977,0.2,152
12557,0.2793516,0.2,73
12558,0.5487143,0.2,6
12559,0.84619015,0.2,206
12561,0.41894293,0.2,142
12562,0.5763217,0.2,51
12563,0.81409377,0.2,223
12564,0.35213387,0.2,68
12566,0.7338133,0.2,42
12568,0.69596124,0.2,1
12569,0.59739614,0.2,82
12570,0.9523934,0.2,173
12571,0.17846134,0.2,192
12573,0.86078286,0.2,145
12576,0.8880726,0.2,264
12577,0.6683528,0.2,177
12579,0.6787107,0.2,270
12580,0.52500373,0.2,100
12582,0.9516887,0.2,177
12583,0.94896066,0.2,21
12584,0.90573376,0.2,190
12585,0.66172683,0.2,56
12586,0.9996617,0.2,266
12587,0.85554016,0.2,198
12590,0.82293105,0.2,88
12591,0.14844996,0.2,82
12592,0.257931,0.2,155
12593,0.5151415,0.2,243
12594,0.37165767,0.2,237
12596,0.1510283,0.2,8
12597,0.269494,0.2,121
12598,0.14764439,0.2,155
12599,0.8729491,0.2,236
12601,0.63217276,0.2,78
12602,0.57269347,0.2,182
12603,0.85396993,0.2,17
12604,0.95285636,0.2,244
12605,0.19766055,0.2,95
12606,0.5550508,0.2,164
12609,0.6843534,0.2,184
12610,0.92060053,0.2,219
12612,0.88429695,0.2,187
12613,0.69020456,0.2,196
12615,0.6156761,0.2,214
12617,0.8465365,0.2,181
12619,0.9038844,0.2,1
12620,0.98244,0.2,190
12621,0.9819244,0.2,41
12623,0.94279754,0.2,43
12625,0.93720645,0.2,62
12626,0.9167075,0.2,6
12627,0.86949474,0.2,272
12628,0.44118473,0.2,218
12629,0.15284911,0.2,129
12630,0.20704456,0.2,257
12631,0.9498752,0.2,150
12632,0.9813067,0.2,152
12634,0.98985285,0.2,41
12635,0.2724192,0.2,93
12637,0.50087196,0.2,39
12638,0.56173825,0.2,196
12639,0.56886876,0.2,223
12642,0.93789786,0.2,274
12643,0.8856456,0.2,116
12644,0.78970677,0.2,33
12645,0.47018278,0.2,153
12646,0.6042744,0.2,28
12647,0.5787774,0.2,36
12648,0.9794662,0.2,49
12649,0.868501,0.2,250
12650,0.9212553,0.2,106
12651,0.16547877,0.2,84
12652,0.14039953,0.2,256
12654,0.32132035,0.2,131
12655,0.98534113,0.2,233
12656,0.20714307,0.2,32
12657,0.9263858,0.2,246
12658,0.38951173,0.2,68
12659,0.45858172,0.2,260
12660,0.61940557,0.2,226
12662,0.6530933,0.2,23
12663,0.9066355,0.2,60
12664,0.50432616,0.2,42
12665,0.75000924,0.2,126
12666,0.73666656,0.2,266
12668,0.9712867,0.2,206
12669,0.21420448,0.2,129
12671,0.866056,0.2,15
12672,0.2591916,0.2,69
12673,0.70180887,0.2,126
12674,0.14975238,0.2,270
12675,0.10553025,0.2,269
12676,0.9088889,0.2,32
12677,0.9607596,0.2,93
12678,0.44608277,0.2,141
12680,0.86046433,0.2,40
12683,0.91561437,0.2,67
12684,0.9899255,0.2,141
12688,0.881017,0.2,106
12691,0.63079184,0.2,72
12692,0.8727541,0.2,62
12693,0.9771119,0.2,220
12694,0.4828286,0.2,69
12695,0.9796011,0.2,71
12696,0.4650086,0.2,252
12697,0.42882913,0.2,69
12699,0.9953086,0.2,99
12703,0.26104683,0.2,129
12704,0.740174,0.2,68
12705,0.9655313,0.2,26
12707,0.7354189,0.2,170
12708,0.61802334,0.2,14
12711,0.29478458,0.2,103
12713,0.49530053,0.2,95
12714,0.8841042,0.2,165
12715,0.994311,0.2,93
12716,0.947479,0.2,199
12717,0.31441885,0.2,185
12718,0.8519403,0.2,69
12722,0.9110548,0.2,206
12725,0.9191466,0.2,62
12727,0.9351422,0.2,43
12728,0.15436247,0.2,272
12729,0.9572018,0.2,98
12732,0.91646546,0.2,191
12733,0.81764454,0.2,126
12734,0.9238609,0.2,6
12737,0.7672573,0.2,56
12738,0.870092,0.2,78
12739,0.8243897,0.2,51
12740,0.17165492,0.2,38
12741,0.71990883,0.2,91
12742,0.24595384,0.2,115
12743,0.6770074,0.2,63
12744,0.46011063,0.2,29
12745,0.3626083,0.2,28
12747,0.325701,0.2,241
12749,0.36791006,0.2,79
12750,0.563355,0.2,27
12751,0.13503934,0.2,254
12752,0.8221458,0.2,206
12753,0.17479621,0.2,68
12755,0.8002918,0.2,125
12756,0.26079756,0.2,196
12757,0.14834274,0.2,50
12758,0.30991045,0.2,233
12759,0.84505635,0.2,70
12760,0.8282434,0.2,182
12762,0.25090206,0.2,231
12763,0.9364146,0.2,234
12764,0.5643944,0.2,210
12765,0.17748846,0.2,189
12766,0.08207385,0.2,245
12767,0.7274065,0.2,21
12768,0.230643,0.2,23
12771,0.29846367,0.2,73
12772,0.76781404,0.2,261
12773,0.7476097,0.2,51
12775,0.8947133,0.2,225
12777,0.9282704,0.2,60
12778,0.9538518,0.2,93
12779,0.7207711,0.2,216
12780,0.375489,0.2,148
12781,0.26992893,0.2,94
12782,0.09276636,0.2,151
12783,0.771418,0.2,11
12787,0.88357437,0.2,223
12788,0.9336073,0.2,220
12790,0.18530783,0.2,5
12791,0.20349216,0.2,272
12792,0.6969971,0.2,56
12793,0.989897,0.2,174
12795,0.61699635,0.2,23
12797,0.97365844,0.2,174
12798,0.8087899,0.2,135
12799,0.41309664,0.2,274
12800,0.8985722,0.2,69
12801,0.31413215,0.2,147
12802,0.19773608,0.2,246
12803,0.83112067,0.2,153
12804,0.9884531,0.2,93
12806,0.97290325,0.2,170
12807,0.46842363,0.2,83
12808,0.40512225,0.2,48
12809,0.81535333,0.2,85
12811,0.27271023,0.2,269
12815,0.9388207,0.2,145
12816,0.9930704,0.2,45
12817,0.9976362,0.2,186
12818,0.7945582,0.2,181
12819,0.8347643,0.2,56
12820,0.97429377,0.2,257
12821,0.8355779,0.2,122
12822,0.550472,0.2,122
12824,0.99074733,0.2,233
12826,0.6502077,0.2,131
12828,0.25559843,0.2,45
12829,0.9655929,0.2,182
12831,0.81201637,0.2,41
12833,0.43951458,0.2,42
12834,0.88458025,0.2,126
12835,0.15601675,0.2,73
12838,0.8575298,0.2,16
12839,0.6851578,0.2,271
12840,0.12603249,0.2,41
12842,0.31444076,0.2,110
12843,0.491817,0.2,156
12844,0.4141698,0.2,114
12845,0.41048494,0.2,71
12846,0.8530279,0.2,121
12847,0.7909376,0.2,234
12848,0.36734146,0.2,93
12849,0.9756648,0.2,261
12850,0.96357673,0.2,187
12851,0.61503845,0.2,106
12852,0.1594677,0.2,52
12853,0.8584998,0.2,233
12854,0.8642586,0.2,40
12855,0.74479014,0.2,48
12856,0.9333323,0.2,187
12857,0.9348332,0.2,1
12859,0.91854113,0.2,177
12860,0.7340065,0.2,69
12863,0.36033627,0.2,72
12864,0.94567263,0.2,261
12865,0.9964032,0.2,65
12866,0.96367645,0.2,141
12868,0.8302891,0.2,185
12869,0.22970742,0.2,88
12870,0.5927192,0.2,186
12872,0.92757654,0.2,240
12873,0.93540156,0.2,177
12875,0.5980942,0.2,262
12876,0.24133651,0.2,42
12877,0.4566532,0.2,210
12878,0.70801634,0.2,52
12879,0.9895885,0.2,236
12880,0.31808344,0.2,269
12881,0.47601074,0.2,260
12882,0.27540588,0.2,100
12883,0.48510173,0.2,243
12885,0.52568704,0.2,137
12886,0.9343554,0.2,196
12887,0.9899719,0.2,43
12888,0.24793585,0.2,198
12892,0.20996039,0.2,189
12893,0.92122424,0.2,190
12894,0.34808093,0.2,196
12895,0.9871999,0.2,258
12896,0.9332532,0.2,26
12897,0.933329,0.2,199
12898,0.86999995,0.2,195
12900,0.45543832,0.2,149
12901,0.8550614,0.2,11
12902,0.62082624,0.2,157
12903,0.32536355,0.2,258
12905,0.8383987,0.2,252
12906,0.9917998,0.2,57
12908,0.50040585,0.2,160
12909,0.31193265,0.2,6
12910,0.28844678,0.2,243
12911,0.5496408,0.2,177
12914,0.5550994,0.2,155
12915,0.6912733,0.2,168
12916,0.3328748,0.2,75
12917,0.9877194,0.2,215
12918,0.69872135,0.2,71
12919,0.17049758,0.2,193
12920,0.099897034,0.2,145
12921,0.88701504,0.2,199
12922,0.98615843,0.2,275
12923,0.34326705,0.2,56
12925,0.9976368,0.2,154
12927,0.5965565,0.2,91
12928,0.7026126,0.2,89
12929,0.352191,0.2,198
12930,0.99599504,0.2,119
12931,0.93978393,0.2,93
12932,0.96180177,0.2,100
12934,0.7226922,0.2,214
12935,0.35600382,0.2,202
12936,0.61830175,0.2,240
12937,0.9185721,0.2,17
12940,0.9816285,0.2,85
12942,0.9579276,0.2,27
12943,0.2710284,0.2,192
12944,0.9683193,0.2,126
12946,0.34156606,0.2,259
12947,0.7666024,0.2,8
12948,0.5364473,0.2,51
12949,0.90079445,0.2,16
12950,0.9966546,0.2,123
12951,0.38540992,0.2,28
12952,0.5665601,0.2,147
12953,0.23916712,0.2,6
12954,0.63965684,0.2,23
12955,0.46928677,0.2,214
12956,0.25891778,0.2,186
12957,0.9713821,0.2,209
12958,0.8692547,0.2,216
12959,0.16106679,0.2,39
12960,0.9909169,0.2,90
12961,0.8498336,0.2,62
12963,0.10862763,0.2,153
12964,0.9111656,0.2,176
12965,0.9691376,0.2,260
12967,0.6597932,0.2,17
12968,0.581986,0.2,231
12970,0.9612051,0.2,190
12971,0.48275217,0.2,231
12973,0.3418849,0.2,70
12974,0.27155823,0.2,60
12975,0.308782,0.2,232
12977,0.95089,0.2,17
12978,0.88190126,0.2,190
12980,0.9785801,0.2,142
12981,0.96880084,0.2,233
12983,0.71008253,0.2,51
12984,0.2768653,0.2,256
12985,0.91401017,0.2,78
12986,0.33902648,0.2,126
12988,0.9444581,0.2,260
12989,0.7479876,0.2,60
12990,0.8919681,0.2,219
12991,0.35081,0.2,36
12992,0.9796085,0.2,41
12993,0.81388927,0.2,96
12994,0.15934962,0.2,153
12998,0.5153252,0.2,2
13001,0.5138267,0.2,131
13002,0.6942613,0.2,60
13004,0.97298175,0.2,78
13005,0.33579403,0.2,120
13006,0.14341904,0.2,87
13007,0.98418945,0.2,6
13008,0.96631914,0.2,126
13009,0.88617194,0.2,153
13010,0.91929567,0.2,222
13011,0.97139466,0.2,260
13014,0.9989999,0.2,217
13015,0.84650356,0.2,264
13016,0.9956994,0.2,191
13017,0.42732635,0.2,187
13018,0.9947501,0.2,65
13022,0.9466234,0.2,264
13023,0.79698074,0.2,129
13024,0.9428843,0.2,264
13026,0.9304425,0.2,65
13027,0.85047936,0.2,233
13028,0.39799517,0.2,100
13029,0.65346134,0.2,214
13030,0.5562664,0.2,259
13031,0.94503194,0.2,214
13032,0.2502756,0.2,168
13034,0.9342228,0.2,182
13037,0.16951893,0.2,31
13038,0.37111092,0.2,47
13039,0.45869094,0.2,218
13040,0.5533624,0.2,5
13041,0.9682096,0.2,153
13043,0.9907911,0.2,49
13044,0.9992631,0.2,132
13045,0.9648565,0.2,253
13046,0.89190924,0.2,177
13047,0.9451761,0.2,125
13048,0.9396779,0.2,26
13049,0.52680355,0.2,243
13050,0.2874086,0.2,21
13051,0.7402994,0.2,150
13054,0.21045655,0.2,45
13055,0.92167234,0.2,170
13057,0.53501594,0.2,225
13059,0.21665509,0.2,13
13061,0.24525902,0.2,128
13062,0.99092394,0.2,7
13064,0.5044284,0.2,103
13065,0.8828585,0.2,190
13066,0.5087152,0.2,271
13067,0.9502389,0.2,233
13068,0.9093208,0.2,39
13069,0.26045626,0.2,198
13070,0.56959546,0.2,271
13071,0.12478139,0.2,144
13072,0.9926202,0.2,80
13074,0.8999288,0.2,106
13075,0.7344075,0.2,95
13076,0.59753186,0.2,128
13078,0.32873094,0.2,71
13079,0.9791489,0.2,236
13080,0.4666063,0.2,275
13081,0.27211028,0.2,128
13082,0.4098045,0.2,168
13084,0.43794048,0.2,95
13085,0.5911631,0.2,21
13086,0.14102419,0.2,129
13087,0.09209536,0.2,88
13088,0.9766782,0.2,17
13089,0.9349026,0.2,257
13090,0.48617446,0.2,168
13091,0.16562635,0.2,232
13092,0.22321008,0.2,61
13093,0.7143638,0.2,141
13094,0.36672303,0.2,26
13095,0.9552021,0.2,223
13096,0.4411161,0.2,142
13097,0.95130116,0.2,234
13100,0.9988085,0.2,186
13102,0.79299635,0.2,199
13103,0.9580273,0.2,182
13104,0.18359748,0.2,39
13105,0.37983426,0.2,146
13106,0.74710906,0.2,203
13107,0.7083621,0.2,275
13108,0.33133498,0.2,5
13111,0.8047526,0.2,155
13112,0.4796068,0.2,216
13113,0.89727706,0.2,129
13114,0.1784571,0.2,159
13116,0.70321405,0.2,221
13117,0.92422175,0.2,249
13118,0.16524081,0.2,5
13120,0.43305564,0.2,68
13122,0.83960956,0.2,148
13123,0.9697001,0.2,60
13124,0.1374738,0.2,39
13126,0.40294257,0.2,23
13127,0.86859256,0.2,250
13130,0.22214048,0.2,64
13131,0.6832013,0.2,74
13133,0.8474199,0.2,230
13135,0.845029,0.2,11
13136,0.10208049,0.2,55
13138,0.7185301,0.2,275
13139,0.9634601,0.2,265
13140,0.57668513,0.2,28
13141,0.7730485,0.2,165
13142,0.26308212,0.2,226
13143,0.64181703,0.2,246
13145,0.6719344,0.2,173
13147,0.33670062,0.2,243
13148,0.32542768,0.2,69
13150,0.9246492,0.2,208
13151,0.24224335,0.2,253
13152,0.79902554,0.2,49
13154,0.4424262,0.2,265
13155,0.89886457,0.2,262
13158,0.31793693,0.2,126
13159,0.3213074,0.2,185
13160,0.9579859,0.2,185
13161,0.9534338,0.2,182
13162,0.86586976,0.2,35
13163,0.67593014,0.2,176
13164,0.48895922,0.2,39
13165,0.8776255,0.2,264
13166,0.9818947,0.2,90
13167,0.90075123,0.2,88
13169,0.90837985,0.2,261
13171,0.8638356,0.2,69
13173,0.8863476,0.2,220
13174,0.8417529,0.2,85
13175,0.86777854,0.2,81
13176,0.9728592,0.2,150
13177,0.35213223,0.2,100
13178,0.34752217,0.2,129
13179,0.33675686,0.2,198
13180,0.31696752,0.2,197
13181,0.22549352,0.2,50
13182,0.55794424,0.2,185
13183,0.5421971,0.2,39
13184,0.5491597,0.2,28
13186,0.16527751,0.2,52
13188,0.9984896,0.2,258
13189,0.91889507,0.2,81
13190,0.43575484,0.2,28
13191,0.47006422,0.2,56
13194,0.9775069,0.2,240
13195,0.64341295,0.2,31
13196,0.46337524,0.2,38
13197,0.479588,0.2,144
13198,0.64027524,0.2,128
13200,0.8184202,0.2,170
13201,0.56648946,0.2,243
13202,0.900977,0.2,26
13203,0.43903306,0.2,82
13205,0.9805188,0.2,73
13206,0.85368884,0.2,141
13207,0.4547579,0.2,60
13208,0.85804707,0.2,196
13209,0.07012848,0.2,59
13210,0.98101234,0.2,174
13212,0.2679931,0.2,128
13214,0.49733388,0.2,122
13215,0.9825148,0.2,221
13216,0.38993904,0.2,122
13223,0.8102661,0.2,176
13224,0.8800417,0.2,84
13225,0.23475765,0.2,23
13226,0.9742207,0.2,148
13227,0.75659114,0.2,223
13228,0.98534554,0.2,158
13230,0.95443964,0.2,70
13231,0.82454413,0.2,137
13232,0.35916185,0.2,246
13233,0.47028157,0.2,71
13234,0.32300267,0.2,98
13235,0.6093918,0.2,198
13236,0.44706282,0.2,55
13238,0.34400696,0.2,155
13239,0.1357578,0.2,20
13240,0.59151644,0.2,62
13241,0.31190214,0.2,199
13242,0.7099487,0.2,27
13244,0.95698303,0.2,63
13246,0.851206,0.2,240
13248,0.88356394,0.2,69
13249,0.27112958,0.2,30
13252,0.9613523,0.2,182
13253,0.981911,0.2,195
13254,0.37606934,0.2,45
13256,0.99255216,0.2,152
13257,0.23794559,0.2,23
13258,0.7714943,0.2,240
13260,0.6414813,0.2,139
13261,0.9181592,0.2,253
13265,0.85765755,0.2,161
13266,0.37380543,0.2,144
13267,0.91885364,0.2,64
13268,0.9960296,0.2,119
13269,0.9560217,0.2,78
13270,0.98170483,0.2,263
13271,0.8574015,0.2,271
13272,0.26961425,0.2,143
13273,0.84804547,0.2,185
13274,0.45966023,0.2,73
13275,0.26366547,0.2,122
13276,0.27423197,0.2,250
13277,0.14888914,0.2,52
13278,0.99396557,0.2,132
13279,0.6057515,0.2,218
13282,0.07726703,0.2,179
13283,0.31984752,0.2,60
13284,0.28782237,0.2,145
13285,0.304402,0.2,184
13289,0.97932565,0.2,204
13290,0.9744411,0.2,126
13291,0.11344541,0.2,243
13292,0.51534414,0.2,147
13294,0.118774705,0.2,16
13295,0.9959096,0.2,13
13296,0.7308187,0.2,118
13297,0.09424343,0.2,153
13299,0.894402,0.2,7
13301,0.57350147,0.2,128
13302,0.7767118,0.2,62
13303,0.8649016,0.2,10
13304,0.90624255,0.2,261
13305,0.81213355,0.2,42
13306,0.1816678,0.2,16
13307,0.32449597,0.2,250
13308,0.84713554,0.2,253
13310,0.6737267,0.2,168
13311,0.5276799,0.2,69
13312,0.4581224,0.2,175
13316,0.23873845,0.2,253
13317,0.6054877,0.2,228
13320,0.99162287,0.2,221
13322,0.18243116,0.2,163
13323,0.9832591,0.2,198
13325,0.6785896,0.2,148
13327,0.98467606,0.2,78
13328,0.3669253,0.2,250
13329,0.29870477,0.2,153
13332,0.7867377,0.2,1
13333,0.2028392,0.2,148
13334,0.25224143,0.2,96
13335,0.5455489,0.2,69
13336,0.32110068,0.2,73
13337,0.7106274,0.2,259
13338,0.0847098,0.2,198
13339,0.81277823,0.2,228
13340,0.22764702,0.2,42
13341,0.7370136,0.2,259
13344,0.2857575,0.2,17
13345,0.95553726,0.2,136
13346,0.18582448,0.2,207
13347,0.5806057,0.2,228
13348,0.94743645,0.2,168
13350,0.889502,0.2,196
13352,0.48289335,0.2,210
13353,0.47487393,0.2,117
13355,0.8945986,0.2,185
13356,0.9273898,0.2,118
13358,0.99134564,0.2,123
13359,0.12553526,0.2,196
13360,0.44900775,0.2,214
13361,0.9952017,0.2,215
13362,0.5034166,0.2,51
13363,0.9919075,0.2,99
13364,0.5727148,0.2,69
13365,0.25593597,0.2,155
13366,0.76436377,0.2,125
13368,0.908321,0.2,181
13369,0.7916837,0.2,129
13370,0.979902,0.2,32
13372,0.1454439,0.2,162
13374,0.9242686,0.2,117
13375,0.8650491,0.2,70
13376,0.52654463,0.2,38
13378,0.75568795,0.2,135
13381,0.14270607,0.2,155
13382,0.7748334,0.2,266
13383,0.99015385,0.2,119
13384,0.38431877,0.2,251
13386,0.18645792,0.2,159
13387,0.7679518,0.2,221
13388,0.9120131,0.2,81
13389,0.36813885,0.2,27
13390,0.35896203,0.2,73
13391,0.76750255,0.2,81
13392,0.7576355,0.2,90
13393,0.98661625,0.2,71
13394,0.9438988,0.2,152
13395,0.14124502,0.2,153
13396,0.95124996,0.2,78
13397,0.628631,0.2,110
13398,0.85822326,0.2,42
13399,0.21718988,0.2,39
13400,0.1620762,0.2,224
13401,0.4977784,0.2,21
13402,0.9737587,0.2,43
13403,0.860564,0.2,154
13404,0.22229365,0.2,153
13405,0.24529499,0.2,121
13406,0.30668968,0.2,68
13407,0.853579,0.2,210
13409,0.40039492,0.2,95
13412,0.9341331,0.2,262
13414,0.6176575,0.2,82
13415,0.82613045,0.2,196
13416,0.892877,0.2,204
13417,0.87525076,0.2,48
13419,0.7834042,0.2,189
13420,0.2628831,0.2,140
13422,0.90359914,0.2,37
13424,0.37642622,0.2,155
13426,0.34773698,0.2,145
13427,0.98325837,0.2,69
13428,0.94665176,0.2,98
13429,0.17869107,0.2,68
13430,0.8050201,0.2,267
13431,0.9891059,0.2,272
13432,0.6775284,0.2,105
13433,0.15405284,0.2,224
13435,0.13123791,0.2,159
13437,0.8320064,0.2,196
13438,0.65620077,0.2,100
13439,0.9861466,0.2,126
13440,0.987293,0.2,119
13441,0.24893543,0.2,145
13442,0.98341733,0.2,149
13443,0.1157614,0.2,148
13445,0.6644472,0.2,157
13450,0.75012714,0.2,214
13451,0.85342664,0.2,271
13452,0.9555519,0.2,242
13453,0.8484079,0.2,87
13454,0.9561355,0.2,144
13455,0.5964647,0.2,36
13456,0.97627276,0.2,244
13457,0.33309212,0.2,114
13458,0.7150343,0.2,55
13459,0.9708309,0.2,244
13461,0.31129274,0.2,243
13462,0.08066009,0.2,88
13463,0.96363205,0.2,192
13466,0.4326155,0.2,124
13467,0.75771075,0.2,210
13468,0.20167819,0.2,159
13469,0.9789965,0.2,152
13470,0.76793194,0.2,25
13471,0.9422443,0.2,170
13473,0.9814612,0.2,225
13474,0.12773575,0.2,189
13475,0.16003378,0.2,243
13477,0.36731732,0.2,158
13479,0.41081494,0.2,187
13480,0.88109034,0.2,149
13481,0.5307378,0.2,259
13482,0.7768697,0.2,130
13483,0.24316835,0.2,91
13487,0.9612602,0.2,132
13488,0.99738973,0.2,275
13489,0.991759,0.2,204
13490,0.8678815,0.2,69
13491,0.66712296,0.2,81
13492,0.502973,0.2,209
13493,0.4163444,0.2,60
13494,0.6734405,0.2,128
13495,0.96062654,0.2,221
13497,0.80612427,0.2,47
13502,0.41280788,0.2,165
13503,0.9522061,0.2,7
13504,0.9005646,0.2,225
13506,0.61055803,0.2,69
13507,0.9958941,0.2,102
13508,0.7174197,0.2,270
13511,0.5727234,0.2,17
13513,0.9804822,0.2,168
13514,0.51917225,0.2,51
13515,0.44212863,0.2,274
13516,0.39814717,0.2,224
13517,0.99217564,0.2,118
13518,0.14247963,0.2,180
13519,0.56957793,0.2,51
13520,0.9607804,0.2,199
13523,0.95590824,0.2,192
13524,0.37276313,0.2,95
13525,0.9092437,0.2,130
13527,0.19079527,0.2,109
13528,0.9651002,0.2,20
13531,0.74741966,0.2,47
13533,0.69927895,0.2,238
13535,0.102725826,0.2,147
13536,0.89525676,0.2,207
13539,0.8977622,0.2,221
13540,0.38420463,0.2,196
13541,0.7185912,0.2,274
13542,0.705159,0.2,252
13543,0.9713454,0.2,261
13544,0.7447405,0.2,269
13545,0.2595999,0.2,272
13547,0.4387408,0.2,105
13548,0.17176108,0.2,118
13549,0.84861827,0.2,38
13550,0.9602449,0.2,160
13552,0.74864316,0.2,259
13553,0.42782116,0.2,253
13554,0.49493572,0.2,125
13555,0.19435425,0.2,267
13556,0.4560184,0.2,147
13557,0.886124,0.2,69
13558,0.30617777,0.2,266
13560,0.8170594,0.2,2
13561,0.9483264,0.2,186
13563,0.2796213,0.2,250
13566,0.9947982,0.2,217
13567,0.44335753,0.2,269
13568,0.12059915,0.2,268
13569,0.3766724,0.2,29
13570,0.05770721,0.2,246
13571,0.9781691,0.2,215
13572,0.20418042,0.2,237
13573,0.88621706,0.2,176
13574,0.42352295,0.2,217
13575,0.9254999,0.2,264
13577,0.13886918,0.2,186
13578,0.88724315,0.2,139
13579,0.95796704,0.2,240
13580,0.9277726,0.2,219
13581,0.3043496,0.2,56
13582,0.3222058,0.2,201
13583,0.9953993,0.2,98
13584,0.44184887,0.2,223
13585,0.98336905,0.2,182
13586,0.9962274,0.2,240
13588,0.9733744,0.2,43
13589,0.6669963,0.2,237
13590,0.8917256,0.2,88
13592,0.19073458,0.2,52
13596,0.9987263,0.2,30
13599,0.6685298,0.2,131
13600,0.20281056,0.2,39
13601,0.20511396,0.2,23
13602,0.66459715,0.2,246
13603,0.8948654,0.2,169
13606,0.6255145,0.2,190
13607,0.099906094,0.2,21
13608,0.29574552,0.2,223
13609,0.5046331,0.2,230
13611,0.9086685,0.2,199
13612,0.9301111,0.2,179
13613,0.42905536,0.2,246
13614,0.10011264,0.2,136
13615,0.41530406,0.2,206
13616,0.29662913,0.2,40
13617,0.2340574,0.2,98
13619,0.94723487,0.2,121
13621,0.90323764,0.2,265
13622,0.7425864,0.2,121
13623,0.8269416,0.2,257
13624,0.21704715,0.2,272
13625,0.176926,0.2,84
13626,0.9895537,0.2,70
13628,0.82377964,0.2,233
13629,0.12833698,0.2,143
13630,0.96329844,0.2,163
13631,0.9202775,0.2,261
13633,0.53415316,0.2,42
13637,0.12153514,0.2,144
13638,0.64506507,0.2,52
13639,0.13874587,0.2,128
13640,0.38476995,0.2,243
13641,0.92811686,0.2,93
13642,0.5012002,0.2,218
13644,0.9694141,0.2,250
13645,0.87012094,0.2,87
13646,0.4690054,0.2,152
13647,0.9585665,0.2,182
13648,0.7440861,0.2,86
13649,0.4075979,0.2,162
13650,0.8127494,0.2,253
13651,0.6059329,0.2,169
13652,0.44245645,0.2,52
13653,0.90461636,0.2,211
13654,0.9912942,0.2,200
13656,0.87230486,0.2,117
13658,0.65489113,0.2,158
13659,0.23934752,0.2,28
13660,0.97316384,0.2,65
13663,0.9489851,0.2,72
13666,0.8129883,0.2,110
13668,0.7252823,0.2,192
13669,0.32239434,0.2,246
13670,0.42813703,0.2,192
13674,0.8995695,0.2,69
13675,0.7256104,0.2,185
13676,0.25269407,0.2,103
13677,0.19952479,0.2,88
13678,0.89324874,0.2,134
13680,0.7164291,0.2,7
13681,0.8524199,0.2,263
13682,0.13637121,0.2,165
13683,0.39246535,0.2,215
13685,0.54636884,0.2,159
13687,0.855298,0.2,271
13688,0.67369175,0.2,181
13689,0.28451523,0.2,144
13690,0.9688062,0.2,117
13692,0.8503975,0.2,173
13694,0.95336425,0.2,253
13696,0.8984721,0.2,125
13697,0.30664995,0.2,264
13698,0.47496092,0.2,51
13699,0.89025086,0.2,69
13700,0.16077763,0.2,178
13703,0.81665707,0.2,182
13704,0.21584655,0.2,55
13705,0.87280476,0.2,177
13706,0.35948637,0.2,52
13707,0.15120763,0.2,61
13708,0.88378847,0.2,181
13710,0.6978657,0.2,123
13712,0.6604109,0.2,198
13713,0.52090997,0.2,51
13714,0.9108052,0.2,221
13715,0.9988727,0.2,234
13717,0.69079816,0.2,141
13718,0.97818303,0.2,179
13720,0.8913681,0.2,137
13721,0.9169475,0.2,174
13723,0.34771287,0.2,79
13724,0.9974191,0.2,239
13725,0.44736347,0.2,4
13726,0.83246803,0.2,163
13728,0.9667608,0.2,220
13729,0.9920359,0.2,43
13730,0.7820494,0.2,69
13731,0.28964937,0.2,108
13732,0.79205734,0.2,190
13733,0.6554257,0.2,23
13734,0.41510484,0.2,215
13735,0.8652766,0.2,263
13736,0.9485343,0.2,157
13737,0.9354002,0.2,139
13740,0.24550548,0.2,197
13744,0.45921966,0.2,148
13745,0.84543467,0.2,264
13746,0.8065622,0.2,72
13748,0.6540523,0.2,275
13749,0.5791253,0.2,189
13750,0.386346,0.2,272
13751,0.2910734,0.2,232
13752,0.6420272,0.2,42
13755,0.95143354,0.2,98
13757,0.9430027,0.2,191
13758,0.90928805,0.2,56
13759,0.54639506,0.2,187
13760,0.9985252,0.2,266
13762,0.8559179,0.2,196
13763,0.69832504,0.2,177
13765,0.76004237,0.2,42
13766,0.94071406,0.2,264
13768,0.743014,0.2,258
13769,0.999608,0.2,172
13771,0.97629184,0.2,7
13772,0.71807337,0.2,207
13774,0.34176794,0.2,28
13775,0.8436401,0.2,150
13776,0.6320917,0.2,223
13777,0.19893523,0.2,88
13778,0.64545655,0.2,197
13779,0.25519657,0.2,159
13781,0.7127003,0.2,5
13783,0.36175928,0.2,186
13784,0.90488684,0.2,240
13785,0.92949975,0.2,35
13786,0.9542086,0.2,236
13787,0.91422004,0.2,236
13788,0.77704006,0.2,264
13789,0.942583,0.2,47
13790,0.8054262,0.2,43
13791,0.42763996,0.2,216
13793,0.33209953,0.2,21
13794,0.954934,0.2,221
13795,0.82745934,0.2,271
13796,0.44370928,0.2,68
13797,0.5050233,0.2,27
13798,0.12925763,0.2,73
13799,0.9207104,0.2,209
13800,0.9751075,0.2,206
13801,0.8632232,0.2,143
13803,0.41902843,0.2,241
13804,0.34231007,0.2,148
13805,0.98105365,0.2,173
13807,0.63409233,0.2,181
13808,0.47462308,0.2,163
13809,0.72001636,0.2,238
13811,0.37530276,0.2,69
13812,0.78602993,0.2,45
13813,0.39477593,0.2,145
13814,0.33559367,0.2,120
13816,0.89829206,0.2,106
13818,0.7706686,0.2,32
13821,0.9581163,0.2,81
13822,0.099075876,0.2,231
13826,0.9366483,0.2,170
13828,0.43136027,0.2,168
13829,0.86362374,0.2,214
13830,0.8120781,0.2,29
13831,0.9183218,0.2,80
13832,0.28006673,0.2,8
13834,0.8943751,0.2,17
13836,0.9674046,0.2,204
13838,0.8522189,0.2,264
13839,0.39407718,0.2,259
13840,0.9260002,0.2,81
13841,0.8182315,0.2,157
13842,0.44913638,0.2,95
13846,0.63128954,0.2,81
13847,0.9534805,0.2,60
13848,0.78581595,0.2,250
13850,0.9666995,0.2,185
13852,0.23780696,0.2,17
13853,0.2551837,0.2,126
13854,0.85009944,0.2,7
13855,0.69477195,0.2,134
13856,0.9843605,0.2,174
13857,0.66565204,0.2,214
13859,0.37008357,0.2,8
13861,0.9976682,0.2,173
13862,0.99803203,0.2,266
13865,0.8659035,0.2,61
13866,0.97288334,0.2,110
13867,0.6255638,0.2,250
13868,0.48228672,0.2,259
13869,0.9711146,0.2,118
13870,0.81237125,0.2,206
13871,0.16879895,0.2,50
13872,0.3422989,0.2,42
13873,0.23661576,0.2,153
13876,0.9645283,0.2,78
13878,0.22637306,0.2,163
13879,0.887269,0.2,207
13880,0.9880376,0.2,114
13881,0.25282288,0.2,187
13884,0.9492839,0.2,221
13886,0.41945007,0.2,269
13887,0.9963503,0.2,240
13888,0.43824568,0.2,50
13889,0.18657547,0.2,52
13892,0.53899497,0.2,21
13893,0.7749074,0.2,152
13894,0.93215644,0.2,210
13895,0.7540849,0.2,185
13897,0.51616776,0.2,43
13899,0.16402237,0.2,119
13903,0.99510807,0.2,221
13904,0.57613915,0.2,47
13905,0.970393,0.2,72
13907,0.45184883,0.2,118
13909,0.41015145,0.2,1
13910,0.4041059,0.2,31
13911,0.5584616,0.2,239
13913,0.72355944,0.2,260
13914,0.35585865,0.2,85
13917,0.7557458,0.2,179
13918,0.36280644,0.2,12
13919,0.25951338,0.2,50
13920,0.8106693,0.2,126
13921,0.94843554,0.2,190
13922,0.5251309,0.2,208
13923,0.45664635,0.2,126
13924,0.65062,0.2,217
13925,0.9310104,0.2,56
13926,0.9078517,0.2,135
13927,0.57868487,0.2,215
13928,0.33845994,0.2,121
13929,0.17329268,0.2,168
13930,0.77061534,0.2,214
13931,0.6906911,0.2,29
13932,0.1504917,0.2,231
13933,0.41714743,0.2,51
13934,0.91398764,0.2,43
13935,0.91137165,0.2,169
13936,0.66155654,0.2,141
13939,0.52500045,0.2,137
13940,0.7739775,0.2,42
13941,0.35444757,0.2,45
13943,0.9729163,0.2,223
13944,0.17495975,0.2,52
13945,0.8959097,0.2,45
13947,0.95092416,0.2,177
13948,0.9121798,0.2,236
13949,0.9137283,0.2,249
13950,0.80554366,0.2,7
13952,0.6178429,0.2,207
13953,0.34724545,0.2,232
13954,0.91868055,0.2,126
13955,0.9762955,0.2,215
13956,0.9587396,0.2,126
13957,0.45576277,0.2,233
13958,0.9854592,0.2,38
13959,0.8141916,0.2,142
13960,0.35399327,0.2,8
13961,0.31510636,0.2,258
13962,0.89074934,0.2,208
13963,0.3245636,0.2,257
13965,0.6693811,0.2,98
13966,0.30980676,0.2,141
13968,0.7564092,0.2,51
13969,0.56557536,0.2,114
13970,0.9470613,0.2,83
13971,0.9798481,0.2,199
13972,0.64293575,0.2,246
13973,0.99186474,0.2,138
13974,0.96308035,0.2,48
13975,0.33065513,0.2,35
13977,0.6861239,0.2,199
13978,0.92438173,0.2,60
13979,0.80722487,0.2,187
13980,0.75076795,0.2,42
13981,0.83175427,0.2,253
13982,0.9150599,0.2,103
13986,0.99658513,0.2,239
13987,0.992474,0.2,138
13988,0.9870157,0.2,152
13989,0.3484141,0.2,101
13990,0.99664813,0.2,99
13991,0.22391471,0.2,223
13992,0.3486529,0.2,96
13993,0.87697434,0.2,185
13994,0.8426315,0.2,206
13995,0.32903486,0.2,121
13996,0.33485463,0.2,139
13998,0.34577724,0.2,20
14000,0.18794075,0.2,240
14001,0.08998715,0.2,224
14002,0.97270083,0.2,250
14004,0.9303002,0.2,148
14006,0.8540543,0.2,5
14007,0.77659667,0.2,94
14008,0.29527885,0.2,98
14009,0.13974439,0.2,23
14012,0.98421776,0.2,70
14013,0.2289481,0.2,102
14014,0.35993358,0.2,23
14015,0.3933611,0.2,21
14017,0.87439865,0.2,122
14018,0.72439253,0.2,121
14020,0.47253513,0.2,109
14021,0.20790198,0.2,30
14023,0.98148626,0.2,64
14024,0.17972933,0.2,31
14025,0.96377987,0.2,135
14026,0.22849719,0.2,243
14027,0.39524293,0.2,94
14028,0.38059393,0.2,31
14030,0.993455,0.2,93
14031,0.97566956,0.2,63
14032,0.4506429,0.2,155
14033,0.24304932,0.2,52
14034,0.9867395,0.2,264
14035,0.99515224,0.2,174
14036,0.2229727,0.2,25
14037,0.32659757,0.2,58
14038,0.96067035,0.2,263
14039,0.63067895,0.2,247
14040,0.87033635,0.2,252
14041,0.49289003,0.2,21
14044,0.2829163,0.2,153
14045,0.20909244,0.2,260
14046,0.57488865,0.2,124
14047,0.95557535,0.2,204
14049,0.9959485,0.2,37
14050,0.23450454,0.2,52
14051,0.99801445,0.2,99
14052,0.95350784,0.2,275
14053,0.47684425,0.2,204
14054,0.5057981,0.2,237
14055,0.9880854,0.2,43
14056,0.83991987,0.2,81
14057,0.4036149,0.2,62
14061,0.8018121,0.2,181
14062,0.8341805,0.2,275
14063,0.6477351,0.2,22
14064,0.9479325,0.2,246
14066,0.8003876,0.2,242
14068,0.92350256,0.2,32
14069,0.93446374,0.2,191
14070,0.57825875,0.2,181
14073,0.25153774,0.2,272
14075,0.30042675,0.2,68
14077,0.7092153,0.2,69
14079,0.96992594,0.2,209
14082,0.80634826,0.2,126
14083,0.9530055,0.2,39
14084,0.7920622,0.2,175
14085,0.74732625,0.2,122
14086,0.7802028,0.2,106
14087,0.95265085,0.2,125
14088,0.9855907,0.2,186
14091,0.92470986,0.2,225
14092,0.5292763,0.2,238
14093,0.95435286,0.2,97
14094,0.6878795,0.2,177
14096,0.4985566,0.2,23
14098,0.95433396,0.2,209
14101,0.6106352,0.2,202
14103,0.21212904,0.2,162
14104,0.8894772,0.2,42
14105,0.8792452,0.2,233
14107,0.97737426,0.2,215
14108,0.58242905,0.2,122
14110,0.69606835,0.2,178
14111,0.5782005,0.2,269
14112,0.10548089,0.2,68
14113,0.91517895,0.2,118
14114,0.23165804,0.2,28
14115,0.95137876,0.2,181
14116,0.9603258,0.2,263
14117,0.13469417,0.2,142
14118,0.9884815,0.2,84
14119,0.77767843,0.2,63
14120,0.61284435,0.2,125
14122,0.8559614,0.2,121
14124,0.16812648,0.2,5
14125,0.4915063,0.2,259
14126,0.38651305,0.2,275
14127,0.9670081,0.2,170
14129,0.85937583,0.2,122
14130,0.68928915,0.2,67
14131,0.6476491,0.2,259
14132,0.82879555,0.2,68
14133,0.9864688,0.2,32
14134,0.97289735,0.2,259
14135,0.9531047,0.2,158
14136,0.64960206,0.2,165
14137,0.84344625,0.2,98
14138,0.28806838,0.2,141
14139,0.99642026,0.2,138
14141,0.98891187,0.2,236
14142,0.291061,0.2,228
14143,0.98106784,0.2,251
14147,0.96167135,0.2,70
14149,0.7694644,0.2,159
14150,0.9122587,0.2,169
14151,0.9609992,0.2,70
14152,0.24370636,0.2,243
14153,0.98660177,0.2,56
14154,0.63956684,0.2,224
14158,0.7213337,0.2,88
14159,0.365968,0.2,81
14160,0.9865537,0.2,204
14161,0.6600216,0.2,106
14163,0.647471,0.2,1
14164,0.9897166,0.2,43
14165,0.4776607,0.2,96
14166,0.24583258,0.2,95
14168,0.1426349,0.2,81
14170,0.19094141,0.2,114
14171,0.46230155,0.2,168
14172,0.760187,0.2,250
14173,0.8877291,0.2,246
14174,0.74170315,0.2,151
14176,0.5195327,0.2,31
14177,0.36120343,0.2,198
14178,0.47941214,0.2,185
14179,0.68578935,0.2,69
14180,0.8860698,0.2,74
14181,0.9788511,0.2,150
14182,0.7093629,0.2,98
14184,0.57256544,0.2,271
14185,0.081728905,0.2,269
14187,0.53592783,0.2,128
14188,0.5972322,0.2,181
14189,0.97898096,0.2,271
14191,0.91849697,0.2,26
14192,0.29573694,0.2,271
14193,0.9068352,0.2,22
14194,0.9166537,0.2,78
14195,0.9731354,0.2,26
14196,0.11376104,0.2,52
14197,0.1479879,0.2,59
14198,0.98249155,0.2,142
14199,0.8524096,0.2,181
14200,0.7343175,0.2,209
14201,0.918804,0.2,267
14202,0.4175089,0.2,226
14205,0.2524285,0.2,100
14208,0.989755,0.2,266
14209,0.34659505,0.2,165
14210,0.9212815,0.2,61
14211,0.6990128,0.2,237
14212,0.2260098,0.2,192
14213,0.2476236,0.2,60
14214,0.96170264,0.2,263
14215,0.2669214,0.2,1
14216,0.99132943,0.2,72
14217,0.985488,0.2,233
14218,0.3560447,0.2,72
14219,0.9631312,0.2,236
14220,0.28795055,0.2,55
14221,0.1824628,0.2,243
14222,0.3304904,0.2,87
14223,0.92026573,0.2,26
14224,0.96230775,0.2,209
14225,0.8369912,0.2,215
14228,0.41648883,0.2,125
14229,0.83761024,0.2,196
14230,0.9944115,0.2,201
14232,0.9342859,0.2,137
14234,0.22322175,0.2,45
14236,0.94616455,0.2,125
14237,0.40643665,0.2,250
14238,0.84871036,0.2,7
14239,0.5107345,0.2,274
14242,0.26345947,0.2,185
14245,0.5617834,0.2,217
14247,0.88502055,0.2,135
14248,0.9824885,0.2,266
14251,0.27025795,0.2,274
14252,0.15218945,0.2,243
14253,0.3829117,0.2,88
14255,0.9052654,0.2,223
14256,0.9005483,0.2,161
14257,0.5685635,0.2,173
14258,0.5495373,0.2,139
14259,0.2838329,0.2,217
14264,0.15938574,0.2,143
14265,0.87703395,0.2,275
14267,0.9702256,0.2,98
14268,0.4852113,0.2,246
14269,0.96011925,0.2,99
14271,0.9474615,0.2,143
14272,0.6125221,0.2,135
14273,0.20291272,0.2,88
14274,0.9815506,0.2,260
14275,0.66731435,0.2,150
14276,0.12610815,0.2,252
14278,0.46973523,0.2,272
14280,0.48539117,0.2,228
14281,0.4463722,0.2,37
14282,0.80235803,0.2,185
14283,0.29827338,0.2,31
14284,0.9760616,0.2,271
14285,0.22955199,0.2,100
14286,0.53679615,0.2,133
14289,0.98269534,0.2,190
14290,0.36845645,0.2,168
14292,0.53089726,0.2,254
14293,0.30786273,0.2,232
14295,0.96867454,0.2,265
14296,0.7057327,0.2,28
14297,0.62761444,0.2,142
14298,0.6398782,0.2,122
14299,0.7611779,0.2,223
14300,0.3219763,0.2,252
14301,0.75092816,0.2,196
14303,0.27001676,0.2,75
14305,0.45543277,0.2,23
14306,0.8711889,0.2,27
14307,0.83468485,0.2,28
14308,0.75931627,0.2,249
14309,0.18895636,0.2,191
14310,0.6439716,0.2,11
14312,0.88504887,0.2,81
14313,0.28735614,0.2,16
14314,0.24531542,0.2,6
14316,0.21400668,0.2,224
14318,0.3067679,0.2,214
14319,0.24219546,0.2,13
14322,0.99424475,0.2,44
14326,0.648528,0.2,116
14327,0.26975098,0.2,75
14328,0.5521293,0.2,122
14329,0.5562807,0.2,142
14330,0.9258045,0.2,220
14331,0.9886285,0.2,219
14332,0.46607548,0.2,110
14333,0.9363748,0.2,263
14335,0.7662287,0.2,74
14337,0.70199966,0.2,81
14338,0.07208943,0.2,243
14341,0.24282305,0.2,73
14342,0.48269352,0.2,51
14343,0.98031735,0.2,170
14344,0.9446671,0.2,244
14345,0.21323092,0.2,121
14346,0.9923968,0.2,132
14347,0.54925627,0.2,125
14349,0.9633125,0.2,261
14350,0.72336334,0.2,14
14351,0.92507744,0.2,249
14352,0.07873563,0.2,88
14353,0.6708159,0.2,191
14354,0.19331287,0.2,18
14355,0.566853,0.2,242
14356,0.854439,0.2,216
14357,0.9943058,0.2,13
14358,0.38126585,0.2,260
14359,0.47076318,0.2,23
14360,0.51530993,0.2,197
14361,0.98263794,0.2,209
14362,0.2392066,0.2,23
14363,0.20190994,0.2,68
14364,0.27465257,0.2,259
14365,0.6540729,0.2,218
14366,0.6423359,0.2,68
14367,0.8483944,0.2,256
14368,0.27139205,0.2,155
14370,0.85856265,0.2,100
14372,0.4484821,0.2,31
14373,0.056390554,0.2,95
14376,0.60818183,0.2,149
14377,0.97510535,0.2,199
14379,0.5140316,0.2,28
14380,0.5221724,0.2,120
14381,0.49269503,0.2,155
14382,0.8784592,0.2,142
14384,0.22145736,0.2,8
14385,0.33481252,0.2,51
14386,0.24267063,0.2,82
14387,0.28847584,0.2,9
14390,0.9027855,0.2,187
14391,0.93790245,0.2,142
14392,0.19649626,0.2,154
14393,0.55022115,0.2,128
14394,0.9876073,0.2,157
14395,0.4834585,0.2,73
14396,0.92113006,0.2,260
14397,0.5671528,0.2,252
14398,0.6737906,0.2,11
14399,0.41193706,0.2,271
14401,0.9882988,0.2,260
14403,0.30067602,0.2,252
14405,0.93675655,0.2,62
14406,0.26685408,0.2,120
14407,0.5369955,0.2,197
14408,0.9886184,0.2,47
14409,0.6791655,0.2,110
14410,0.6023542,0.2,240
14411,0.959983,0.2,168
14412,0.84980315,0.2,90
14413,0.48171875,0.2,73
14414,0.9965677,0.2,217
14415,0.7874158,0.2,90
14416,0.9763555,0.2,229
14417,0.86462516,0.2,85
14418,0.94104016,0.2,206
14419,0.99138004,0.2,125
14420,0.79568464,0.2,259
14421,0.119919896,0.2,165
14422,0.16805279,0.2,260
14424,0.65056354,0.2,165
14425,0.090069905,0.2,266
14426,0.7374845,0.2,162
14428,0.895183,0.2,186
14429,0.8776168,0.2,206
14430,0.94843245,0.2,173
14431,0.7572785,0.2,17
14432,0.95993334,0.2,234
14433,0.9930241,0.2,99
14434,0.9371742,0.2,182
14436,0.09386233,0.2,129
14437,0.3647413,0.2,75
14439,0.32811794,0.2,46
14440,0.09798886,0.2,141
14441,0.9717401,0.2,225
14442,0.6137633,0.2,58
14443,0.102948055,0.2,144
14444,0.16721246,0.2,153
14445,0.45991617,0.2,153
14446,0.14458697,0.2,121
14447,0.20949933,0.2,88
14448,0.35944062,0.2,95
14449,0.11331167,0.2,149
14450,0.98654246,0.2,43
14451,0.41228348,0.2,273
14452,0.43223757,0.2,69
14453,0.99450797,0.2,150
14454,0.37442175,0.2,20
14455,0.08739226,0.2,250
14457,0.55279887,0.2,240
14458,0.6922327,0.2,157
14459,0.24747653,0.2,31
14460,0.7795331,0.2,142
14463,0.56276333,0.2,124
14464,0.9212876,0.2,69
14465,0.99095637,0.2,63
14466,0.50445914,0.2,51
14467,0.776679,0.2,225
14468,0.76999,0.2,27
14470,0.9546814,0.2,38
14473,0.66597855,0.2,243
14475,0.5703859,0.2,251
14476,0.9936598,0.2,126
14477,0.7715249,0.2,199
14478,0.38944504,0.2,259
14480,0.99496305,0.2,136
14483,0.36105174,0.2,211
14484,0.66189855,0.2,69
14485,0.72032845,0.2,88
14486,0.13543366,0.2,226
14487,0.1827435,0.2,97
14488,0.7186238,0.2,78
14491,0.37080827,0.2,251
14492,0.85667753,0.2,63
14493,0.22197501,0.2,21
14494,0.708392,0.2,50
14496,0.81287956,0.2,106
14497,0.3716457,0.2,128
14498,0.6110973,0.2,69
14499,0.21880363,0.2,21
14500,0.869655,0.2,157
14501,0.9449763,0.2,253
14502,0.92052174,0.2,125
14503,0.7643296,0.2,177
14504,0.9905076,0.2,118
14505,0.46542656,0.2,153
14506,0.5162512,0.2,163
14507,0.81246316,0.2,239
14508,0.5652738,0.2,51
14509,0.95861405,0.2,123
14510,0.78364515,0.2,169
14511,0.8920172,0.2,215
14516,0.8310874,0.2,217
14518,0.8558582,0.2,264
14519,0.31215954,0.2,30
14521,0.13652936,0.2,202
14524,0.46500555,0.2,185
14526,0.9748571,0.2,48
14527,0.6478291,0.2,253
14529,0.2479902,0.2,28
14530,0.976227,0.2,257
14531,0.54952115,0.2,8
14532,0.7251007,0.2,30
14533,0.6815616,0.2,274
14534,0.08254023,0.2,243
14537,0.26687634,0.2,119
14538,0.98631835,0.2,173
14539,0.9588288,0.2,103
14541,0.109056786,0.2,127
14543,0.19232766,0.2,21
14544,0.40650567,0.2,187
14546,0.8596936,0.2,138
14547,0.13089627,0.2,252
14549,0.45215487,0.2,74
14551,0.97755957,0.2,90
14552,0.65644586,0.2,216
14554,0.60090524,0.2,77
14555,0.36768436,0.2,252
14556,0.63752395,0.2,253
14558,0.94390315,0.2,214
14559,0.7729849,0.2,27
14560,0.9465711,0.2,261
14561,0.9979875,0.2,174
14562,0.23276225,0.2,95
14564,0.91209364,0.2,125
14565,0.8745887,0.2,252
14566,0.7028083,0.2,56
14568,0.54941076,0.2,144
14569,0.6270527,0.2,163
14570,0.75390947,0.2,238
14572,0.118553825,0.2,103
14574,0.53261894,0.2,73
14576,0.8779817,0.2,228
14579,0.11082055,0.2,107
14580,0.8494302,0.2,44
14581,0.36048195,0.2,274
14582,0.40833133,0.2,13
14583,0.20365603,0.2,95
14584,0.49306956,0.2,43
14585,0.10663618,0.2,149
14587,0.68149376,0.2,108
14589,0.31272557,0.2,197
14590,0.9842037,0.2,182
14591,0.14554222,0.2,237
14593,0.5441776,0.2,155
14594,0.8154917,0.2,27
14597,0.97823787,0.2,261
14598,0.22385548,0.2,60
14601,0.98287636,0.2,240
14602,0.807356,0.2,271
14603,0.13950169,0.2,46
14604,0.9297314,0.2,17
14605,0.18559258,0.2,98
14606,0.670095,0.2,117
14610,0.41406915,0.2,195
14611,0.4119066,0.2,239
14614,0.55171156,0.2,139
14615,0.9110549,0.2,260
14616,0.5735941,0.2,110
14617,0.7620957,0.2,216
14618,0.093578786,0.2,7
14619,0.7587727,0.2,253
14620,0.37493983,0.2,103
14621,0.62989026,0.2,88
14623,0.92249787,0.2,7
14624,0.808086,0.2,106
14625,0.96724427,0.2,174
14626,0.9669864,0.2,193
14628,0.8165316,0.2,215
14630,0.33404043,0.2,206
14631,0.9859648,0.2,123
14632,0.5045762,0.2,68
14633,0.9332299,0.2,233
14634,0.11295193,0.2,89
14637,0.6188965,0.2,228
14640,0.96751696,0.2,189
14642,0.87398237,0.2,93
14643,0.21606357,0.2,221
14644,0.79995316,0.2,163
14645,0.45016795,0.2,127
14646,0.8317402,0.2,32
14647,0.4503294,0.2,231
14648,0.83744854,0.2,7
14650,0.9618862,0.2,170
14652,0.9413725,0.2,184
14653,0.90330666,0.2,28
14654,0.3568314,0.2,114
14655,0.1863466,0.2,218
14656,0.909339,0.2,1
14657,0.10107022,0.2,104
14658,0.783649,0.2,245
14659,0.4965114,0.2,145
14660,0.559249,0.2,142
14661,0.07791859,0.2,121
14662,0.6433753,0.2,271
14664,0.5645668,0.2,129
14665,0.38337976,0.2,111
14666,0.9976387,0.2,37
14667,0.4679347,0.2,150
14669,0.8720652,0.2,261
14670,0.92625266,0.2,81
14671,0.85021895,0.2,177
14672,0.7932081,0.2,262
14673,0.5454237,0.2,69
14674,0.75757235,0.2,253
14675,0.56329787,0.2,11
14676,0.70961076,0.2,28
14677,0.617201,0.2,28
14678,0.81382686,0.2,148
14680,0.85519457,0.2,81
14681,0.9876216,0.2,275
14682,0.61175126,0.2,30
14683,0.1056924,0.2,21
14684,0.7350968,0.2,196
14685,0.51275253,0.2,145
14690,0.24617344,0.2,8
14691,0.9712792,0.2,215
14694,0.10730284,0.2,236
14695,0.15083034,0.2,152
14696,0.9006876,0.2,39
14697,0.80753225,0.2,236
14698,0.5557125,0.2,139
14699,0.28926954,0.2,7
14700,0.33933815,0.2,152
14701,0.9163189,0.2,80
14702,0.90174216,0.2,195
14704,0.93136585,0.2,182
14705,0.40239513,0.2,197
14707,0.07284483,0.2,144
14708,0.57687247,0.2,145
14709,0.965731,0.2,174
14710,0.8973625,0.2,126
14711,0.9370975,0.2,223
14712,0.14074922,0.2,135
14713,0.9238319,0.2,216
14714,0.86783636,0.2,206
14715,0.9377912,0.2,246
14716,0.89903164,0.2,250
14717,0.95640826,0.2,90
14718,0.6807055,0.2,86
14719,0.15453702,0.2,69
14720,0.7084067,0.2,152
14722,0.5405966,0.2,185
14723,0.94278556,0.2,47
14726,0.32597095,0.2,197
14727,0.9325047,0.2,262
14728,0.32138297,0.2,198
14729,0.9490293,0.2,253
14730,0.2583571,0.2,16
14731,0.48335385,0.2,1
14732,0.9966898,0.2,65
14734,0.98895955,0.2,185
14736,0.9811008,0.2,43
14737,0.96215874,0.2,152
14738,0.98261374,0.2,80
14739,0.91660136,0.2,17
14740,0.36336964,0.2,106
14741,0.9380608,0.2,137
14742,0.20188478,0.2,155
14745,0.95156693,0.2,32
14747,0.2934759,0.2,103
14748,0.6018134,0.2,68
14750,0.9954594,0.2,89
14751,0.407288,0.2,142
14753,0.9617055,0.2,203
14755,0.88770074,0.2,264
14756,0.5232947,0.2,143
14757,0.9832554,0.2,191
14758,0.27869603,0.2,77
14762,0.5570345,0.2,274
14763,0.99462587,0.2,158
14765,0.8274598,0.2,85
14767,0.8050245,0.2,125
14769,0.7878222,0.2,264
14770,0.89055246,0.2,177
14772,0.8970015,0.2,214
14773,0.93173957,0.2,187
14775,0.83743805,0.2,253
14776,0.58639026,0.2,54
14777,0.8221444,0.2,118
14779,0.13609047,0.2,195
14780,0.94022346,0.2,8
14781,0.08497216,0.2,272
14782,0.37995628,0.2,269
14783,0.17495127,0.2,114
14784,0.5696844,0.2,68
14787,0.27935106,0.2,7
14788,0.15855436,0.2,117
14789,0.20225666,0.2,106
14790,0.95802987,0.2,186
14791,0.44543347,0.2,45
14792,0.07556751,0.2,209
14794,0.41141877,0.2,60
14795,0.4711449,0.2,187
14796,0.115652114,0.2,245
14797,0.22422253,0.2,77
14798,0.9978356,0.2,89
14799,0.4665554,0.2,59
14800,0.56555974,0.2,90
14801,0.6922903,0.2,266
14802,0.8888397,0.2,122
14804,0.2510544,0.2,259
14805,0.41822356,0.2,145
14806,0.87022567,0.2,170
14807,0.9888305,0.2,16
14808,0.32628167,0.2,246
14809,0.7948989,0.2,78
14810,0.7917038,0.2,206
14812,0.7841251,0.2,146
14813,0.5409696,0.2,126
14814,0.94959795,0.2,177
14815,0.9890871,0.2,249
14816,0.88400584,0.2,37
14817,0.41441736,0.2,124
14819,0.7546203,0.2,68
14820,0.55684024,0.2,80
14821,0.20813607,0.2,73
14822,0.84092563,0.2,71
14823,0.20041977,0.2,203
14824,0.7552587,0.2,182
14826,0.9204756,0.2,225
14827,0.5342427,0.2,95
14828,0.95188755,0.2,264
14829,0.98714775,0.2,65
14830,0.6422841,0.2,62
14831,0.886051,0.2,139
14832,0.9915023,0.2,84
14833,0.9774057,0.2,62
14834,0.6336847,0.2,250
14835,0.5563855,0.2,173
14836,0.73984146,0.2,60
14837,0.8483537,0.2,224
14838,0.11004055,0.2,143
14839,0.6263019,0.2,126
14840,0.76857847,0.2,1
14842,0.35322765,0.2,51
14844,0.29427782,0.2,214
14845,0.7009788,0.2,218
14846,0.2292383,0.2,88
14847,0.9698424,0.2,43
14850,0.8614906,0.2,260
14851,0.97664547,0.2,72
14853,0.5559646,0.2,209
14854,0.6017295,0.2,272
14855,0.8799253,0.2,7
14857,0.91222644,0.2,205
14858,0.9470738,0.2,62
14860,0.9494015,0.2,260
14861,0.9801174,0.2,182
14862,0.3495668,0.2,269
14863,0.79938495,0.2,210
14864,0.9000915,0.2,26
14865,0.29143128,0.2,272
14868,0.9774179,0.2,191
14870,0.54061127,0.2,126
14871,0.9765341,0.2,182
14872,0.996549,0.2,72
14873,0.8751201,0.2,72
14874,0.81197184,0.2,118
14875,0.9898608,0.2,191
14876,0.99076253,0.2,56
14877,0.31964952,0.2,259
14878,0.45359376,0.2,58
14879,0.6059782,0.2,201
14880,0.33579734,0.2,142
14882,0.90913767,0.2,223
14883,0.37735793,0.2,196
14884,0.4523818,0.2,145
14885,0.78847015,0.2,126
14886,0.79301447,0.2,240
14887,0.98304063,0.2,126
14888,0.23859204,0.2,158
14889,0.41098636,0.2,73
14890,0.1731505,0.2,59
14891,0.6572272,0.2,214
14892,0.37753344,0.2,16
14893,0.6207267,0.2,59
14895,0.8004746,0.2,195
14896,0.5835045,0.2,252
14897,0.88919294,0.2,60
14898,0.98783606,0.2,83
14899,0.8970906,0.2,208
14901,0.28138697,0.2,126
14902,0.30820325,0.2,100
14903,0.54900026,0.2,65
14904,0.8201919,0.2,215
14905,0.87601924,0.2,11
14906,0.93317443,0.2,27
14907,0.59223413,0.2,259
14908,0.5394119,0.2,269
14910,0.94508964,0.2,223
14911,0.59410894,0.2,28
14913,0.82863283,0.2,127
14914,0.35159758,0.2,60
14915,0.16248447,0.2,270
14918,0.38392767,0.2,22
14919,0.9180435,0.2,209
14920,0.5711765,0.2,214
14921,0.72372866,0.2,229
14922,0.22864936,0.2,32
14923,0.9486593,0.2,103
14924,0.9433175,0.2,273
14925,0.77503794,0.2,95
14926,0.47319308,0.2,45
14927,0.66791004,0.2,214
14928,0.57534677,0.2,271
14930,0.24630794,0.2,101
14931,0.8567584,0.2,16
14937,0.21965432,0.2,209
14938,0.9179288,0.2,182
14942,0.9622336,0.2,165
14943,0.28144202,0.2,98
14944,0.5205359,0.2,38
14945,0.96277606,0.2,90
14946,0.9810632,0.2,193
14947,0.9754675,0.2,263
14948,0.6656275,0.2,206
14949,0.37331593,0.2,5
14950,0.57214165,0.2,85
14951,0.8885455,0.2,141
14954,0.64888746,0.2,220
14955,0.19205946,0.2,143
14956,0.9972915,0.2,174
14957,0.82308507,0.2,247
14958,0.828908,0.2,223
14959,0.85563254,0.2,42
14960,0.65042835,0.2,31
14963,0.9945762,0.2,236
14964,0.5205162,0.2,119
14965,0.9155362,0.2,141
14966,0.9342255,0.2,148
14967,0.96151656,0.2,98
14968,0.75610095,0.2,202
14969,0.30857316,0.2,234
14970,0.21379775,0.2,4
14971,0.44553822,0.2,123
14972,0.17930934,0.2,252
14973,0.30337104,0.2,272
14974,0.97298855,0.2,264
14975,0.47581553,0.2,74
14976,0.5844603,0.2,88
14977,0.9846182,0.2,233
14978,0.1809419,0.2,52
14979,0.104614444,0.2,13
14980,0.9805931,0.2,223
14982,0.34378076,0.2,52
14983,0.5266929,0.2,84
14986,0.9934592,0.2,185
14989,0.13010666,0.2,94
14990,0.7684341,0.2,56
14991,0.9956915,0.2,84
14992,0.9655929,0.2,93
14993,0.29575673,0.2,98
14995,0.47056025,0.2,217
14996,0.9425049,0.2,36
15000,0.42225844,0.2,6
15002,0.8275427,0.2,98
15003,0.5614203,0.2,99
15004,0.76243097,0.2,145
15005,0.9659805,0.2,72
15006,0.19418214,0.2,246
15007,0.49971887,0.2,60
15008,0.3516575,0.2,75
15010,0.61475164,0.2,224
15011,0.8611085,0.2,141
15012,0.5183089,0.2,23
15013,0.8743766,0.2,265
15014,0.9068947,0.2,265
15015,0.9214338,0.2,71
15016,0.6366271,0.2,243
15017,0.9288107,0.2,274
15018,0.8653525,0.2,261
15020,0.8738765,0.2,177
15021,0.36229584,0.2,208
15023,0.60538745,0.2,32
15024,0.82808954,0.2,84
15027,0.4637821,0.2,247
15028,0.23625627,0.2,56
15029,0.32163894,0.2,216
15030,0.7741428,0.2,56
15031,0.8167515,0.2,217
15032,0.20333555,0.2,45
15033,0.6779828,0.2,98
15034,0.9218762,0.2,60
15036,0.28650865,0.2,239
15037,0.08960132,0.2,5
15039,0.96025336,0.2,93
15040,0.9942806,0.2,239
15041,0.7779367,0.2,71
15042,0.98386174,0.2,220
15043,0.9966305,0.2,158
15044,0.3923382,0.2,42
15045,0.9647536,0.2,47
15047,0.999151,0.2,158
15048,0.756432,0.2,11
15049,0.99066424,0.2,151
15050,0.982495,0.2,144
15052,0.5822984,0.2,62
15053,0.3918332,0.2,155
15054,0.977164,0.2,209
15056,0.8346014,0.2,69
15057,0.18460582,0.2,68
15059,0.24803104,0.2,26
15060,0.19372913,0.2,25
15062,0.34631583,0.2,135
15063,0.17468892,0.2,142
15064,0.9812742,0.2,32
15066,0.91786784,0.2,253
15068,0.0877419,0.2,217
15069,0.6444377,0.2,106
15070,0.57039994,0.2,62
15073,0.14366375,0.2,214
15074,0.20403802,0.2,159
15075,0.37339777,0.2,153
15076,0.45738354,0.2,39
15077,0.99260736,0.2,236
15078,0.6324849,0.2,59
15080,0.935312,0.2,204
15081,0.8243553,0.2,206
15084,0.7472218,0.2,188
15085,0.9906487,0.2,13
15086,0.26202297,0.2,246
15088,0.98741907,0.2,186
15089,0.9319256,0.2,85
15091,0.17615955,0.2,243
15092,0.94730026,0.2,206
15094,0.66484135,0.2,32
15095,0.91470325,0.2,225
15096,0.9445079,0.2,263
15098,0.8508635,0.2,7
15099,0.8169785,0.2,159
15100,0.7879017,0.2,38
15101,0.20619625,0.2,145
15102,0.7031597,0.2,259
15103,0.24720001,0.2,211
15104,0.36728725,0.2,62
15105,0.3903689,0.2,155
15106,0.399799,0.2,214
15107,0.8573815,0.2,169
15108,0.3015178,0.2,141
15109,0.41088167,0.2,63
15110,0.97823834,0.2,174
15111,0.22035158,0.2,241
15112,0.27850232,0.2,177
15113,0.95438296,0.2,154
15114,0.83376795,0.2,261
15116,0.6636976,0.2,27
15117,0.99106103,0.2,266
15118,0.8534425,0.2,125
15119,0.6165919,0.2,122
15120,0.53364253,0.2,69
15121,0.52341676,0.2,121
15122,0.89690876,0.2,274
15124,0.95467883,0.2,170
15125,0.18334545,0.2,45
15126,0.5412836,0.2,216
15127,0.9914581,0.2,123
15128,0.78787714,0.2,47
15129,0.19811909,0.2,185
15131,0.41905096,0.2,69
15132,0.97003,0.2,229
15134,0.9838234,0.2,93
15135,0.3089376,0.2,98
15137,0.5719975,0.2,187
15139,0.92807823,0.2,98
15140,0.3395789,0.2,77
15141,0.6576863,0.2,155
15142,0.94888335,0.2,274
15143,0.8943439,0.2,229
15144,0.9741388,0.2,150
15146,0.43434584,0.2,223
15147,0.9405608,0.2,250
15148,0.9687547,0.2,198
15149,0.970178,0.2,240
15150,0.2569662,0.2,106
15152,0.7240678,0.2,160
15153,0.8264313,0.2,41
15155,0.9249195,0.2,31
15156,0.47045612,0.2,27
15157,0.4047672,0.2,181
15158,0.9284421,0.2,221
15161,0.5415341,0.2,159
15162,0.27428654,0.2,73
15163,0.4397715,0.2,274
15164,0.3130639,0.2,128
15165,0.6675081,0.2,148
15166,0.79711825,0.2,259
15168,0.72102845,0.2,117
15169,0.29218894,0.2,126
15170,0.9682248,0.2,233
15175,0.28142625,0.2,11
15177,0.52348185,0.2,71
15178,0.95659924,0.2,32
15179,0.9449106,0.2,110
15180,0.90818965,0.2,260
15183,0.6778104,0.2,60
15184,0.9205342,0.2,49
15187,0.96616745,0.2,146
15188,0.79079723,0.2,269
15189,0.3262486,0.2,206
15190,0.08865019,0.2,272
15191,0.1445476,0.2,68
15192,0.9335893,0.2,271
15193,0.21048339,0.2,121
15195,0.87748164,0.2,238
15196,0.9884123,0.2,246
15198,0.8218964,0.2,111
15200,0.15691169,0.2,135
15201,0.97533846,0.2,267
15202,0.30270132,0.2,62
15203,0.96471035,0.2,161
15204,0.98822623,0.2,266
15205,0.1601643,0.2,210
15206,0.358619,0.2,142
15208,0.9293458,0.2,51
15210,0.9952194,0.2,7
15211,0.24585076,0.2,68
15212,0.77533126,0.2,62
15213,0.6465087,0.2,240
15214,0.22150742,0.2,272
15215,0.9991491,0.2,224
15216,0.9101773,0.2,269
15217,0.6853138,0.2,187
15219,0.6524123,0.2,77
15222,0.5752934,0.2,84
15223,0.81390226,0.2,103
15224,0.49171323,0.2,214
15225,0.95559907,0.2,41
15227,0.96778464,0.2,191
15229,0.3014591,0.2,169
15231,0.98798496,0.2,223
15233,0.5068572,0.2,39
15234,0.9806204,0.2,263
15237,0.10959824,0.2,59
15238,0.49620697,0.2,16
15239,0.8770169,0.2,127
15240,0.44039446,0.2,77
15243,0.8901483,0.2,99
15245,0.85011125,0.2,79
15246,0.87038296,0.2,114
15248,0.21537504,0.2,55
15249,0.8942259,0.2,62
15252,0.8119193,0.2,36
15253,0.4656052,0.2,178
15254,0.45128673,0.2,31
15255,0.72750735,0.2,43
15256,0.70244896,0.2,187
15257,0.2017827,0.2,149
15258,0.95763284,0.2,221
15259,0.8964119,0.2,256
15260,0.21501912,0.2,41
15262,0.5088799,0.2,110
15263,0.95919114,0.2,71
15264,0.38367286,0.2,92
15265,0.2914033,0.2,122
15266,0.22417943,0.2,231
15267,0.2854741,0.2,52
15268,0.6152987,0.2,151
15269,0.5525401,0.2,263
15270,0.9807357,0.2,152
15272,0.5873251,0.2,148
15273,0.6048467,0.2,187
15274,0.2948038,0.2,23
15275,0.9937656,0.2,2
15276,0.29926765,0.2,153
15277,0.8827413,0.2,252
15278,0.19738281,0.2,145
15279,0.6042593,0.2,17
15282,0.75376236,0.2,259
15283,0.30031386,0.2,252
15284,0.69391537,0.2,210
15285,0.23797078,0.2,259
15286,0.56258774,0.2,168
15287,0.7349418,0.2,22
15289,0.7991173,0.2,177
15290,0.3236035,0.2,272
15291,0.9168798,0.2,141
15292,0.8887112,0.2,274
15293,0.96330154,0.2,261
15294,0.8546498,0.2,70
15295,0.19053115,0.2,151
15297,0.60609865,0.2,198
15298,0.5612461,0.2,124
15299,0.78017336,0.2,252
15300,0.14760967,0.2,68
15301,0.65235674,0.2,118
15302,0.91178787,0.2,199
15303,0.8491803,0.2,63
15304,0.31203392,0.2,272
15306,0.99958664,0.2,49
15307,0.56457436,0.2,69
15308,0.62670934,0.2,198
15309,0.853255,0.2,1
15310,0.42356926,0.2,147
15311,0.91646487,0.2,139
15312,0.99368954,0.2,275
15314,0.45074996,0.2,119
15315,0.87696034,0.2,253
15316,0.92405885,0.2,260
15317,0.35112217,0.2,198
15318,0.9666313,0.2,203
15320,0.9910555,0.2,253
15321,0.9006563,0.2,195
15322,0.5325471,0.2,145
15323,0.7121389,0.2,88
15324,0.13913973,0.2,108
15325,0.983914,0.2,32
15326,0.27411783,0.2,192
15329,0.20183352,0.2,129
15330,0.9983235,0.2,64
15332,0.98246217,0.2,141
15334,0.24864362,0.2,244
15335,0.17378005,0.2,250
15336,0.1332666,0.2,21
15337,0.20482646,0.2,147
15339,0.7625931,0.2,253
15340,0.8961881,0.2,263
15341,0.575506,0.2,84
15342,0.774575,0.2,69
15343,0.8778809,0.2,263
15344,0.9711827,0.2,240
15347,0.8979979,0.2,89
15348,0.87628764,0.2,271
15351,0.5203958,0.2,72
15354,0.21433404,0.2,155
15355,0.19082448,0.2,52
15359,0.8074511,0.2,125
15360,0.07829105,0.2,71
15361,0.6761638,0.2,259
15362,0.9693368,0.2,225
15364,0.7021664,0.2,261
15365,0.7774653,0.2,89
15367,0.7883273,0.2,274
15368,0.6445877,0.2,244
15369,0.5458163,0.2,175
15371,0.95113164,0.2,204
15372,0.8935377,0.2,179
15373,0.35597295,0.2,52
15375,0.11834067,0.2,52
15376,0.71061987,0.2,250
15378,0.43775532,0.2,6
15380,0.55115867,0.2,145
15381,0.32841992,0.2,122
15382,0.1063863,0.2,68
15383,0.32840872,0.2,215
15385,0.69294363,0.2,22
15386,0.9682986,0.2,246
15387,0.49352613,0.2,182
15388,0.24259593,0.2,159
15390,0.3101833,0.2,71
15392,0.988518,0.2,7
15394,0.84968233,0.2,36
15395,0.9975343,0.2,65
15396,0.9951439,0.2,174
15397,0.08420025,0.2,52
15398,0.9675424,0.2,80
15399,0.7598733,0.2,239
15400,0.9830657,0.2,18
15401,0.4091098,0.2,30
15403,0.994103,0.2,123
15407,0.8522712,0.2,206
15410,0.9369657,0.2,9
15411,0.9803059,0.2,253
15412,0.9515499,0.2,163
15414,0.55238384,0.2,56
15416,0.61122566,0.2,157
15417,0.98425955,0.2,7
15418,0.9652997,0.2,271
15419,0.17496406,0.2,148
15420,0.79412717,0.2,269
15421,0.3910718,0.2,74
15423,0.2812497,0.2,259
15424,0.5318774,0.2,51
15425,0.5155665,0.2,129
15426,0.296286,0.2,23
15427,0.9022982,0.2,118
15428,0.27169025,0.2,155
15429,0.40475082,0.2,243
15430,0.17886336,0.2,114
15432,0.44169956,0.2,155
15433,0.7798975,0.2,64
15434,0.99068695,0.2,2
15435,0.24954516,0.2,95
15436,0.6383965,0.2,100
15437,0.23112656,0.2,209
15438,0.83810854,0.2,65
15439,0.8119796,0.2,42
15440,0.4145035,0.2,252
15441,0.27441865,0.2,187
15442,0.98144996,0.2,163
15443,0.9025011,0.2,161
15444,0.39177155,0.2,65
15445,0.975519,0.2,210
15446,0.26072648,0.2,35
15447,0.28253308,0.2,49
15448,0.3507775,0.2,118
15450,0.74329245,0.2,81
15451,0.63621837,0.2,161
15453,0.75040615,0.2,31
15454,0.7757854,0.2,62
15457,0.9384553,0.2,275
15458,0.9695453,0.2,158
15459,0.83246505,0.2,93
15461,0.9056509,0.2,47
15462,0.9749254,0.2,199
15463,0.33769348,0.2,233
15465,0.34212917,0.2,267
15466,0.96712506,0.2,185
15467,0.20689115,0.2,141
15468,0.5983614,0.2,7
15469,0.6881881,0.2,184
15470,0.9718827,0.2,32
15471,0.5954712,0.2,157
15472,0.97598517,0.2,32
15473,0.9341165,0.2,261
15475,0.9274573,0.2,262
15477,0.4765765,0.2,214
15478,0.54469085,0.2,114
15479,0.27130774,0.2,39
15481,0.96035,0.2,209
15482,0.4806737,0.2,143
15483,0.9810161,0.2,26
15485,0.1682074,0.2,162
15487,0.12971692,0.2,252
15488,0.6737276,0.2,81
15489,0.93825316,0.2,5
15490,0.3852261,0.2,120
15491,0.6937768,0.2,7
15492,0.94231683,0.2,37
15493,0.85405207,0.2,214
15494,0.5011335,0.2,185
15495,0.9875091,0.2,172
15496,0.9961169,0.2,41
15497,0.73309827,0.2,129
15498,0.9466643,0.2,251
15499,0.17948732,0.2,52
15500,0.45550168,0.2,233
15501,0.5600536,0.2,196
15503,0.4816417,0.2,1
15507,0.27054828,0.2,85
15508,0.5029305,0.2,242
15509,0.3785987,0.2,21
15510,0.9899776,0.2,71
15514,0.40390548,0.2,146
15516,0.94143844,0.2,216
15517,0.8064135,0.2,51
15518,0.69221914,0.2,261
15519,0.29087347,0.2,163
15521,0.40611142,0.2,63
15522,0.8403573,0.2,99
15523,0.9996363,0.2,99
15524,0.8642025,0.2,152
15527,0.7698263,0.2,39
15528,0.22795478,0.2,56
15529,0.65169835,0.2,89
15531,0.8464649,0.2,70
15533,0.7321112,0.2,103
15534,0.9089115,0.2,144
15536,0.9581385,0.2,43
15537,0.5388149,0.2,226
15538,0.4717677,0.2,259
15539,0.41560882,0.2,78
15541,0.3617476,0.2,71
15542,0.97970104,0.2,93
15543,0.17116193,0.2,267
15544,0.79817307,0.2,13
15545,0.5851053,0.2,215
15546,0.88551337,0.2,69
15547,0.1634018,0.2,73
15550,0.996126,0.2,99
15551,0.16069221,0.2,28
15552,0.9805973,0.2,56
15553,0.97223604,0.2,150
15554,0.53916436,0.2,250
15556,0.77731436,0.2,165
15557,0.9798156,0.2,199
15558,0.9942174,0.2,138
15560,0.5115239,0.2,56
15561,0.2525606,0.2,128
15562,0.8838012,0.2,175
15563,0.83594745,0.2,191
15564,0.65464795,0.2,21
15565,0.1819602,0.2,196
15566,0.95223,0.2,221
15567,0.73463714,0.2,69
15568,0.9776368,0.2,43
15569,0.47280562,0.2,124
15571,0.84093845,0.2,253
15573,0.8336326,0.2,250
15574,0.25396612,0.2,243
15576,0.31305447,0.2,82
15577,0.9432711,0.2,173
15578,0.7399863,0.2,163
15579,0.7006786,0.2,69
15580,0.83943397,0.2,157
15581,0.67872095,0.2,119
15583,0.9430533,0.2,91
15584,0.7384202,0.2,32
15585,0.8874578,0.2,246
15586,0.15640056,0.2,199
15587,0.96819633,0.2,263
15588,0.23803568,0.2,159
15589,0.9084986,0.2,249
15590,0.996738,0.2,93
15591,0.7493669,0.2,41
15592,0.99782145,0.2,98
15593,0.2853902,0.2,196
15594,0.88751763,0.2,60
15595,0.18419339,0.2,231
15597,0.1494586,0.2,208
15598,0.14891747,0.2,28
15602,0.9896416,0.2,152
15603,0.9798971,0.2,187
15604,0.9205362,0.2,145
15605,0.5051793,0.2,118
15606,0.9971693,0.2,65
15607,0.7741385,0.2,152
15609,0.5942705,0.2,273
15610,0.9722192,0.2,78
15611,0.89809597,0.2,90
15613,0.9927261,0.2,221
15614,0.9687765,0.2,26
15615,0.31088203,0.2,224
15616,0.20308656,0.2,209
15617,0.9290294,0.2,42
15620,0.5858361,0.2,51
15621,0.64244556,0.2,224
15622,0.26925915,0.2,155
15623,0.87355673,0.2,16
15624,0.97492117,0.2,159
15626,0.18653117,0.2,56
15628,0.7997078,0.2,88
15629,0.42748123,0.2,185
15630,0.82992846,0.2,90
15635,0.14796856,0.2,159
15636,0.32259703,0.2,178
15637,0.6586918,0.2,209
15638,0.9923497,0.2,113
15640,0.38866118,0.2,165
15641,0.99616736,0.2,156
15643,0.9763985,0.2,187
15644,0.99688643,0.2,158
15645,0.3918394,0.2,274
15646,0.45465025,0.2,176
15647,0.79106146,0.2,65
15649,0.94632256,0.2,106
15650,0.52011126,0.2,173
15651,0.19874066,0.2,151
15652,0.27436665,0.2,21
15654,0.2847214,0.2,36
15655,0.3394314,0.2,224
15656,0.9501177,0.2,42
15657,0.96697885,0.2,221
15659,0.9942615,0.2,152
15661,0.85884094,0.2,233
15664,0.97808707,0.2,251
15665,0.23343581,0.2,68
15667,0.65830857,0.2,181
15668,0.92661923,0.2,148
15669,0.15736382,0.2,87
15672,0.48934555,0.2,51
15673,0.91118205,0.2,39
15675,0.15484636,0.2,100
15676,0.8343381,0.2,214
15677,0.17499647,0.2,195
15679,0.98282915,0.2,43
15680,0.9834104,0.2,103
15682,0.7378721,0.2,164
15685,0.9849037,0.2,241
15687,0.95683634,0.2,49
15689,0.2585646,0.2,202
15690,0.27671906,0.2,236
15692,0.5919846,0.2,141
15694,0.5020127,0.2,17
15696,0.4989172,0.2,60
15698,0.42909798,0.2,28
15701,0.17040789,0.2,128
15702,0.31348467,0.2,210
15703,0.96487236,0.2,177
15704,0.74407566,0.2,240
15705,0.97449434,0.2,253
15706,0.67469066,0.2,221
15707,0.11528831,0.2,233
15709,0.70812696,0.2,174
15710,0.779063,0.2,27
15711,0.8224704,0.2,181
15712,0.9899094,0.2,222
15713,0.7845698,0.2,259
15714,0.85318303,0.2,16
15715,0.18954493,0.2,24
15717,0.9193523,0.2,126
15718,0.36130401,0.2,126
15720,0.9661261,0.2,66
15721,0.99882096,0.2,193
15723,0.8349392,0.2,135
15725,0.25356185,0.2,260
15726,0.9924885,0.2,38
15727,0.5706236,0.2,69
15728,0.9218969,0.2,78
15730,0.87703174,0.2,119
15731,0.5238279,0.2,142
15732,0.33247718,0.2,162
15734,0.83276784,0.2,69
15735,0.9248822,0.2,22
15737,0.11413947,0.2,232
15738,0.64959943,0.2,176
15739,0.96749985,0.2,216
15742,0.5754226,0.2,243
15743,0.85600567,0.2,259
15745,0.9064858,0.2,240
15747,0.25118953,0.2,77
15748,0.9883916,0.2,78
15749,0.8489964,0.2,104
15751,0.20669994,0.2,272
15753,0.1659135,0.2,272
15754,0.113390826,0.2,250
15755,0.99822515,0.2,102
15757,0.12913606,0.2,159
15758,0.25634313,0.2,5
15759,0.54498565,0.2,129
15760,0.4468939,0.2,73
15762,0.14898637,0.2,153
15763,0.19255386,0.2,11
15764,0.2568373,0.2,71
15767,0.21256506,0.2,52
15768,0.82401454,0.2,175
15769,0.3110632,0.2,77
15770,0.76329523,0.2,27
15774,0.89293164,0.2,144
15775,0.68481207,0.2,238
15776,0.22864808,0.2,255
15777,0.3179752,0.2,122
15778,0.9852991,0.2,114
15779,0.57711154,0.2,214
15780,0.87639576,0.2,253
15781,0.2811633,0.2,272
15782,0.24829827,0.2,121
15783,0.31741256,0.2,88
15784,0.81290436,0.2,266
15786,0.47418973,0.2,264
15787,0.7682624,0.2,157
15788,0.9926883,0.2,251
15790,0.97951734,0.2,161
15792,0.20320955,0.2,41
15793,0.8112377,0.2,181
15794,0.8156653,0.2,195
15796,0.9358129,0.2,69
15797,0.9173106,0.2,125
15798,0.7232463,0.2,269
15799,0.22703297,0.2,100
15802,0.15154222,0.2,158
15803,0.08224934,0.2,59
15804,0.25000206,0.2,238
15805,0.8764348,0.2,237
15806,0.9424428,0.2,70
15809,0.621648,0.2,269
15811,0.97560424,0.2,93
15812,0.9126113,0.2,81
15813,0.14675239,0.2,59
15814,0.98018336,0.2,89
15815,0.6052051,0.2,146
15816,0.49699432,0.2,77
15817,0.21850258,0.2,95
15818,0.33221167,0.2,112
15819,0.9724586,0.2,72
15821,0.21670899,0.2,28
15822,0.9975026,0.2,236
15824,0.35461316,0.2,87
15825,0.42275792,0.2,259
15828,0.9910652,0.2,225
15831,0.975743,0.2,170
15832,0.20541674,0.2,253
15833,0.944639,0.2,271
15834,0.19089541,0.2,155
15835,0.39085862,0.2,202
15836,0.6490447,0.2,41
15837,0.5856202,0.2,153
15838,0.89017105,0.2,204
15839,0.46509776,0.2,85
15840,0.46952957,0.2,68
15841,0.31637812,0.2,272
15844,0.1343572,0.2,141
15846,0.51410943,0.2,79
15847,0.9389324,0.2,244
15848,0.93158853,0.2,259
15849,0.36869365,0.2,250
15850,0.9296358,0.2,223
15852,0.5650923,0.2,60
15853,0.49230793,0.2,190
15854,0.63011724,0.2,49
15855,0.9728416,0.2,16
15857,0.6018777,0.2,178
15858,0.38792866,0.2,13
15860,0.2464097,0.2,88
15864,0.969983,0.2,93
15865,0.4594739,0.2,71
15867,0.9828909,0.2,239
15868,0.96285427,0.2,42
15869,0.8810604,0.2,135
15870,0.8200238,0.2,150
15871,0.7230394,0.2,169
15872,0.58578265,0.2,169
15873,0.1814134,0.2,245
15874,0.93936306,0.2,17
15875,0.89191467,0.2,69
15876,0.99580944,0.2,257
15877,0.6312615,0.2,224
15878,0.9469513,0.2,114
15879,0.97961104,0.2,236
15880,0.24611618,0.2,226
15882,0.22025636,0.2,196
15883,0.41391212,0.2,69
15885,0.3959969,0.2,7
15886,0.9390784,0.2,207
15888,0.8063466,0.2,122
15891,0.24872604,0.2,126
15892,0.4426856,0.2,31
15893,0.9794946,0.2,157
15894,0.49114376,0.2,257
15895,0.9939996,0.2,248
15896,0.10323856,0.2,153
15897,0.18400289,0.2,243
15899,0.43443564,0.2,269
15900,0.78330636,0.2,16
15901,0.9444343,0.2,269
15903,0.99770796,0.2,108
15904,0.25395212,0.2,226
15905,0.94875455,0.2,98
15906,0.85039955,0.2,73
15907,0.9245428,0.2,181
15908,0.8757033,0.2,201
15910,0.5255486,0.2,150
15911,0.86150783,0.2,89
15912,0.6481992,0.2,185
15913,0.50958127,0.2,36
15914,0.6224021,0.2,11
15915,0.9617421,0.2,56
15916,0.67412996,0.2,8
15917,0.7159888,0.2,56
15921,0.9484067,0.2,260
15923,0.11815969,0.2,18
15925,0.88494223,0.2,199
15927,0.4002097,0.2,73
15928,0.7339083,0.2,30
15929,0.31696063,0.2,74
15934,0.82120657,0.2,11
15935,0.7321724,0.2,122
15937,0.9718402,0.2,61
15938,0.8274315,0.2,78
15939,0.45378864,0.2,69
15941,0.9503348,0.2,250
15944,0.9905357,0.2,229
15946,0.19161925,0.2,55
15947,0.14086561,0.2,152
15949,0.9786567,0.2,79
15951,0.33784655,0.2,69
15953,0.2175144,0.2,15
15954,0.58913183,0.2,153
15955,0.46783254,0.2,16
15956,0.95683885,0.2,69
15958,0.8730486,0.2,153
15959,0.6735056,0.2,163
15960,0.9977012,0.2,138
15961,0.72375023,0.2,65
15963,0.98958033,0.2,209
15966,0.24498248,0.2,224
15967,0.71731985,0.2,122
15970,0.63600254,0.2,122
15972,0.7549115,0.2,197
15973,0.983566,0.2,267
15974,0.98902214,0.2,29
15975,0.49764833,0.2,42
15976,0.99279755,0.2,53
15977,0.9890695,0.2,47
15981,0.8990432,0.2,143
15982,0.20891486,0.2,118
15983,0.057106066,0.2,95
15984,0.9345181,0.2,184
15985,0.4530852,0.2,183
15986,0.9894974,0.2,209
15989,0.9926363,0.2,125
15990,0.48796335,0.2,173
15992,0.40754932,0.2,121
15993,0.9783821,0.2,229
15995,0.53958374,0.2,181
15998,0.10774725,0.2,252
16001,0.99604404,0.2,234
16003,0.92677903,0.2,185
16004,0.47778332,0.2,186
16005,0.96231395,0.2,49
16006,0.17488712,0.2,107
16007,0.9914829,0.2,47
16009,0.94934577,0.2,129
16010,0.6528569,0.2,28
16011,0.9564319,0.2,185
16014,0.19330122,0.2,228
16016,0.18246607,0.2,224
16017,0.23266025,0.2,73
16018,0.9460191,0.2,274
16021,0.2763741,0.2,198
16022,0.89120567,0.2,273
16025,0.3414901,0.2,165
16026,0.9045474,0.2,264
16027,0.1980588,0.2,155
16028,0.7716984,0.2,19
16029,0.9244735,0.2,16
16030,0.9125478,0.2,269
16031,0.9277249,0.2,260
16033,0.38980448,0.2,238
16037,0.8266193,0.2,157
16039,0.9127809,0.2,118
16041,0.8639038,0.2,199
16043,0.23111369,0.2,32
16044,0.9995579,0.2,179
16045,0.9806851,0.2,253
16046,0.61085075,0.2,85
16047,0.8973018,0.2,178
16052,0.32797563,0.2,266
16054,0.95737284,0.2,16
16055,0.95378417,0.2,1
16057,0.9465498,0.2,244
16059,0.091569684,0.2,221
16060,0.11112489,0.2,269
16061,0.3646067,0.2,82
16063,0.31647772,0.2,173
16064,0.75170124,0.2,136
16067,0.9596171,0.2,53
16069,0.65353876,0.2,23
16070,0.94318414,0.2,229
16071,0.84538347,0.2,253
16073,0.93233556,0.2,251
16074,0.97486705,0.2,150
16076,0.97014725,0.2,233
16077,0.12821157,0.2,196
16078,0.678829,0.2,117
16080,0.98346275,0.2,32
16081,0.92033553,0.2,233
16082,0.9446756,0.2,149
16083,0.8418998,0.2,37
16084,0.9909643,0.2,233
16085,0.9472494,0.2,26
16086,0.91720206,0.2,38
16088,0.5071316,0.2,267
16090,0.632969,0.2,168
16091,0.9971547,0.2,93
16093,0.27644038,0.2,20
16095,0.26492053,0.2,176
16096,0.46149623,0.2,122
16101,0.95656157,0.2,157
16103,0.55828637,0.2,32
16104,0.58344924,0.2,233
16105,0.8890966,0.2,100
16106,0.94491464,0.2,1
16108,0.97983325,0.2,7
16109,0.49007335,0.2,73
16111,0.665225,0.2,181
16112,0.2872707,0.2,143
16116,0.3847822,0.2,185
16117,0.937425,0.2,66
16118,0.98714334,0.2,216
16119,0.20149826,0.2,221
16120,0.09289777,0.2,16
16122,0.22993988,0.2,35
16123,0.51147294,0.2,23
16124,0.5018694,0.2,110
16127,0.5027131,0.2,139
16128,0.96877164,0.2,132
16130,0.9862997,0.2,158
16131,0.93975526,0.2,216
16134,0.6983033,0.2,17
16135,0.3121956,0.2,75
16137,0.66826725,0.2,139
16139,0.6020653,0.2,56
16141,0.8825984,0.2,177
16142,0.9184862,0.2,43
16144,0.13805015,0.2,252
16145,0.6447881,0.2,118
16146,0.37771773,0.2,159
16147,0.6612446,0.2,28
16149,0.7281657,0.2,262
16150,0.2947233,0.2,90
16151,0.35600507,0.2,23
16154,0.5890953,0.2,88
16155,0.4304326,0.2,69
16156,0.9813679,0.2,182
16157,0.6158991,0.2,56
16159,0.916793,0.2,177
16160,0.88259906,0.2,17
16163,0.3131277,0.2,250
16165,0.3883195,0.2,196
16167,0.91741884,0.2,262
16169,0.9303359,0.2,152
16170,0.937566,0.2,176
16172,0.17765462,0.2,112
16173,0.95473725,0.2,195
16174,0.9748291,0.2,90
16176,0.8091837,0.2,84
16177,0.27540496,0.2,153
16178,0.68085515,0.2,52
16179,0.32875526,0.2,46
16181,0.93388957,0.2,216
16182,0.7672575,0.2,121
16183,0.4271254,0.2,69
16184,0.52872396,0.2,130
16186,0.41924798,0.2,143
16187,0.68176186,0.2,106
16189,0.98627025,0.2,27
16190,0.7514098,0.2,103
16191,0.45668477,0.2,259
16192,0.19940451,0.2,202
16193,0.870333,0.2,185
16197,0.37272358,0.2,69
16198,0.8564007,0.2,149
16200,0.8335269,0.2,275
16202,0.9859045,0.2,246
16203,0.71959585,0.2,122
16204,0.9932888,0.2,189
16205,0.75250363,0.2,259
16207,0.8643312,0.2,42
16208,0.6250512,0.2,141
16209,0.9938793,0.2,266
16210,0.6829711,0.2,72
16212,0.9443092,0.2,26
16213,0.488023,0.2,232
16214,0.80201304,0.2,39
16215,0.9796668,0.2,98
16216,0.96196896,0.2,84
16217,0.6748879,0.2,271
16218,0.99568933,0.2,174
16219,0.8131835,0.2,214
16222,0.9498733,0.2,49
16223,0.99787474,0.2,234
16224,0.12612481,0.2,24
16225,0.9405873,0.2,106
16226,0.6187744,0.2,51
16228,0.40140146,0.2,8
16229,0.9615526,0.2,161
16230,0.47454974,0.2,181
16231,0.45515195,0.2,40
16233,0.7869785,0.2,240
16234,0.32964158,0.2,252
16235,0.32461643,0.2,91
16236,0.3374029,0.2,189
16237,0.29850364,0.2,252
16239,0.99605787,0.2,13
16240,0.9967378,0.2,2
16241,0.91403854,0.2,43
16243,0.7166039,0.2,47
16245,0.97463226,0.2,158
16246,0.7568191,0.2,182
16248,0.2719604,0.2,63
16250,0.25503674,0.2,23
16251,0.120493814,0.2,14
16252,0.9951037,0.2,174
16253,0.7080669,0.2,21
16254,0.95159256,0.2,167
16255,0.75182194,0.2,98
16256,0.98388875,0.2,191
16259,0.21735655,0.2,222
16260,0.9075813,0.2,261
16262,0.3545322,0.2,259
16264,0.37194124,0.2,129
16265,0.57830125,0.2,69
16266,0.90156645,0.2,60
16267,0.55289865,0.2,196
16268,0.25864294,0.2,52
16269,0.1886264,0.2,129
16272,0.8542894,0.2,250
16273,0.88101196,0.2,1
16274,0.9986021,0.2,132
16275,0.30741295,0.2,155
16276,0.46693194,0.2,60
16277,0.83344,0.2,69
16278,0.99791247,0.2,234
16281,0.56641144,0.2,18
16282,0.9333882,0.2,201
16283,0.8809159,0.2,71
16285,0.98424387,0.2,247
16286,0.49323887,0.2,142
16287,0.81480634,0.2,98
16288,0.44856277,0.2,16
16290,0.3007523,0.2,95
16293,0.9946201,0.2,138
16294,0.9859336,0.2,43
16296,0.9781717,0.2,80
16298,0.17059983,0.2,93
16299,0.4031892,0.2,69
16300,0.18163082,0.2,256
16301,0.5677858,0.2,250
16302,0.6512552,0.2,1
16303,0.9353746,0.2,177
16305,0.9427801,0.2,264
16306,0.25232178,0.2,123
16307,0.92015916,0.2,221
16308,0.80148405,0.2,206
16310,0.2779123,0.2,146
16311,0.1823633,0.2,121
16312,0.16355143,0.2,100
16314,0.8465247,0.2,37
16315,0.7537327,0.2,184
16316,0.497877,0.2,217
16317,0.86392754,0.2,261
16318,0.930043,0.2,253
16319,0.91049224,0.2,216
16320,0.9723157,0.2,123
16321,0.644416,0.2,128
16322,0.33204925,0.2,69
16323,0.80743897,0.2,215
16324,0.8289744,0.2,259
16327,0.894353,0.2,271
16329,0.5283896,0.2,7
16331,0.31140566,0.2,17
16333,0.29918665,0.2,16
16334,0.24472086,0.2,121
16336,0.30660558,0.2,55
16337,0.86707455,0.2,152
16340,0.6768454,0.2,141
16341,0.16850325,0.2,114
16342,0.66837215,0.2,91
16343,0.6250199,0.2,23
16346,0.8269975,0.2,46
16347,0.3977355,0.2,187
16349,0.27053756,0.2,23
16350,0.2558598,0.2,198
16351,0.9342126,0.2,275
16352,0.4465045,0.2,21
16355,0.9954809,0.2,9
16356,0.31186628,0.2,95
16357,0.75761354,0.2,17
16358,0.2676893,0.2,73
16359,0.6937484,0.2,163
16362,0.7476831,0.2,174
16363,0.99321485,0.2,140
16365,0.5043009,0.2,243
16370,0.917964,0.2,32
16372,0.46929365,0.2,265
16373,0.8276039,0.2,84
16376,0.9268141,0.2,81
16377,0.57888126,0.2,224
16378,0.98348504,0.2,221
16381,0.9936103,0.2,263
16382,0.99140453,0.2,233
16383,0.6455601,0.2,181
16386,0.1574304,0.2,25
16389,0.6561365,0.2,78
16390,0.7536151,0.2,81
16391,0.9984351,0.2,132
16393,0.9935307,0.2,266
16395,0.11677654,0.2,250
16396,0.9832187,0.2,90
16398,0.33858523,0.2,27
16399,0.21726999,0.2,236
16400,0.5309165,0.2,72
16401,0.74174136,0.2,249
16402,0.17160837,0.2,257
16403,0.99300826,0.2,266
16404,0.5726011,0.2,106
16405,0.567819,0.2,122
16406,0.63599247,0.2,168
16407,0.34326407,0.2,122
16408,0.76378334,0.2,28
16411,0.92592376,0.2,274
16412,0.4340957,0.2,77
16414,0.928574,0.2,220
16416,0.10718936,0.2,244
16417,0.9920656,0.2,275
16418,0.9190882,0.2,107
16419,0.6522887,0.2,73
16421,0.98270893,0.2,242
16423,0.31573027,0.2,239
16424,0.99222636,0.2,236
16425,0.18450342,0.2,75
16426,0.58016163,0.2,195
16429,0.13696632,0.2,60
16430,0.9512823,0.2,161
16434,0.4289754,0.2,158
16436,0.5395073,0.2,51
16440,0.7337983,0.2,60
16441,0.99390066,0.2,213
16442,0.6096364,0.2,265
16443,0.20858149,0.2,153
16444,0.69327074,0.2,193
16445,0.9015556,0.2,170
16449,0.9549331,0.2,60
16450,0.8331959,0.2,114
16451,0.74449104,0.2,143
16452,0.30043468,0.2,89
16453,0.9790589,0.2,47
16454,0.7936234,0.2,62
16455,0.81715393,0.2,178
16458,0.32091215,0.2,128
16461,0.8742546,0.2,98
16462,0.8460373,0.2,228
16463,0.2515314,0.2,250
16464,0.96685535,0.2,78
16466,0.5104024,0.2,168
16469,0.124722354,0.2,50
16470,0.3822215,0.2,51
16473,0.2757458,0.2,43
16474,0.574237,0.2,74
16476,0.9850573,0.2,251
16477,0.92737144,0.2,191
16478,0.8970263,0.2,80
16479,0.74076104,0.2,22
16480,0.62435746,0.2,221
16481,0.27533916,0.2,81
16483,0.09568303,0.2,8
16484,0.5867578,0.2,52
16485,0.7571135,0.2,159
16486,0.70922774,0.2,170
16487,0.30844638,0.2,252
16488,0.7600788,0.2,98
16490,0.79109454,0.2,141
16491,0.99917775,0.2,225
16493,0.7347389,0.2,170
16494,0.9842403,0.2,233
16495,0.21544641,0.2,95
16499,0.36307207,0.2,173
16500,0.981725,0.2,253
16501,0.10776979,0.2,28
16502,0.16453964,0.2,242
16503,0.9804596,0.2,165
16504,0.84675765,0.2,88
16506,0.84563774,0.2,28
16509,0.962082,0.2,98
16510,0.17979291,0.2,21
16512,0.22879377,0.2,153
16513,0.19740577,0.2,23
16514,0.94753855,0.2,80
16515,0.4787316,0.2,23
16516,0.77993315,0.2,243
16517,0.9326182,0.2,253
16519,0.52405864,0.2,256
16520,0.893231,0.2,223
16521,0.1580758,0.2,55
16522,0.32509708,0.2,231
16524,0.1080384,0.2,186
16525,0.89015436,0.2,53
16526,0.8791983,0.2,264
16528,0.47373733,0.2,74
16529,0.770057,0.2,169
16530,0.61303914,0.2,125
16531,0.86472034,0.2,128
16532,0.97300243,0.2,177
16535,0.6968773,0.2,142
16536,0.35016736,0.2,269
16537,0.9911946,0.2,60
16538,0.6107571,0.2,89
16539,0.8835694,0.2,157
16540,0.3954321,0.2,69
16541,0.60851914,0.2,51
16543,0.2410557,0.2,189
16544,0.36520374,0.2,31
16545,0.32035455,0.2,50
16546,0.22304666,0.2,153
16547,0.12129925,0.2,103
16548,0.782573,0.2,264
16550,0.9866585,0.2,126
16551,0.58330464,0.2,233
16552,0.36933327,0.2,129
16553,0.16810846,0.2,30
16554,0.9344168,0.2,261
16556,0.81389445,0.2,225
16557,0.8911944,0.2,185
16563,0.22729251,0.2,155
16565,0.9115575,0.2,64
16566,0.59280205,0.2,68
16568,0.54931986,0.2,204
16569,0.63078547,0.2,128
16573,0.62240934,0.2,181
16574,0.78720224,0.2,215
16576,0.9900393,0.2,85
16577,0.5608815,0.2,259
16578,0.68351716,0.2,137
16579,0.94928527,0.2,43
16581,0.9712,0.2,266
16587,0.7026382,0.2,237
16588,0.097847916,0.2,145
16589,0.7189419,0.2,182
16591,0.7019901,0.2,43
16594,0.18244961,0.2,227
16596,0.24484974,0.2,202
16598,0.1843087,0.2,50
16599,0.73976105,0.2,253
16600,0.9379147,0.2,273
16602,0.291115,0.2,243
16603,0.5877142,0.2,150
16605,0.47721818,0.2,82
16609,0.42448938,0.2,100
16611,0.96106434,0.2,11
16614,0.9220653,0.2,216
16615,0.81486905,0.2,126
16616,0.7107049,0.2,131
16617,0.13818446,0.2,202
16618,0.6078005,0.2,121
16619,0.99440336,0.2,30
16621,0.99359095,0.2,191
16622,0.75642645,0.2,69
16623,0.31753606,0.2,56
16624,0.37184486,0.2,246
16625,0.8113591,0.2,215
16626,0.9533142,0.2,60
16627,0.8961565,0.2,43
16628,0.6561091,0.2,113
16630,0.9440444,0.2,62
16631,0.7278264,0.2,257
16633,0.3765231,0.2,45
16634,0.33364272,0.2,214
16636,0.528553,0.2,254
16637,0.87715703,0.2,47
16638,0.84040755,0.2,257
16640,0.95347846,0.2,229
16641,0.5727883,0.2,264
16642,0.47056428,0.2,187
16643,0.5568199,0.2,182
16645,0.5977131,0.2,69
16646,0.8754751,0.2,26
16648,0.21310541,0.2,159
16649,0.2329573,0.2,217
16653,0.9910218,0.2,253
16654,0.99229056,0.2,240
16656,0.5878671,0.2,56
16657,0.31092885,0.2,250
16659,0.8340343,0.2,169
16660,0.9114671,0.2,265
16661,0.9981622,0.2,57
16662,0.6241542,0.2,47
16664,0.33741692,0.2,124
16665,0.32463846,0.2,165
16666,0.2210499,0.2,103
16667,0.50068814,0.2,202
16668,0.50598264,0.2,258
16669,0.66017824,0.2,111
16670,0.16284694,0.2,244
16671,0.11500941,0.2,39
16672,0.9638234,0.2,221
16674,0.22242643,0.2,69
16677,0.8872368,0.2,132
16678,0.97138816,0.2,174
16679,0.8730846,0.2,187
16680,0.9541654,0.2,89
16681,0.30135888,0.2,153
16682,0.99544996,0.2,191
16684,0.8725522,0.2,177
16685,0.51967365,0.2,106
16687,0.09506018,0.2,153
16688,0.85704005,0.2,214
16689,0.8780136,0.2,97
16690,0.14841244,0.2,273
16691,0.60414714,0.2,154
16692,0.9218081,0.2,259
16693,0.95625114,0.2,219
16696,0.86034155,0.2,1
16698,0.96029764,0.2,42
16701,0.32721448,0.2,214
16702,0.9689938,0.2,65
16703,0.9745419,0.2,173
16707,0.95020735,0.2,138
16708,0.25947484,0.2,145
16709,0.31441364,0.2,94
16710,0.12172956,0.2,275
16713,0.9685093,0.2,72
16715,0.97861755,0.2,199
16718,0.60689735,0.2,152
16719,0.79065126,0.2,69
16720,0.70209086,0.2,190
16721,0.9248677,0.2,263
16724,0.16714962,0.2,147
16725,0.2878354,0.2,143
16726,0.95017916,0.2,8
16727,0.06387386,0.2,197
16728,0.5270989,0.2,187
16729,0.6785157,0.2,27
16730,0.99662787,0.2,7
16731,0.7493935,0.2,234
16732,0.9489809,0.2,100
16733,0.3671318,0.2,250
16734,0.9742629,0.2,20
16735,0.111840926,0.2,17
16736,0.14603765,0.2,160
16737,0.45178548,0.2,31
16738,0.53307605,0.2,259
16742,0.44133937,0.2,5
16743,0.35133305,0.2,52
16746,0.2241975,0.2,129
16747,0.9065103,0.2,100
16749,0.99501157,0.2,13
16750,0.8930788,0.2,39
16751,0.9202177,0.2,7
16754,0.6043481,0.2,36
16755,0.95084524,0.2,191
16756,0.46009654,0.2,65
16757,0.9923883,0.2,93
16758,0.92044365,0.2,140
16759,0.09650263,0.2,49
16760,0.5494841,0.2,68
16762,0.825798,0.2,215
16765,0.3548109,0.2,261
16768,0.6095967,0.2,127
16769,0.92727375,0.2,240
16772,0.46318683,0.2,155
16774,0.9884271,0.2,151
16775,0.6780335,0.2,52
16776,0.4827349,0.2,77
16777,0.9123208,0.2,96
16779,0.81185156,0.2,77
16781,0.3491349,0.2,69
16783,0.4982921,0.2,31
16785,0.99649626,0.2,132
16787,0.43372834,0.2,22
16788,0.988194,0.2,236
16789,0.6218855,0.2,220
16790,0.9491839,0.2,101
16791,0.14955205,0.2,256
16792,0.31661126,0.2,52
16793,0.9491271,0.2,199
16795,0.85991424,0.2,176
16796,0.57317454,0.2,75
16797,0.717351,0.2,185
16801,0.5402575,0.2,91
16802,0.975176,0.2,233
16804,0.9566112,0.2,126
16805,0.7011081,0.2,42
16806,0.39508304,0.2,130
16808,0.6778605,0.2,53
16809,0.25425017,0.2,142
16810,0.8759655,0.2,177
16811,0.89364433,0.2,81
16812,0.6140475,0.2,52
16813,0.59571457,0.2,60
16815,0.7252616,0.2,25
16816,0.08290219,0.2,202
16819,0.9074623,0.2,126
16823,0.55134666,0.2,111
16824,0.83019125,0.2,148
16825,0.99510807,0.2,219
16826,0.81030357,0.2,65
16828,0.47534904,0.2,225
16829,0.74992675,0.2,135
16830,0.59562886,0.2,35
16831,0.98887736,0.2,130
16832,0.20932986,0.2,151
16834,0.9600705,0.2,26
16837,0.9777299,0.2,62
16838,0.37932536,0.2,51
16839,0.94611055,0.2,258
16840,0.61264837,0.2,31
16842,0.8228433,0.2,182
16843,0.29914576,0.2,225
16847,0.9600819,0.2,253
16848,0.83906174,0.2,185
16851,0.961258,0.2,261
16852,0.7194341,0.2,105
16853,0.9427602,0.2,223
16854,0.9946406,0.2,99
16855,0.6365488,0.2,214
16856,0.3932152,0.2,147
16858,0.9671175,0.2,263
16859,0.27152953,0.2,148
16861,0.5702624,0.2,69
16862,0.20880635,0.2,272
16865,0.3191725,0.2,25
16867,0.10987138,0.2,226
16869,0.89202446,0.2,92
16870,0.5972089,0.2,123
16871,0.9648219,0.2,43
16872,0.87662977,0.2,54
16873,0.9843724,0.2,114
16874,0.967261,0.2,78
16875,0.3755024,0.2,177
16876,0.5007312,0.2,208
16877,0.92783356,0.2,126
16878,0.8027941,0.2,69
16880,0.96366274,0.2,90
16881,0.7861085,0.2,45
16882,0.9656433,0.2,150
16883,0.8017151,0.2,215
16884,0.3436127,0.2,238
16886,0.14283384,0.2,23
16887,0.98968947,0.2,70
16890,0.96615034,0.2,271
16891,0.9714065,0.2,223
16892,0.6091873,0.2,165
16893,0.88227785,0.2,260
16894,0.9905628,0.2,110
16896,0.1626028,0.2,52
16899,0.8720672,0.2,271
16900,0.81842417,0.2,214
16902,0.5705141,0.2,262
16905,0.6626698,0.2,88
16907,0.66292745,0.2,126
16908,0.63761336,0.2,274
16910,0.24137792,0.2,23
16911,0.5828693,0.2,214
16913,0.9905571,0.2,249
16914,0.91015357,0.2,223
16915,0.23484644,0.2,159
16918,0.96671337,0.2,253
16921,0.9794702,0.2,3
16922,0.32403082,0.2,129
16923,0.98983335,0.2,119
16924,0.9700234,0.2,174
16926,0.4931328,0.2,70
16927,0.9682995,0.2,215
16928,0.21915719,0.2,46
16929,0.50454324,0.2,240
16931,0.24725965,0.2,96
16933,0.34809247,0.2,270
16934,0.8907498,0.2,225
16935,0.42453733,0.2,141
16937,0.18949737,0.2,7
16939,0.7830161,0.2,51
16940,0.5063256,0.2,51
16943,0.45056814,0.2,187
16944,0.97609794,0.2,61
16946,0.43181992,0.2,52
16947,0.9061177,0.2,274
16948,0.99701214,0.2,99
16949,0.96487194,0.2,236
16950,0.6639329,0.2,147
16951,0.84375,0.2,17
16952,0.30473137,0.2,52
16954,0.7250596,0.2,23
16957,0.17279194,0.2,23
16958,0.5257775,0.2,252
16960,0.25865677,0.2,272
16962,0.9936287,0.2,225
16963,0.6014537,0.2,129
16965,0.704747,0.2,122
16966,0.9837863,0.2,18
16967,0.41211203,0.2,221
16968,0.90085423,0.2,148
16970,0.38270172,0.2,202
16972,0.619624,0.2,42
16973,0.10604823,0.2,127
16976,0.9048986,0.2,181
16977,0.2236157,0.2,117
16979,0.9317844,0.2,118
16983,0.4799296,0.2,34
16984,0.9290785,0.2,65
16985,0.9833838,0.2,43
16986,0.6925779,0.2,141
16988,0.6731125,0.2,51
16989,0.97165,0.2,9
16990,0.983045,0.2,38
16991,0.34485054,0.2,78
16992,0.5350888,0.2,131
16993,0.29996473,0.2,96
16994,0.8419751,0.2,72
16996,0.39403373,0.2,123
16998,0.8865191,0.2,246
16999,0.97865707,0.2,141
17004,0.46591172,0.2,126
17007,0.6226404,0.2,45
17008,0.5279864,0.2,150
17009,0.93917733,0.2,252
17011,0.09907112,0.2,76
17012,0.690995,0.2,261
17014,0.11641069,0.2,52
17015,0.21638468,0.2,241
17021,0.97902876,0.2,32
17023,0.34455672,0.2,258
17025,0.8360633,0.2,126
17027,0.96735954,0.2,197
17028,0.96853393,0.2,81
17031,0.91687256,0.2,145
17032,0.15202522,0.2,141
17033,0.6171011,0.2,98
17034,0.95351464,0.2,1
17035,0.8776814,0.2,126
17036,0.40280065,0.2,52
17037,0.7890966,0.2,60
17038,0.34372008,0.2,208
17039,0.7659489,0.2,98
17040,0.2532579,0.2,27
17041,0.59689265,0.2,124
17042,0.85201305,0.2,260
17043,0.38261178,0.2,35
17044,0.32331684,0.2,202
17045,0.83670294,0.2,139
17048,0.9354422,0.2,141
17050,0.9120323,0.2,235
17051,0.16789186,0.2,246
17052,0.06977593,0.2,148
17053,0.37296999,0.2,199
17055,0.9898499,0.2,274
17056,0.108505,0.2,52
17057,0.6836066,0.2,22
17058,0.9835535,0.2,9
17060,0.26223812,0.2,272
17063,0.5241827,0.2,51
17065,0.9751501,0.2,63
17066,0.8091921,0.2,122
17068,0.475229,0.2,232
17069,0.807468,0.2,169
17070,0.6860432,0.2,85
17071,0.76320374,0.2,28
17072,0.29893485,0.2,31
17075,0.70444274,0.2,80
17076,0.9687396,0.2,201
17077,0.99673426,0.2,224
17078,0.8542347,0.2,197
17079,0.24676266,0.2,225
17081,0.37827885,0.2,7
17083,0.96866715,0.2,261
17085,0.97726864,0.2,70
17086,0.9829101,0.2,168
17087,0.84554344,0.2,196
17089,0.45597884,0.2,69
17091,0.16905585,0.2,187
17092,0.21527763,0.2,39
17094,0.971414,0.2,58
17095,0.95255077,0.2,204
17097,0.9757465,0.2,209
17098,0.9832465,0.2,203
17099,0.9916225,0.2,240
17100,0.2099115,0.2,21
17101,0.9370683,0.2,275
17102,0.44061056,0.2,223
17105,0.33859292,0.2,204
17106,0.1876019,0.2,243
17108,0.17635173,0.2,23
17109,0.24596359,0.2,136
17110,0.2437996,0.2,114
17111,0.1923289,0.2,164
17112,0.89400154,0.2,269
17113,0.97693014,0.2,93
17114,0.68646425,0.2,274
17115,0.81955254,0.2,205
17116,0.63697743,0.2,198
17117,0.41124395,0.2,243
17118,0.37031108,0.2,110
17120,0.2363857,0.2,68
17121,0.09957317,0.2,52
17122,0.91871464,0.2,264
17124,0.97085077,0.2,37
17126,0.494269,0.2,208
17127,0.16999795,0.2,71
17128,0.51891077,0.2,42
17130,0.5580343,0.2,73
17133,0.2560567,0.2,88
17135,0.9964851,0.2,240
17137,0.4541857,0.2,72
17138,0.9445531,0.2,65
17139,0.24129091,0.2,125
17144,0.14972578,0.2,6
17145,0.4953639,0.2,185
17148,0.4870628,0.2,148
17149,0.9856601,0.2,174
17150,0.19307734,0.2,180
17151,0.93774,0.2,260
17153,0.75975055,0.2,69
17155,0.9818512,0.2,70
17156,0.4336824,0.2,178
17158,0.5318205,0.2,1
17159,0.9206611,0.2,64
17162,0.23993622,0.2,69
17164,0.95203716,0.2,32
17165,0.9794775,0.2,100
17166,0.10918818,0.2,206
17168,0.22615753,0.2,191
17169,0.4422232,0.2,45
17170,0.95943457,0.2,72
17171,0.97884655,0.2,80
17172,0.6546161,0.2,214
17176,0.33774197,0.2,202
17177,0.9181683,0.2,243
17178,0.6628206,0.2,29
17179,0.7560755,0.2,198
17180,0.8269159,0.2,256
17181,0.7096618,0.2,210
17182,0.12870099,0.2,222
17185,0.718168,0.2,98
17186,0.32023636,0.2,39
17187,0.70770955,0.2,259
17188,0.7928254,0.2,81
17189,0.80733025,0.2,27
17190,0.19830334,0.2,21
17192,0.8740986,0.2,168
17195,0.7921758,0.2,164
17196,0.8989878,0.2,69
17197,0.5345813,0.2,223
17198,0.7794836,0.2,107
17199,0.737249,0.2,141
17200,0.8748848,0.2,63
17201,0.9190714,0.2,142
17202,0.46340385,0.2,198
17203,0.7318947,0.2,110
17204,0.2741199,0.2,60
17206,0.9378411,0.2,242
17207,0.86007226,0.2,273
17208,0.31269255,0.2,214
17211,0.94439965,0.2,264
17213,0.082227886,0.2,94
17216,0.36912772,0.2,159
17217,0.31258377,0.2,250
17218,0.49084845,0.2,51
17219,0.5885512,0.2,206
17221,0.9631569,0.2,32
17222,0.5229441,0.2,245
17224,0.82465804,0.2,210
17225,0.80712736,0.2,191
17226,0.5755556,0.2,187
17227,0.55745226,0.2,162
17228,0.91567105,0.2,90
17230,0.81353015,0.2,49
17231,0.74585295,0.2,206
17232,0.8279794,0.2,40
17233,0.98434675,0.2,180
17234,0.14946409,0.2,121
17235,0.59406084,0.2,181
17236,0.29277617,0.2,5
17237,0.995424,0.2,38
17238,0.09244022,0.2,126
17240,0.87560815,0.2,31
17242,0.99851817,0.2,87
17244,0.9245261,0.2,220
17245,0.106296405,0.2,259
17246,0.88190603,0.2,81
17247,0.9289388,0.2,186
17248,0.4691463,0.2,71
17251,0.97218657,0.2,229
17252,0.15034358,0.2,50
17257,0.71700835,0.2,236
17258,0.9073876,0.2,7
17260,0.6163995,0.2,134
17262,0.10870615,0.2,147
17263,0.97538424,0.2,5
17264,0.71851,0.2,243
17265,0.44974232,0.2,121
17266,0.9914225,0.2,181
17267,0.7559808,0.2,178
17271,0.98624265,0.2,9
17274,0.6036184,0.2,236
17276,0.32442153,0.2,21
17277,0.98729104,0.2,190
17279,0.6733449,0.2,246
17280,0.5733678,0.2,141
17281,0.59339744,0.2,111
17282,0.3893644,0.2,275
17283,0.29508644,0.2,69
17284,0.9532391,0.2,186
17285,0.2093967,0.2,180
17286,0.9794831,0.2,262
17287,0.46861136,0.2,7
17288,0.9670262,0.2,102
17291,0.19325654,0.2,114
17293,0.81274724,0.2,240
17294,0.59711874,0.2,155
17295,0.9715082,0.2,219
17296,0.8726116,0.2,187
17297,0.1784837,0.2,133
17298,0.18645373,0.2,147
17299,0.1469925,0.2,45
17301,0.89441127,0.2,131
17302,0.98317736,0.2,63
17304,0.99983346,0.2,87
17306,0.32449517,0.2,73
17307,0.33378378,0.2,257
17308,0.7445603,0.2,168
17310,0.34043515,0.2,60
17313,0.60077024,0.2,126
17317,0.8854808,0.2,6
17319,0.52620286,0.2,151
17320,0.2639113,0.2,253
17321,0.2527373,0.2,153
17322,0.9722099,0.2,35
17323,0.810338,0.2,56
17324,0.39137864,0.2,196
17327,0.70202446,0.2,252
17329,0.35183814,0.2,117
17330,0.88249964,0.2,9
17332,0.9799672,0.2,229
17333,0.9937973,0.2,35
17334,0.13983637,0.2,68
17335,0.8129982,0.2,206
17338,0.9339948,0.2,261
17340,0.757654,0.2,265
17342,0.090434164,0.2,101
17343,0.999788,0.2,172
17344,0.72801876,0.2,56
17346,0.8482532,0.2,60
17347,0.91604054,0.2,249
17348,0.9960167,0.2,247
17349,0.6621558,0.2,83
17353,0.06836296,0.2,269
17354,0.3940772,0.2,60
17356,0.6483631,0.2,73
17358,0.630504,0.2,31
17359,0.99963,0.2,186
17360,0.29245198,0.2,73
17362,0.8514153,0.2,56
17365,0.98249674,0.2,250
17366,0.24600078,0.2,109
17368,0.27672327,0.2,75
17370,0.137844,0.2,52
17371,0.8592767,0.2,118
17373,0.9615525,0.2,267
17375,0.89602774,0.2,5
17376,0.7794888,0.2,272
17378,0.2865644,0.2,155
17379,0.95395815,0.2,209
17381,0.9924395,0.2,173
17383,0.97810453,0.2,84
17384,0.5725851,0.2,159
17386,0.43938437,0.2,195
17387,0.5473599,0.2,250
17388,0.91308045,0.2,157
17390,0.29986066,0.2,77
17392,0.18066435,0.2,88
17394,0.7972316,0.2,175
17395,0.9325026,0.2,69
17396,0.9607357,0.2,126
17397,0.29422256,0.2,191
17399,0.6288375,0.2,175
17400,0.30081856,0.2,5
17401,0.99445194,0.2,41
17404,0.9260869,0.2,98
17405,0.33233628,0.2,151
17408,0.5171782,0.2,124
17409,0.86366725,0.2,40
17410,0.530942,0.2,185
17411,0.16836195,0.2,122
17412,0.90024024,0.2,267
17413,0.3440535,0.2,252
17414,0.9628788,0.2,100
17415,0.97952497,0.2,182
17421,0.42657745,0.2,147
17423,0.88897765,0.2,238
17424,0.9973047,0.2,87
17427,0.72819173,0.2,41
17430,0.1787235,0.2,238
17431,0.40165293,0.2,101
17433,0.9716725,0.2,199
17435,0.11055433,0.2,153
17437,0.8901382,0.2,42
17438,0.44718122,0.2,137
17439,0.65072876,0.2,218
17440,0.95512176,0.2,221
17441,0.44699892,0.2,142
17443,0.36199054,0.2,271
17444,0.07591435,0.2,153
17445,0.6127764,0.2,106
17446,0.35724515,0.2,176
17447,0.4333195,0.2,223
17449,0.95614195,0.2,90
17451,0.9345968,0.2,121
17452,0.42705977,0.2,207
17455,0.7742825,0.2,253
17456,0.8288861,0.2,206
17457,0.9446683,0.2,27
17458,0.8468295,0.2,8
17459,0.72606784,0.2,69
17460,0.9763714,0.2,215
17461,0.9173407,0.2,42
17462,0.91696274,0.2,42
17464,0.21382561,0.2,145
17468,0.8883049,0.2,214
17469,0.49719685,0.2,215
17470,0.9124905,0.2,157
17471,0.8374473,0.2,150
17472,0.38664755,0.2,196
17473,0.84957606,0.2,206
17474,0.93840206,0.2,177
17475,0.772761,0.2,259
17476,0.69106543,0.2,56
17477,0.49486727,0.2,69
17478,0.310722,0.2,51
17480,0.25057548,0.2,68
17481,0.2695194,0.2,209
17482,0.7647122,0.2,260
17483,0.25913468,0.2,51
17484,0.9536783,0.2,72
17485,0.5668628,0.2,105
17486,0.4652409,0.2,7
17487,0.85312784,0.2,214
17489,0.92338854,0.2,62
17490,0.42191437,0.2,74
17492,0.31637418,0.2,214
17493,0.4156225,0.2,125
17494,0.934948,0.2,210
17495,0.97791046,0.2,163
17496,0.25883093,0.2,75
17497,0.96951026,0.2,70
17498,0.11806524,0.2,246
17500,0.2376876,0.2,70
17501,0.15392865,0.2,224
17502,0.97957736,0.2,80
17503,0.9836429,0.2,118
17506,0.84263265,0.2,181
17507,0.9871738,0.2,121
17509,0.4886051,0.2,208
17512,0.80476266,0.2,239
17516,0.48420078,0.2,243
17518,0.97697806,0.2,142
17519,0.95867187,0.2,93
17520,0.1932608,0.2,209
17521,0.34242123,0.2,212
17523,0.99795985,0.2,201
17526,0.21204498,0.2,68
17527,0.15491776,0.2,69
17529,0.20309407,0.2,107
17530,0.95575434,0.2,26
17531,0.3348287,0.2,31
17533,0.19658284,0.2,64
17535,0.62974775,0.2,252
17536,0.9810385,0.2,150
17537,0.898382,0.2,251
17538,0.85874665,0.2,88
17539,0.38972697,0.2,148
17540,0.9790236,0.2,182
17545,0.2728425,0.2,52
17546,0.2827758,0.2,129
17547,0.30819663,0.2,42
17548,0.78033656,0.2,128
17549,0.9925799,0.2,26
17550,0.9788359,0.2,63
17552,0.38832265,0.2,259
17553,0.25664866,0.2,145
17554,0.04866981,0.2,115
17555,0.899156,0.2,252
17556,0.2739463,0.2,256
17557,0.78754246,0.2,269
17558,0.9339203,0.2,173
17559,0.95373625,0.2,93
17560,0.8111128,0.2,259
17561,0.23503518,0.2,215
17563,0.98273546,0.2,199
17564,0.6350708,0.2,225
17565,0.9545575,0.2,251
17570,0.96539867,0.2,185
17571,0.32004857,0.2,59
17574,0.9990766,0.2,7
17575,0.2900303,0.2,191
17577,0.31178084,0.2,146
17578,0.2557916,0.2,225
17580,0.2652856,0.2,252
17582,0.9820654,0.2,156
17584,0.11448871,0.2,84
17585,0.9685001,0.2,155
17586,0.92586946,0.2,56
17588,0.4996221,0.2,260
17590,0.97171056,0.2,219
17591,0.47658938,0.2,198
17593,0.34937596,0.2,129
17597,0.9779349,0.2,78
17599,0.3336021,0.2,261
17600,0.72968596,0.2,231
17601,0.8903984,0.2,86
17603,0.9210622,0.2,47
17604,0.97017664,0.2,4
17607,0.5372548,0.2,185
17610,0.99968886,0.2,237
17611,0.5817023,0.2,129
17612,0.19740655,0.2,119
17613,0.9932555,0.2,186
17614,0.9944547,0.2,56
17616,0.6385357,0.2,195
17617,0.65800345,0.2,17
17618,0.23295994,0.2,167
17619,0.76971054,0.2,139
17620,0.97872955,0.2,180
17621,0.83438385,0.2,187
17622,0.43311706,0.2,124
17624,0.9924452,0.2,16
17627,0.42706338,0.2,206
17628,0.9412286,0.2,153
17629,0.5969125,0.2,274
17630,0.9195832,0.2,271
17631,0.30103815,0.2,207
17632,0.24031036,0.2,243
17633,0.17053199,0.2,160
17636,0.99565923,0.2,60
17637,0.3827961,0.2,31
17639,0.62140995,0.2,148
17640,0.41908014,0.2,43
17642,0.33341712,0.2,0
17643,0.9112318,0.2,141
17644,0.98104686,0.2,72
17645,0.4152913,0.2,148
17650,0.25594705,0.2,152
17651,0.86665076,0.2,253
17652,0.41280627,0.2,17
17654,0.9822207,0.2,152
17655,0.99190885,0.2,225
17658,0.91380644,0.2,173
17659,0.22738229,0.2,122
17660,0.2891538,0.2,69
17661,0.9353867,0.2,199
17662,0.9298319,0.2,271
17664,0.86125463,0.2,263
17665,0.38605583,0.2,218
17666,0.23699465,0.2,31
17669,0.62489575,0.2,122
17670,0.4112145,0.2,69
17671,0.9990951,0.2,113
17676,0.8174735,0.2,187
17677,0.39446703,0.2,95
17680,0.95693094,0.2,191
17681,0.57803446,0.2,272
17682,0.95771563,0.2,84
17685,0.77627134,0.2,122
17686,0.16358714,0.2,246
17688,0.9452124,0.2,100
17689,0.9917537,0.2,142
17690,0.565247,0.2,223
17691,0.294857,0.2,142
17692,0.65140265,0.2,122
17694,0.6310248,0.2,234
17695,0.21566674,0.2,142
17696,0.83867216,0.2,259
17697,0.5752581,0.2,152
17698,0.1374572,0.2,250
17699,0.9989981,0.2,113
17700,0.9387503,0.2,56
17701,0.364291,0.2,119
17706,0.33253512,0.2,243
17707,0.7934713,0.2,185
17709,0.75429165,0.2,178
17711,0.84825504,0.2,99
17712,0.35174814,0.2,96
17714,0.997244,0.2,119
17715,0.34148556,0.2,27
17716,0.8195623,0.2,191
17717,0.40786844,0.2,272
17718,0.9797335,0.2,267
17719,0.90700233,0.2,65
17720,0.14348988,0.2,272
17721,0.9640261,0.2,7
17722,0.727813,0.2,263
17723,0.9986331,0.2,275
17724,0.95642775,0.2,214
17725,0.119112685,0.2,68
17727,0.18710183,0.2,11
17729,0.9981108,0.2,243
17730,0.98456174,0.2,150
17731,0.9561608,0.2,47
17732,0.7422156,0.2,31
17733,0.35421455,0.2,97
17735,0.08992023,0.2,84
17737,0.34297585,0.2,28
17740,0.21918921,0.2,60
17742,0.406149,0.2,70
17743,0.90747637,0.2,60
17744,0.5205651,0.2,52
17747,0.9715351,0.2,174
17748,0.982734,0.2,181
17749,0.96245956,0.2,11
17750,0.36030385,0.2,237
17751,0.8121466,0.2,195
17752,0.88624626,0.2,165
17754,0.4296021,0.2,51
17755,0.5536024,0.2,208
17756,0.8653836,0.2,98
17759,0.98693824,0.2,209
17762,0.5553378,0.2,72
17763,0.12957896,0.2,122
17764,0.8310556,0.2,246
17766,0.95300376,0.2,72
17769,0.56073034,0.2,121
17770,0.5724866,0.2,145
17771,0.60500365,0.2,62
17772,0.27453348,0.2,175
17773,0.14945088,0.2,41
17775,0.9837959,0.2,39
17776,0.97857726,0.2,242
17777,0.18175194,0.2,49
17778,0.7570126,0.2,43
17779,0.5390079,0.2,104
17782,0.9880322,0.2,225
17783,0.44719446,0.2,117
17785,0.72140735,0.2,119
17786,0.5320654,0.2,246
17787,0.7380729,0.2,117
17788,0.7337732,0.2,253
17789,0.9934423,0.2,7
17792,0.91987765,0.2,236
17795,0.7804072,0.2,131
17797,0.95258766,0.2,260
17798,0.9367061,0.2,209
17799,0.8789193,0.2,63
17800,0.2393793,0.2,151
17801,0.33263364,0.2,228
17802,0.23180301,0.2,153
17804,0.33664745,0.2,128
17805,0.68445826,0.2,79
17806,0.45281383,0.2,245
17808,0.98127365,0.2,258
17809,0.22479667,0.2,202
17810,0.4764377,0.2,88
17812,0.39947692,0.2,196
17813,0.8996617,0.2,194
17814,0.9922283,0.2,240
17815,0.9732314,0.2,260
17816,0.62086546,0.2,62
17817,0.76978195,0.2,269
17818,0.9956937,0.2,243
17820,0.3895959,0.2,173
17821,0.61948055,0.2,246
17822,0.24552968,0.2,170
17823,0.70721865,0.2,63
17824,0.9466957,0.2,125
17826,0.34552753,0.2,63
17828,0.61769456,0.2,144
17829,0.9647302,0.2,47
17831,0.9289347,0.2,38
17833,0.5194241,0.2,214
17834,0.9820493,0.2,118
17836,0.7035868,0.2,139
17837,0.77305335,0.2,28
17838,0.6196319,0.2,271
17842,0.9739256,0.2,209
17844,0.64068455,0.2,100
17846,0.82793987,0.2,258
17847,0.99265164,0.2,80
17849,0.6967296,0.2,196
17852,0.9981944,0.2,160
17853,0.37246978,0.2,28
17855,0.8512523,0.2,135
17856,0.5343523,0.2,180
17857,0.8354657,0.2,50
17859,0.10837977,0.2,75
17860,0.68435246,0.2,69
17861,0.6214895,0.2,256
17862,0.7060268,0.2,65
17863,0.85198754,0.2,99
17864,0.99118036,0.2,182
17865,0.8661634,0.2,246
17866,0.1604483,0.2,141
17867,0.5083569,0.2,23
17869,0.9690412,0.2,260
17871,0.7080257,0.2,85
17872,0.58578783,0.2,234
17874,0.87978625,0.2,84
17875,0.96750367,0.2,106
17877,0.04456933,0.2,198
17878,0.86954975,0.2,78
17879,0.7131763,0.2,75
17881,0.93446875,0.2,110
17882,0.69965583,0.2,6
17884,0.70601755,0.2,1
17885,0.29915673,0.2,63
17886,0.81555265,0.2,72
17888,0.5846144,0.2,27
17889,0.6329896,0.2,162
17890,0.9862511,0.2,274
17891,0.98420924,0.2,13
17893,0.19782001,0.2,162
17895,0.69366246,0.2,42
17896,0.81527394,0.2,169
17897,0.647253,0.2,31
17898,0.43231323,0.2,237
17899,0.6704837,0.2,170
17901,0.9426388,0.2,62
17903,0.9515009,0.2,187
17904,0.87233907,0.2,257
17907,0.9437765,0.2,41
17909,0.7105329,0.2,239
17910,0.6614773,0.2,261
17911,0.44558164,0.2,243
17913,0.16731925,0.2,196
17914,0.99904615,0.2,266
17915,0.09079238,0.2,224
17917,0.26373258,0.2,190
17919,0.4893201,0.2,105
17920,0.5811192,0.2,271
17921,0.14016268,0.2,163
17922,0.9963865,0.2,138
17923,0.26416984,0.2,114
17924,0.7654186,0.2,197
17926,0.67761683,0.2,261
17927,0.111341745,0.2,48
17930,0.6221769,0.2,160
17931,0.24665041,0.2,151
17932,0.36289623,0.2,157
17934,0.17513236,0.2,265
17935,0.8550179,0.2,93
17936,0.79225814,0.2,263
17937,0.7630047,0.2,69
17938,0.3207428,0.2,268
17939,0.9218292,0.2,90
17940,0.79736346,0.2,8
17941,0.91280264,0.2,157
17942,0.9415805,0.2,220
17944,0.8589207,0.2,151
17945,0.68930626,0.2,135
17946,0.7875567,0.2,23
17947,0.90564543,0.2,38
17949,0.5995897,0.2,60
17950,0.5099318,0.2,88
17955,0.86573935,0.2,86
17957,0.11241317,0.2,143
17959,0.97540194,0.2,43
17960,0.3922715,0.2,152
17963,0.93124723,0.2,81
17965,0.24283093,0.2,121
17966,0.98630303,0.2,174
17967,0.09320753,0.2,95
17968,0.3355967,0.2,77
17969,0.37023973,0.2,128
17970,0.9950831,0.2,138
17972,0.97480327,0.2,99
17973,0.9107354,0.2,198
17974,0.39232895,0.2,271
17976,0.89332086,0.2,221
17979,0.97619706,0.2,118
17980,0.21152851,0.2,50
17981,0.3670046,0.2,85
17983,0.9576193,0.2,106
17985,0.7258808,0.2,181
17986,0.51682055,0.2,262
17987,0.5253418,0.2,168
17989,0.9550228,0.2,219
17991,0.8340244,0.2,161
17992,0.7212124,0.2,142
17993,0.26095194,0.2,63
17994,0.4868813,0.2,192
17995,0.828776,0.2,65
17999,0.50202876,0.2,37
18000,0.82248795,0.2,30
18001,0.97622615,0.2,234
18002,0.36645737,0.2,198
18004,0.23574525,0.2,46
18005,0.7432391,0.2,273
18006,0.96378064,0.2,194
18007,0.40822756,0.2,192
18008,0.13106428,0.2,59
18009,0.74035025,0.2,214
18011,0.9257401,0.2,261
18013,0.9774958,0.2,153
18014,0.28860646,0.2,226
18015,0.22763999,0.2,77
18016,0.14462014,0.2,26
18017,0.1557575,0.2,75
18018,0.9173559,0.2,35
18019,0.9426851,0.2,65
18020,0.82322323,0.2,271
18022,0.76533264,0.2,165
18023,0.35665327,0.2,45
18024,0.7588048,0.2,264
18025,0.86071044,0.2,2
18026,0.49516594,0.2,39
18027,0.19164538,0.2,41
18028,0.7300781,0.2,218
18030,0.58210146,0.2,45
18032,0.10292865,0.2,67
18035,0.22500928,0.2,268
18036,0.9932433,0.2,102
18037,0.7340094,0.2,263
18038,0.3605521,0.2,234
18039,0.98369837,0.2,38
18040,0.9196474,0.2,56
18041,0.9617819,0.2,204
18045,0.25082287,0.2,225
18047,0.56185603,0.2,45
18048,0.9893913,0.2,93
18049,0.9476295,0.2,250
18051,0.75160813,0.2,32
18052,0.15856117,0.2,52
18053,0.7148477,0.2,129
18054,0.53451115,0.2,22
18055,0.95193326,0.2,177
18056,0.75776136,0.2,84
18057,0.9576231,0.2,267
18059,0.9057934,0.2,195
18060,0.40930957,0.2,197
18061,0.93728566,0.2,263
18062,0.33576748,0.2,184
18063,0.7340854,0.2,253
18065,0.39477062,0.2,240
18066,0.9130258,0.2,60
18067,0.19286679,0.2,52
18068,0.33419424,0.2,202
18069,0.11937479,0.2,45
18070,0.12786402,0.2,88
18071,0.97894096,0.2,204
18072,0.6671982,0.2,28
18074,0.86121976,0.2,42
18075,0.4111766,0.2,231
18077,0.8706915,0.2,22
18078,0.5395648,0.2,48
18080,0.5178674,0.2,210
18081,0.96326226,0.2,275
18082,0.6120677,0.2,144
18084,0.6299506,0.2,105
18085,0.801166,0.2,223
18087,0.14397101,0.2,39
18088,0.8293422,0.2,17
18089,0.9799605,0.2,190
18090,0.4829049,0.2,119
18091,0.81970847,0.2,253
18092,0.7235964,0.2,155
18093,0.74255866,0.2,115
18094,0.27550763,0.2,73
18095,0.40518874,0.2,41
18096,0.61394393,0.2,187
18097,0.8665271,0.2,173
18098,0.15078634,0.2,84
18099,0.8938929,0.2,191
18100,0.96707773,0.2,4
18101,0.12129067,0.2,254
18102,0.5691327,0.2,115
18104,0.4473745,0.2,42
18105,0.6022873,0.2,183
18108,0.39284906,0.2,27
18109,0.7191627,0.2,110
18114,0.7594485,0.2,6
18115,0.56540793,0.2,168
18117,0.9175816,0.2,220
18119,0.87411857,0.2,261
18120,0.9762363,0.2,137
18122,0.913236,0.2,116
18124,0.9803774,0.2,43
18125,0.42585683,0.2,250
18126,0.9748308,0.2,78
18127,0.6929527,0.2,110
18128,0.9848067,0.2,223
18129,0.66836864,0.2,16
18130,0.16077994,0.2,58
18131,0.9225208,0.2,219
18132,0.44397968,0.2,232
18133,0.5545445,0.2,27
18135,0.11537669,0.2,211
18136,0.59846246,0.2,249
18137,0.96877265,0.2,177
18138,0.8255582,0.2,78
18139,0.49488118,0.2,153
18140,0.83553493,0.2,56
18142,0.36110753,0.2,52
18144,0.82773226,0.2,126
18145,0.38047218,0.2,129
18146,0.84047174,0.2,98
18147,0.22677687,0.2,79
18148,0.15982622,0.2,6
18149,0.9812757,0.2,43
18150,0.36550683,0.2,83
18151,0.43469155,0.2,26
18156,0.5078243,0.2,142
18157,0.75685006,0.2,202
18159,0.09661406,0.2,95
18160,0.6242288,0.2,155
18162,0.7132857,0.2,63
18165,0.5620329,0.2,124
18168,0.93687296,0.2,72
18169,0.19033286,0.2,129
18170,0.81351864,0.2,224
18171,0.9121447,0.2,120
18174,0.43837532,0.2,91
18177,0.9124304,0.2,118
18178,0.2676445,0.2,204
18179,0.75496686,0.2,215
18181,0.98936623,0.2,199
18182,0.50955844,0.2,72
18183,0.92999834,0.2,205
18185,0.76446795,0.2,122
18187,0.2941942,0.2,68
18188,0.5279268,0.2,157
18189,0.5516862,0.2,15
18190,0.21880321,0.2,71
18191,0.40451247,0.2,264
18192,0.13368304,0.2,144
18194,0.95499355,0.2,26
18195,0.459569,0.2,246
18196,0.17933698,0.2,16
18197,0.9538513,0.2,118
18198,0.87771356,0.2,244
18199,0.9676257,0.2,274
18201,0.29787096,0.2,158
18202,0.3736988,0.2,215
18203,0.399957,0.2,74
18204,0.82534355,0.2,217
18205,0.18175925,0.2,218
18207,0.40753862,0.2,2
18208,0.12535529,0.2,122
18209,0.43405968,0.2,214
18210,0.53626627,0.2,17
18212,0.14608139,0.2,23
18213,0.7325494,0.2,216
18214,0.69275385,0.2,187
18215,0.31627464,0.2,95
18216,0.25768393,0.2,249
18217,0.9673266,0.2,260
18219,0.93996143,0.2,17
18221,0.98535734,0.2,118
18222,0.56495583,0.2,228
18224,0.9623403,0.2,182
18225,0.8920719,0.2,109
18226,0.27883157,0.2,252
18227,0.94148576,0.2,7
18228,0.5747059,0.2,32
18229,0.6557897,0.2,175
18230,0.9007725,0.2,210
18231,0.9689623,0.2,158
18232,0.3928065,0.2,124
18233,0.9574691,0.2,173
18234,0.95096266,0.2,93
18235,0.75962776,0.2,260
18236,0.8669336,0.2,37
18238,0.25906813,0.2,45
18239,0.1633276,0.2,123
18240,0.12589994,0.2,186
18241,0.26509067,0.2,42
18243,0.33963794,0.2,143
18244,0.12903357,0.2,147
18247,0.17361464,0.2,89
18248,0.31633875,0.2,52
18249,0.899529,0.2,240
18251,0.97952914,0.2,220
18252,0.4368444,0.2,176
18253,0.9904676,0.2,247
18254,0.48287573,0.2,68
18255,0.39818904,0.2,42
18259,0.32993677,0.2,22
18261,0.5008508,0.2,124
18263,0.5098299,0.2,38
18264,0.2519124,0.2,35
18265,0.49094832,0.2,51
18267,0.9251624,0.2,189
18268,0.804212,0.2,88
18269,0.997894,0.2,123
18270,0.8110233,0.2,25
18271,0.722809,0.2,101
18272,0.28631288,0.2,170
18273,0.9666677,0.2,110
18276,0.92971927,0.2,11
18277,0.71118253,0.2,42
18279,0.7664059,0.2,261
18280,0.59283036,0.2,23
18281,0.9841738,0.2,32
18282,0.92138046,0.2,233
18283,0.39206263,0.2,110
18285,0.51179856,0.2,241
18286,0.96630657,0.2,206
18287,0.48531947,0.2,128
18288,0.5604961,0.2,47
18291,0.99526215,0.2,158
18292,0.9327721,0.2,150
18294,0.9596665,0.2,143
18297,0.4133743,0.2,140
18298,0.69623727,0.2,257
18300,0.15339407,0.2,16
18301,0.9830755,0.2,199
18303,0.61319625,0.2,16
18305,0.31168205,0.2,50
18306,0.96918654,0.2,97
18307,0.4477694,0.2,252
18309,0.35958898,0.2,58
18312,0.53965694,0.2,228
18313,0.9935812,0.2,63
18314,0.9927496,0.2,170
18318,0.41079724,0.2,173
18320,0.8019155,0.2,142
18322,0.4985882,0.2,100
18323,0.19460064,0.2,158
18324,0.5364094,0.2,50
18325,0.24591416,0.2,214
18327,0.90809655,0.2,45
18328,0.81611,0.2,177
18331,0.28624102,0.2,5
18332,0.51916564,0.2,153
18334,0.9737308,0.2,249
18335,0.5769452,0.2,26
18337,0.97380936,0.2,190
18338,0.7358282,0.2,125
18339,0.22233365,0.2,145
18340,0.9572569,0.2,27
18341,0.54770154,0.2,126
18342,0.90951157,0.2,152
18343,0.90361124,0.2,264
18345,0.95527035,0.2,223
18346,0.15806305,0.2,171
18347,0.06965042,0.2,250
18348,0.6403456,0.2,164
18349,0.19231018,0.2,272
18350,0.9672697,0.2,93
18351,0.96113825,0.2,98
18353,0.8931217,0.2,103
18355,0.46844858,0.2,252
18356,0.452383,0.2,56
18358,0.41672924,0.2,165
18359,0.9172899,0.2,271
18360,0.27474657,0.2,272
18361,0.9857184,0.2,81
18362,0.0846772,0.2,173
18363,0.63879085,0.2,28
18364,0.488001,0.2,187
18365,0.99859124,0.2,108
18366,0.46508506,0.2,20
18367,0.9411079,0.2,158
18369,0.9307084,0.2,269
18370,0.68716514,0.2,272
18371,0.71682703,0.2,219
18374,0.26932746,0.2,80
18376,0.32763922,0.2,272
18377,0.8359884,0.2,272
18380,0.53313833,0.2,149
18381,0.2673692,0.2,56
18382,0.10684389,0.2,141
18383,0.99813217,0.2,93
18385,0.3246887,0.2,51
18386,0.8847712,0.2,8
18387,0.67708313,0.2,0
18389,0.24921818,0.2,196
18390,0.45686266,0.2,148
18391,0.9881378,0.2,64
18392,0.2663242,0.2,31
18393,0.48191723,0.2,1
18394,0.7525396,0.2,116
18397,0.2888386,0.2,155
18398,0.28563496,0.2,42
18401,0.32661518,0.2,246
18403,0.9751438,0.2,174
18405,0.95239323,0.2,85
18409,0.20495692,0.2,226
18411,0.60058284,0.2,159
18412,0.90500546,0.2,206
18414,0.5502555,0.2,145
18415,0.52520823,0.2,118
18416,0.2609705,0.2,157
18419,0.768856,0.2,259
18420,0.85312307,0.2,196
18423,0.83036083,0.2,16
18424,0.41322663,0.2,269
18425,0.97201806,0.2,38
18426,0.24616812,0.2,52
18427,0.5695019,0.2,231
18428,0.6691516,0.2,27
18429,0.9471158,0.2,210
18431,0.5497795,0.2,189
18432,0.88568294,0.2,39
18433,0.99141484,0.2,168
18434,0.54444903,0.2,246
18436,0.96501666,0.2,253
18439,0.9548267,0.2,246
18440,0.8299608,0.2,139
18441,0.7455695,0.2,62
18442,0.2034017,0.2,21
18443,0.6060361,0.2,169
18444,0.35528988,0.2,81
18445,0.5665507,0.2,0
18449,0.9503631,0.2,181
18451,0.28077373,0.2,272
18452,0.92516744,0.2,90
18453,0.7736988,0.2,61
18454,0.8073213,0.2,200
18455,0.5259277,0.2,155
18456,0.9781075,0.2,150
18459,0.2344808,0.2,128
18462,0.36900142,0.2,11
18463,0.40073484,0.2,110
18464,0.77101636,0.2,98
18465,0.85120445,0.2,269
18467,0.1204256,0.2,55
18470,0.97023654,0.2,90
18471,0.49374464,0.2,172
18472,0.9772291,0.2,118
18473,0.18653138,0.2,152
18474,0.9424338,0.2,227
18475,0.9574547,0.2,266
18476,0.23207445,0.2,68
18477,0.3707072,0.2,81
18479,0.67491364,0.2,73
18480,0.5136267,0.2,50
18481,0.49420902,0.2,185
18483,0.6799074,0.2,112
18484,0.4866159,0.2,77
18485,0.9049923,0.2,110
18486,0.6040791,0.2,194
18488,0.85837895,0.2,185
18489,0.88298255,0.2,265
18490,0.27143776,0.2,148
18492,0.30208352,0.2,69
18493,0.2537045,0.2,256
18494,0.072246335,0.2,21
18496,0.28952265,0.2,48
18497,0.9460874,0.2,240
18498,0.8467836,0.2,16
18499,0.95989203,0.2,145
18500,0.9694903,0.2,273
18502,0.86290693,0.2,260
18503,0.7346192,0.2,147
18504,0.8846785,0.2,217
18505,0.34750232,0.2,175
18506,0.7816022,0.2,16
18507,0.3877378,0.2,231
18508,0.32322416,0.2,72
18509,0.25304192,0.2,69
18510,0.5366418,0.2,275
18512,0.34619084,0.2,68
18513,0.18827382,0.2,145
18515,0.9714137,0.2,152
18516,0.3032813,0.2,171
18517,0.75847435,0.2,259
18519,0.5838552,0.2,128
18520,0.68305975,0.2,83
18521,0.99731916,0.2,154
18522,0.7889106,0.2,126
18523,0.7146945,0.2,56
18524,0.964606,0.2,157
18525,0.85500294,0.2,28
18526,0.3316354,0.2,95
18529,0.31107482,0.2,218
18531,0.64250445,0.2,263
18534,0.9891935,0.2,41
18536,0.4998216,0.2,21
18537,0.9915446,0.2,258
18539,0.13915491,0.2,153
18541,0.4586313,0.2,197
18542,0.651756,0.2,221
18543,0.9334533,0.2,143
18544,0.41149512,0.2,261
18545,0.9210286,0.2,81
18546,0.8416868,0.2,164
18547,0.98977697,0.2,214
18549,0.937639,0.2,261
18550,0.48383346,0.2,69
18551,0.5537411,0.2,142
18555,0.95944995,0.2,32
18556,0.21286324,0.2,159
18557,0.99314195,0.2,185
18558,0.39846668,0.2,100
18562,0.9932168,0.2,80
18564,0.7796476,0.2,30
18566,0.5993009,0.2,60
18567,0.96359843,0.2,173
18568,0.067125104,0.2,8
18569,0.37021387,0.2,192
18570,0.47645426,0.2,178
18571,0.60101146,0.2,214
18572,0.90077794,0.2,209
18573,0.7759087,0.2,141
18574,0.30506358,0.2,28
18577,0.73645794,0.2,275
18578,0.6786077,0.2,177
18579,0.37661982,0.2,98
18581,0.20936652,0.2,137
18582,0.9363864,0.2,191
18583,0.7150152,0.2,264
18585,0.9435782,0.2,182
18587,0.9889783,0.2,158
18588,0.50702685,0.2,127
18589,0.8341636,0.2,83
18590,0.9040989,0.2,85
18592,0.74131536,0.2,47
18593,0.6300505,0.2,230
18594,0.74808884,0.2,274
18595,0.96653706,0.2,220
18596,0.9231813,0.2,233
18601,0.95144737,0.2,223
18603,0.90206295,0.2,221
18604,0.17961298,0.2,12
18605,0.7066697,0.2,226
18612,0.1153999,0.2,23
18613,0.16337319,0.2,173
18614,0.73559415,0.2,62
18615,0.8893514,0.2,160
18617,0.6493063,0.2,270
18618,0.19462496,0.2,145
18619,0.8710935,0.2,261
18623,0.35619178,0.2,238
18625,0.7027418,0.2,208
18626,0.9882039,0.2,60
18627,0.99867743,0.2,132
18629,0.9181548,0.2,271
18630,0.46660376,0.2,96
18631,0.48902634,0.2,51
18632,0.6502394,0.2,269
18633,0.96945536,0.2,64
18635,0.12426484,0.2,193
18636,0.91286594,0.2,106
18638,0.66363376,0.2,135
18639,0.8455422,0.2,45
18640,0.97304934,0.2,260
18641,0.3796785,0.2,6
18642,0.71575433,0.2,28
18643,0.33901295,0.2,231
18645,0.32917994,0.2,11
18646,0.20849463,0.2,232
18647,0.4780669,0.2,142
18648,0.9968232,0.2,148
18649,0.7473196,0.2,237
18650,0.90865743,0.2,137
18651,0.7303445,0.2,26
18652,0.57311726,0.2,270
18653,0.9485338,0.2,233
18654,0.60648465,0.2,187
18658,0.981326,0.2,215
18659,0.923914,0.2,78
18661,0.11107658,0.2,95
18662,0.20488654,0.2,159
18663,0.66052914,0.2,259
18664,0.99149853,0.2,60
18666,0.9809169,0.2,78
18667,0.5800231,0.2,215
18668,0.5941179,0.2,93
18669,0.9759194,0.2,177
18670,0.46823254,0.2,71
18671,0.94252086,0.2,174
18676,0.91830534,0.2,163
18677,0.6883295,0.2,60
18679,0.9771425,0.2,126
18681,0.26297945,0.2,69
18683,0.69409186,0.2,161
18686,0.68448865,0.2,252
18688,0.60673743,0.2,51
18689,0.15656097,0.2,272
18691,0.79039633,0.2,240
18692,0.8740263,0.2,85
18695,0.61620927,0.2,243
18697,0.06087989,0.2,0
18698,0.9158089,0.2,210
18700,0.8028414,0.2,240
18702,0.7154114,0.2,233
18703,0.7686935,0.2,168
18705,0.97710186,0.2,43
18706,0.42400858,0.2,271
18707,0.3347643,0.2,221
18709,0.9564865,0.2,196
18710,0.9481089,0.2,165
18711,0.21397606,0.2,162
18712,0.9932546,0.2,217
18713,0.97828305,0.2,29
18714,0.9252437,0.2,137
18716,0.8287196,0.2,143
18717,0.20300867,0.2,81
18718,0.95710677,0.2,64
18719,0.11876988,0.2,130
18721,0.11107548,0.2,117
18723,0.12704252,0.2,192
18729,0.3604594,0.2,264
18731,0.26733962,0.2,114
18732,0.46700978,0.2,5
18733,0.51979303,0.2,91
18735,0.9380498,0.2,11
18736,0.9006262,0.2,210
18737,0.42620987,0.2,196
18738,0.22078413,0.2,196
18740,0.9973544,0.2,99
18741,0.43679783,0.2,236
18742,0.9113113,0.2,121
18743,0.8572279,0.2,231
18744,0.74561,0.2,167
18746,0.1241213,0.2,103
18747,0.9705795,0.2,240
18749,0.92400336,0.2,29
18752,0.18526368,0.2,7
18755,0.848322,0.2,27
18756,0.46857283,0.2,62
18757,0.73624486,0.2,224
18758,0.9690629,0.2,63
18759,0.19656563,0.2,149
18760,0.98027885,0.2,193
18761,0.9580353,0.2,249
18762,0.983502,0.2,253
18763,0.65282685,0.2,175
18764,0.917251,0.2,177
18765,0.12654874,0.2,129
18766,0.40398997,0.2,174
18767,0.9780001,0.2,64
18768,0.7372169,0.2,14
18771,0.7595989,0.2,62
18772,0.96746093,0.2,158
18773,0.09857837,0.2,151
18774,0.8783204,0.2,42
18775,0.5746856,0.2,209
18776,0.7917299,0.2,72
18778,0.9767785,0.2,178
18779,0.99739,0.2,99
18781,0.9890732,0.2,150
18785,0.22261068,0.2,60
18786,0.89653414,0.2,128
18787,0.98962736,0.2,182
18791,0.7511234,0.2,88
18792,0.90984887,0.2,11
18793,0.3787649,0.2,79
18794,0.7591948,0.2,242
18795,0.6513125,0.2,48
18796,0.38908568,0.2,192
18797,0.37438688,0.2,180
18798,0.9403067,0.2,263
18799,0.669759,0.2,64
18800,0.34202868,0.2,153
18801,0.69211936,0.2,261
18803,0.9853102,0.2,251
18805,0.6023849,0.2,253
18807,0.9983714,0.2,262
18808,0.68386537,0.2,247
18809,0.06798742,0.2,82
18812,0.709355,0.2,203
18813,0.8539724,0.2,100
18814,0.9197885,0.2,81
18818,0.88491,0.2,6
18819,0.7402088,0.2,153
18820,0.99851805,0.2,108
18824,0.9672125,0.2,140
18826,0.18662156,0.2,195
18827,0.93816334,0.2,197
18828,0.5239077,0.2,216
18829,0.40575108,0.2,102
18830,0.41041228,0.2,181
18831,0.9084193,0.2,185
18832,0.3130142,0.2,205
18833,0.9952923,0.2,150
18834,0.94588727,0.2,170
18835,0.15246578,0.2,31
18836,0.89175135,0.2,126
18837,0.7726819,0.2,269
18838,0.3493652,0.2,134
18839,0.92763686,0.2,274
18842,0.17845182,0.2,155
18844,0.34270796,0.2,185
18845,0.9639922,0.2,98
18846,0.9937138,0.2,41
18847,0.6882898,0.2,27
18848,0.9981754,0.2,266
18850,0.98103905,0.2,114
18851,0.89971316,0.2,100
18853,0.9154482,0.2,152
18854,0.9203175,0.2,62
18855,0.25824225,0.2,148
18856,0.3099935,0.2,153
18857,0.88126504,0.2,181
18859,0.9328577,0.2,39
18860,0.35992292,0.2,196
18861,0.4604139,0.2,59
18862,0.9055473,0.2,219
18863,0.061235156,0.2,68
18864,0.81827873,0.2,56
18865,0.91965073,0.2,60
18866,0.7204924,0.2,73
18867,0.47706836,0.2,5
18868,0.64581776,0.2,127
18869,0.80018663,0.2,215
18870,0.90361035,0.2,60
18871,0.22585666,0.2,13
18872,0.96740204,0.2,70
18873,0.31469265,0.2,266
18874,0.8948649,0.2,187
18876,0.8180356,0.2,85
18880,0.53293186,0.2,269
18881,0.6843024,0.2,259
18882,0.68485725,0.2,206
18883,0.99582905,0.2,258
18884,0.38610926,0.2,243
18885,0.20485939,0.2,275
18886,0.44978648,0.2,266
18890,0.35137743,0.2,13
18891,0.18500833,0.2,272
18893,0.9264909,0.2,165
18894,0.7553621,0.2,249
18896,0.95265526,0.2,55
18898,0.16018316,0.2,271
18899,0.40058285,0.2,144
18900,0.9907301,0.2,63
18901,0.29582992,0.2,225
18903,0.9088683,0.2,135
18905,0.65251404,0.2,149
18906,0.13108741,0.2,272
18907,0.46508795,0.2,240
18908,0.83918273,0.2,49
18910,0.9288049,0.2,260
18911,0.7268407,0.2,98
18913,0.91205,0.2,45
18914,0.9651357,0.2,41
18915,0.99245024,0.2,236
18916,0.6717914,0.2,63
18917,0.67053366,0.2,68
18918,0.6316379,0.2,125
18919,0.28399637,0.2,142
18920,0.794029,0.2,42
18921,0.9989483,0.2,57
18922,0.7193418,0.2,61
18924,0.6162206,0.2,118
18925,0.30550537,0.2,221
18926,0.85567594,0.2,209
18927,0.94778126,0.2,274
18929,0.9305902,0.2,274
18930,0.98726815,0.2,240
18931,0.5456584,0.2,208
18933,0.77461237,0.2,8
18934,0.9652332,0.2,244
18936,0.90488774,0.2,182
18938,0.92226136,0.2,141
18939,0.9432641,0.2,60
18941,0.93514144,0.2,204
18943,0.7101096,0.2,237
18945,0.50534403,0.2,100
18946,0.98834574,0.2,140
18947,0.15818186,0.2,215
18948,0.29681867,0.2,272
18949,0.46061054,0.2,134
18950,0.16385527,0.2,73
18952,0.98233944,0.2,186
18953,0.42682585,0.2,45
18955,0.9743435,0.2,148
18957,0.34098306,0.2,249
18960,0.5167609,0.2,106
18961,0.18850774,0.2,211
18962,0.9576766,0.2,16
18963,0.9164288,0.2,219
18964,0.3585266,0.2,267
18966,0.9835533,0.2,223
18967,0.9853491,0.2,263
18968,0.9984863,0.2,132
18969,0.7856667,0.2,264
18970,0.880028,0.2,218
18971,0.9746867,0.2,206
18972,0.8824197,0.2,177
18973,0.42676416,0.2,5
18974,0.42220628,0.2,69
18975,0.9736066,0.2,64
18976,0.9593534,0.2,126
18978,0.6293271,0.2,51
18980,0.64477074,0.2,71
18981,0.9556267,0.2,190
18983,0.9869871,0.2,215
18984,0.8941525,0.2,40
18985,0.3213254,0.2,63
18987,0.21758562,0.2,65
18988,0.93180716,0.2,177
18990,0.19573732,0.2,52
18991,0.90693194,0.2,125
18993,0.3520973,0.2,21
18999,0.8296011,0.2,84
19000,0.2399039,0.2,264
19001,0.8405258,0.2,16
19002,0.99081564,0.2,233
19003,0.8449174,0.2,1
19004,0.33295995,0.2,96
19005,0.7761219,0.2,165
19008,0.95708275,0.2,242
19010,0.8659589,0.2,127
19011,0.663026,0.2,31
19012,0.37999877,0.2,145
19013,0.13562974,0.2,49
19014,0.2865091,0.2,147
19015,0.5707679,0.2,173
19016,0.8957011,0.2,223
19017,0.07688726,0.2,28
19018,0.2962595,0.2,75
19019,0.22662303,0.2,195
19020,0.6282234,0.2,246
19021,0.2264244,0.2,114
19023,0.8561925,0.2,122
19024,0.6320464,0.2,42
19025,0.8924916,0.2,126
19026,0.9995983,0.2,87
19028,0.96037614,0.2,93
19029,0.99551207,0.2,234
19030,0.55434203,0.2,73
19031,0.96863145,0.2,194
19032,0.9649739,0.2,78
19033,0.21578828,0.2,231
19034,0.78035754,0.2,272
19035,0.6764311,0.2,21
19036,0.49062225,0.2,95
19037,0.30044377,0.2,269
19038,0.9336917,0.2,177
19039,0.26939008,0.2,52
19041,0.953069,0.2,260
19043,0.3203618,0.2,153
19044,0.73568445,0.2,83
19045,0.81464154,0.2,209
19046,0.759205,0.2,253
19047,0.94948405,0.2,261
19048,0.7546657,0.2,198
19049,0.8963951,0.2,199
19050,0.7742404,0.2,193
19051,0.991072,0.2,47
19053,0.8160174,0.2,73
19054,0.10531439,0.2,145
19055,0.72959113,0.2,74
19056,0.1555057,0.2,68
19057,0.26354894,0.2,148
19059,0.94508356,0.2,13
19060,0.901637,0.2,204
19061,0.87056124,0.2,216
19062,0.24274439,0.2,228
19065,0.99524236,0.2,13
19066,0.1499278,0.2,50
19067,0.9952732,0.2,65
19068,0.728326,0.2,260
19071,0.9023621,0.2,125
19072,0.71757025,0.2,220
19073,0.17156821,0.2,203
19074,0.36846697,0.2,206
19075,0.72672945,0.2,121
19076,0.28973362,0.2,211
19079,0.9831267,0.2,182
19081,0.2698827,0.2,21
19082,0.95828366,0.2,223
19083,0.9861794,0.2,150
19084,0.98027706,0.2,142
19085,0.29978707,0.2,69
19086,0.9031633,0.2,234
19091,0.13689186,0.2,171
19093,0.64058703,0.2,218
19096,0.8555105,0.2,253
19098,0.7329146,0.2,259
19100,0.14025041,0.2,5
19101,0.96328926,0.2,240
19103,0.93205696,0.2,206
19104,0.9877501,0.2,221
19105,0.8181341,0.2,34
19106,0.88479537,0.2,42
19107,0.691382,0.2,152
19108,0.66241246,0.2,192
19109,0.98227996,0.2,239
19112,0.47684947,0.2,84
19113,0.25445646,0.2,119
19114,0.6349161,0.2,22
19116,0.99951315,0.2,99
19117,0.9847586,0.2,186
19118,0.12995161,0.2,163
19119,0.9802986,0.2,240
19120,0.3956025,0.2,62
19122,0.4903443,0.2,60
19123,0.63431174,0.2,243
19124,0.53543603,0.2,208
19126,0.55585086,0.2,124
19127,0.8570449,0.2,154
19128,0.48987827,0.2,45
19129,0.9934168,0.2,7
19132,0.85063434,0.2,118
19135,0.8684372,0.2,177
19136,0.34787554,0.2,252
19138,0.11229458,0.2,163
19139,0.6615292,0.2,141
19140,0.58269274,0.2,118
19142,0.954801,0.2,217
19143,0.18246725,0.2,50
19144,0.2356756,0.2,156
19145,0.13012639,0.2,11
19146,0.9769817,0.2,240
19147,0.79330415,0.2,253
19148,0.9794341,0.2,221
19149,0.9358444,0.2,209
19151,0.816209,0.2,216
19153,0.08872163,0.2,48
19155,0.07332479,0.2,92
19156,0.31638712,0.2,252
19157,0.93416935,0.2,69
19160,0.87909055,0.2,182
19164,0.2102414,0.2,136
19166,0.99163496,0.2,274
19167,0.11821942,0.2,130
19169,0.8344843,0.2,210
19170,0.78116107,0.2,243
19174,0.7901666,0.2,141
19175,0.3543021,0.2,192
19176,0.4354165,0.2,252
19177,0.32173926,0.2,144
19179,0.45189354,0.2,54
19182,0.9670944,0.2,221
19183,0.4148769,0.2,187
19184,0.8692726,0.2,249
19185,0.8830823,0.2,155
19186,0.9998215,0.2,148
19188,0.9289534,0.2,221
19190,0.6558763,0.2,252
19191,0.8743383,0.2,260
19192,0.8829831,0.2,142
19193,0.8747663,0.2,274
19194,0.88511616,0.2,221
19196,0.41043562,0.2,51
19198,0.6323336,0.2,231
19200,0.8555643,0.2,275
19201,0.65281165,0.2,165
19204,0.40040484,0.2,69
19207,0.9686349,0.2,168
19208,0.9256939,0.2,32
19209,0.9792893,0.2,27
19210,0.7673451,0.2,186
19213,0.9290654,0.2,70
19215,0.16849329,0.2,117
19216,0.2040013,0.2,81
19218,0.896937,0.2,38
19219,0.21620527,0.2,121
19221,0.70402193,0.2,39
19222,0.841422,0.2,165
19224,0.35125017,0.2,142
19225,0.85947657,0.2,1
19226,0.4063801,0.2,208
19227,0.30674186,0.2,25
19228,0.46760932,0.2,75
19229,0.9923096,0.2,172
19230,0.2004682,0.2,226
19234,0.6465236,0.2,136
19236,0.1972182,0.2,151
19239,0.23234104,0.2,253
19241,0.30962145,0.2,41
19243,0.83768,0.2,149
19246,0.93554354,0.2,240
19247,0.18210031,0.2,30
19248,0.99432147,0.2,138
19251,0.42031634,0.2,185
19254,0.24451205,0.2,89
19256,0.14173236,0.2,120
19258,0.892966,0.2,17
19261,0.97910017,0.2,39
19262,0.97507465,0.2,158
19263,0.93356097,0.2,163
19264,0.07756443,0.2,142
19268,0.96858335,0.2,98
19270,0.92939454,0.2,138
19271,0.7056734,0.2,233
19272,0.13137276,0.2,153
19274,0.30121484,0.2,51
19275,0.1491065,0.2,141
19276,0.198766,0.2,62
19277,0.79534245,0.2,185
19278,0.65564644,0.2,60
19279,0.86596626,0.2,154
19282,0.56649494,0.2,253
19283,0.97131574,0.2,225
19284,0.4084255,0.2,267
19285,0.4622847,0.2,223
19286,0.81901956,0.2,271
19287,0.2369712,0.2,206
19289,0.43618014,0.2,69
19291,0.09115716,0.2,254
19293,0.97484493,0.2,185
19294,0.9456898,0.2,256
19295,0.49999595,0.2,203
19297,0.35241917,0.2,51
19298,0.95173097,0.2,78
19301,0.83929616,0.2,28
19304,0.94195485,0.2,82
19305,0.24341482,0.2,161
19307,0.43570992,0.2,252
19308,0.15559347,0.2,73
19309,0.19155242,0.2,247
19310,0.97326815,0.2,16
19311,0.88611335,0.2,69
19312,0.32349715,0.2,214
19313,0.8397169,0.2,214
19314,0.9585782,0.2,26
19315,0.77275497,0.2,118
19318,0.73779786,0.2,187
19319,0.92862976,0.2,184
19320,0.9248529,0.2,78
19321,0.57611823,0.2,181
19322,0.8217523,0.2,206
19325,0.96572167,0.2,274
19326,0.79223156,0.2,158
19327,0.9726864,0.2,134
19328,0.3280327,0.2,5
19329,0.9871668,0.2,266
19331,0.09358245,0.2,19
19332,0.87895244,0.2,17
19334,0.277996,0.2,196
19335,0.999744,0.2,266
19336,0.62331194,0.2,28
19337,0.982166,0.2,260
19339,0.73623264,0.2,175
19341,0.42076683,0.2,211
19342,0.19875701,0.2,76
19344,0.22332455,0.2,49
19347,0.96009827,0.2,157
19348,0.43026397,0.2,62
19349,0.18367997,0.2,206
19351,0.16088727,0.2,236
19352,0.7188961,0.2,38
19353,0.5211269,0.2,195
19354,0.4893033,0.2,85
19355,0.5492991,0.2,68
19356,0.6577902,0.2,53
19357,0.54159653,0.2,168
19358,0.19405653,0.2,88
19359,0.93621695,0.2,216
19365,0.9975585,0.2,132
19366,0.9857656,0.2,84
19368,0.5695271,0.2,60
19372,0.84815246,0.2,250
19373,0.17960097,0.2,207
19374,0.833393,0.2,253
19376,0.5170404,0.2,214
19377,0.70489883,0.2,120
19378,0.7435352,0.2,36
19380,0.8849807,0.2,3
19382,0.5098369,0.2,274
19383,0.16903117,0.2,94
19384,0.83673584,0.2,139
19385,0.27127188,0.2,41
19386,0.91916203,0.2,125
19387,0.5463516,0.2,243
19388,0.17042689,0.2,98
19389,0.929086,0.2,199
19393,0.9713055,0.2,199
19394,0.5468642,0.2,216
19396,0.9434454,0.2,27
19397,0.9882095,0.2,242
19399,0.9948891,0.2,80
19400,0.9577087,0.2,90
19402,0.36744323,0.2,123
19404,0.68928856,0.2,216
19406,0.7766682,0.2,78
19407,0.5270999,0.2,71
19408,0.3571194,0.2,98
19410,0.61611027,0.2,52
19411,0.9948394,0.2,234
19414,0.74712193,0.2,205
19415,0.48501953,0.2,252
19416,0.9281971,0.2,93
19417,0.13810712,0.2,165
19418,0.9968575,0.2,190
19419,0.4724574,0.2,206
19420,0.65013826,0.2,90
19425,0.108005136,0.2,121
19426,0.7408893,0.2,198
19429,0.34926862,0.2,133
19430,0.21772726,0.2,234
19432,0.26127014,0.2,215
19434,0.9764156,0.2,56
19438,0.9636709,0.2,182
19440,0.9892041,0.2,236
19441,0.61311847,0.2,74
19446,0.34081635,0.2,256
19447,0.2987953,0.2,247
19448,0.82796854,0.2,72
19450,0.12745687,0.2,198
19451,0.99067736,0.2,232
19452,0.92382354,0.2,119
19453,0.70215076,0.2,56
19456,0.43519008,0.2,155
19457,0.9255291,0.2,11
19458,0.99615675,0.2,99
19459,0.39955607,0.2,259
19460,0.96333647,0.2,261
19461,0.5085636,0.2,196
19462,0.46323368,0.2,118
19463,0.53791124,0.2,27
19464,0.28780985,0.2,163
19465,0.9962488,0.2,174
19468,0.47410622,0.2,11
19470,0.92324084,0.2,56
19471,0.42033577,0.2,168
19472,0.24740958,0.2,226
19474,0.8189371,0.2,128
19476,0.7185703,0.2,196
19479,0.3369476,0.2,167
19480,0.45325422,0.2,21
19481,0.27199882,0.2,252
19483,0.15747336,0.2,189
19485,0.6402425,0.2,153
19486,0.23064473,0.2,68
19487,0.1832052,0.2,152
19489,0.99675685,0.2,110
19490,0.45411193,0.2,61
19492,0.9061363,0.2,252
19494,0.8597951,0.2,126
19495,0.20554376,0.2,221
19496,0.7525043,0.2,209
19498,0.8247843,0.2,187
19499,0.6969485,0.2,31
19500,0.73912114,0.2,198
19501,0.4868173,0.2,40
19504,0.91058403,0.2,259
19505,0.99316686,0.2,138
19506,0.90771616,0.2,169
19507,0.9147394,0.2,231
19508,0.49344596,0.2,103
19509,0.9919463,0.2,150
19512,0.77559954,0.2,223
19513,0.18892306,0.2,143
19514,0.22185504,0.2,46
19515,0.4370637,0.2,42
19516,0.45735425,0.2,185
19518,0.9952775,0.2,174
19519,0.6722507,0.2,28
19520,0.7769206,0.2,28
19521,0.43691522,0.2,246
19522,0.9994174,0.2,2
19523,0.9972178,0.2,275
19524,0.9634488,0.2,4
19526,0.18867801,0.2,122
19529,0.26924452,0.2,195
19530,0.6187422,0.2,98
19533,0.995684,0.2,93
19534,0.15053621,0.2,77
19535,0.9920292,0.2,87
19537,0.92855567,0.2,182
19539,0.9142357,0.2,195
19540,0.71117866,0.2,274
19541,0.3609626,0.2,252
19542,0.16633709,0.2,79
19543,0.25553575,0.2,272
19545,0.76438123,0.2,233
19547,0.5392253,0.2,28
19548,0.6171749,0.2,128
19549,0.66332203,0.2,144
19551,0.89219564,0.2,244
19552,0.87438935,0.2,223
19553,0.996662,0.2,266
19555,0.90101534,0.2,262
19556,0.1822654,0.2,71
19557,0.88240474,0.2,217
19558,0.5145609,0.2,146
19559,0.9346358,0.2,106
19560,0.26395243,0.2,69
19561,0.37446886,0.2,145
19562,0.3115106,0.2,114
19563,0.8778475,0.2,214
19566,0.9343386,0.2,260
19567,0.15665331,0.2,96
19568,0.68603915,0.2,105
19569,0.26352516,0.2,73
19570,0.98255515,0.2,182
19572,0.9971783,0.2,93
19573,0.92791975,0.2,94
19574,0.8940272,0.2,274
19575,0.97756517,0.2,224
19576,0.99319094,0.2,7
19577,0.41924435,0.2,272
19579,0.8387308,0.2,115
19581,0.95993763,0.2,176
19583,0.26624042,0.2,28
19584,0.95621645,0.2,26
19585,0.8572241,0.2,103
19586,0.30287808,0.2,252
19587,0.65674555,0.2,60
19589,0.82343394,0.2,11
19590,0.86496955,0.2,261
19595,0.587543,0.2,106
19597,0.091245584,0.2,120
19598,0.18986939,0.2,25
19599,0.75396746,0.2,23
19600,0.31237826,0.2,256
19601,0.5382085,0.2,106
19602,0.18415779,0.2,202
19603,0.17604841,0.2,62
19604,0.20111454,0.2,206
19606,0.4902453,0.2,204
19608,0.27194884,0.2,155
19609,0.29946056,0.2,52
19610,0.9847957,0.2,126
19611,0.57608694,0.2,100
19612,0.9817816,0.2,26
19613,0.37468582,0.2,231
19615,0.16870466,0.2,73
19616,0.8039766,0.2,223
19617,0.88253176,0.2,216
19618,0.44283774,0.2,35
19619,0.24922344,0.2,32
19620,0.99934775,0.2,148
19621,0.7490535,0.2,1
19622,0.61772114,0.2,82
19624,0.3878571,0.2,98
19626,0.7598892,0.2,39
19627,0.12315712,0.2,14
19628,0.36021897,0.2,115
19629,0.5824677,0.2,141
19631,0.1471705,0.2,164
19632,0.22391266,0.2,51
19634,0.16312519,0.2,95
19635,0.47938722,0.2,91
19636,0.66245115,0.2,129
19637,0.8069326,0.2,32
19638,0.8999206,0.2,65
19639,0.14066893,0.2,116
19640,0.970698,0.2,15
19641,0.95310265,0.2,41
19642,0.21742976,0.2,28
19643,0.98485655,0.2,221
19645,0.36276805,0.2,68
19646,0.17758664,0.2,112
19647,0.93282866,0.2,31
19648,0.26038,0.2,73
19650,0.99711895,0.2,266
19651,0.79124343,0.2,141
19652,0.9000341,0.2,214
19653,0.54453224,0.2,124
19654,0.4039582,0.2,149
19655,0.46348375,0.2,74
19656,0.1542085,0.2,231
19657,0.9958138,0.2,258
19659,0.52684665,0.2,120
19661,0.06039762,0.2,149
19662,0.27046263,0.2,100
19663,0.91767406,0.2,126
19664,0.3430758,0.2,71
19665,0.6181784,0.2,119
19667,0.9306114,0.2,199
19669,0.660436,0.2,11
19670,0.85329556,0.2,6
19672,0.8586773,0.2,69
19673,0.96495163,0.2,269
19674,0.9327917,0.2,44
19676,0.9843056,0.2,184
19677,0.19477405,0.2,243
19679,0.35138312,0.2,252
19680,0.52608645,0.2,114
19681,0.72074753,0.2,58
19684,0.27095547,0.2,155
19685,0.4077036,0.2,60
19686,0.2568327,0.2,260
19687,0.3617499,0.2,159
19688,0.32459807,0.2,155
19690,0.99005693,0.2,123
19692,0.965831,0.2,216
19694,0.7847674,0.2,50
19695,0.8439818,0.2,250
19696,0.15435532,0.2,149
19697,0.9245949,0.2,85
19698,0.7945169,0.2,261
19699,0.56252915,0.2,62
19700,0.9029328,0.2,271
19701,0.48659703,0.2,8
19703,0.54572093,0.2,121
19704,0.56868064,0.2,269
19705,0.29435188,0.2,165
19706,0.99669516,0.2,257
19707,0.4660082,0.2,37
19708,0.3411043,0.2,221
19711,0.49861363,0.2,36
19712,0.8993097,0.2,251
19713,0.9980915,0.2,87
19715,0.8233569,0.2,74
19716,0.94391793,0.2,214
19718,0.8543791,0.2,266
19719,0.985446,0.2,156
19720,0.92815274,0.2,103
19721,0.232017,0.2,197
19722,0.65385324,0.2,78
19723,0.43281758,0.2,187
19725,0.2302159,0.2,103
19727,0.59828305,0.2,5
19728,0.7270089,0.2,192
19730,0.33190233,0.2,142
19731,0.93631124,0.2,94
19732,0.06242215,0.2,108
19733,0.72913843,0.2,163
19735,0.42630947,0.2,275
19736,0.7741054,0.2,195
19737,0.99940133,0.2,234
19739,0.5240802,0.2,124
19741,0.38847882,0.2,124
19742,0.08488895,0.2,100
19743,0.49806553,0.2,144
19744,0.49730167,0.2,114
19745,0.24260086,0.2,243
19746,0.6650622,0.2,30
19747,0.32821184,0.2,155
19748,0.44439048,0.2,42
19751,0.9228552,0.2,7
19752,0.11969551,0.2,184
19753,0.7836403,0.2,63
19756,0.9843784,0.2,38
19757,0.44674554,0.2,261
19758,0.53433436,0.2,125
19761,0.21348481,0.2,142
19762,0.54503256,0.2,228
19763,0.9103954,0.2,228
19764,0.94904685,0.2,233
19765,0.4480971,0.2,159
19766,0.17644815,0.2,198
19768,0.17349012,0.2,17
19769,0.8198348,0.2,261
19770,0.88032275,0.2,230
19771,0.991013,0.2,246
19772,0.98307484,0.2,39
19773,0.5500902,0.2,119
19774,0.20380147,0.2,218
19775,0.80344784,0.2,103
19777,0.6568749,0.2,252
19778,0.947972,0.2,182
19780,0.2715499,0.2,55
19781,0.48507693,0.2,47
19785,0.8181018,0.2,18
19787,0.286811,0.2,68
19788,0.23783438,0.2,121
19789,0.4034169,0.2,217
19790,0.23657337,0.2,45
19792,0.26985568,0.2,83
19793,0.96944416,0.2,261
19794,0.906197,0.2,206
19799,0.9961662,0.2,38
19800,0.70999277,0.2,198
19801,0.95527655,0.2,224
19802,0.8381685,0.2,267
19803,0.19293404,0.2,148
19804,0.30275083,0.2,47
19806,0.08955749,0.2,21
19809,0.99374396,0.2,151
19810,0.21759984,0.2,155
19811,0.8408099,0.2,144
19812,0.95635474,0.2,17
19813,0.67490536,0.2,88
19814,0.42136273,0.2,119
19816,0.9738584,0.2,64
19818,0.7662741,0.2,185
19819,0.7890509,0.2,24
19825,0.14869022,0.2,125
19826,0.97327065,0.2,7
19831,0.86498034,0.2,32
19832,0.7716139,0.2,274
19833,0.87824667,0.2,230
19835,0.25627255,0.2,135
19836,0.9470295,0.2,83
19837,0.98041886,0.2,253
19838,0.80419815,0.2,56
19839,0.3087041,0.2,120
19840,0.38402724,0.2,225
19841,0.83387333,0.2,185
19842,0.81862694,0.2,107
19843,0.8469447,0.2,125
19844,0.46929812,0.2,43
19847,0.10810029,0.2,25
19850,0.78000265,0.2,103
19851,0.96866447,0.2,87
19853,0.99552757,0.2,174
19854,0.98826784,0.2,239
19855,0.5278259,0.2,218
19856,0.96979403,0.2,43
19857,0.78069305,0.2,31
19858,0.90786225,0.2,89
19859,0.40475962,0.2,23
19860,0.38608167,0.2,177
19861,0.9153258,0.2,165
19862,0.08553739,0.2,54
19863,0.22983639,0.2,26
19865,0.5030964,0.2,51
19867,0.9364212,0.2,118
19869,0.97268414,0.2,90
19870,0.6168015,0.2,18
19873,0.13135995,0.2,68
19874,0.09953666,0.2,71
19878,0.5087367,0.2,102
19879,0.24082384,0.2,52
19881,0.97503394,0.2,246
19882,0.9602918,0.2,261
19883,0.95426947,0.2,97
19884,0.84784573,0.2,250
19885,0.8377458,0.2,123
19886,0.98609865,0.2,118
19887,0.79541445,0.2,42
19888,0.8909131,0.2,266
19889,0.25559208,0.2,212
19893,0.48800388,0.2,175
19894,0.9577294,0.2,118
19895,0.9980427,0.2,65
19898,0.9728021,0.2,6
19900,0.83042854,0.2,175
19903,0.9980724,0.2,138
19907,0.9955527,0.2,270
19908,0.45716992,0.2,160
19909,0.99515545,0.2,19
19910,0.4893778,0.2,39
19911,0.82893085,0.2,183
19912,0.2222544,0.2,270
19913,0.97347283,0.2,204
19914,0.71701086,0.2,90
19916,0.73163,0.2,26
19917,0.31188047,0.2,52
19918,0.95419645,0.2,97
19919,0.29936042,0.2,52
19921,0.42626175,0.2,16
19922,0.78592247,0.2,165
19923,0.111445,0.2,135
19925,0.92794955,0.2,116
19927,0.9596182,0.2,7
19928,0.27896994,0.2,163
19929,0.20442484,0.2,162
19930,0.6456239,0.2,93
19932,0.11150933,0.2,95
19933,0.7385119,0.2,141
19934,0.8266955,0.2,209
19935,0.53544843,0.2,103
19937,0.80832666,0.2,173
19940,0.9514499,0.2,18
19941,0.9555759,0.2,118
19942,0.5539276,0.2,262
19943,0.9635177,0.2,150
19944,0.39358947,0.2,222
19946,0.9020727,0.2,73
19948,0.94127387,0.2,118
19949,0.84667265,0.2,39
19950,0.77693415,0.2,81
19951,0.83976024,0.2,185
19953,0.7746163,0.2,170
19954,0.30811742,0.2,275
19955,0.7389457,0.2,215
19957,0.18359797,0.2,55
19958,0.16109547,0.2,101
19960,0.9558126,0.2,56
19961,0.28413418,0.2,181
19962,0.81005186,0.2,225
19967,0.4063682,0.2,259
19969,0.97281057,0.2,78
19971,0.79045147,0.2,72
19972,0.8334131,0.2,181
19973,0.7834417,0.2,88
19974,0.70049185,0.2,198
19977,0.3743892,0.2,163
19978,0.8954639,0.2,210
19980,0.92248994,0.2,173
19982,0.9061019,0.2,253
19983,0.058950193,0.2,50
19984,0.30809465,0.2,73
19985,0.8764394,0.2,223
19989,0.9987393,0.2,18
19990,0.9322622,0.2,214
19991,0.50816894,0.2,214
19992,0.37706506,0.2,197
19993,0.38948536,0.2,196
19996,0.8923365,0.2,170
19999,0.8990888,0.2,250
20000,0.98951274,0.2,210
20001,0.9688803,0.2,219
20002,0.58115023,0.2,185
20009,0.7516462,0.2,71
20010,0.90699625,0.2,16
20011,0.9631813,0.2,261
20012,0.8230161,0.2,233
20014,0.6363823,0.2,114
20015,0.4727478,0.2,159
20017,0.36823672,0.2,120
20019,0.1554383,0.2,211
20020,0.19569013,0.2,68
20021,0.86977565,0.2,13
20022,0.9452241,0.2,26
20023,0.13517793,0.2,46
20024,0.9914097,0.2,185
20025,0.75966346,0.2,32
20027,0.47837397,0.2,206
20028,0.4018528,0.2,143
20029,0.18516427,0.2,128
20030,0.75587183,0.2,78
20036,0.3867334,0.2,68
20039,0.20448199,0.2,142
20040,0.28632286,0.2,128
20041,0.24631304,0.2,29
20042,0.9963917,0.2,71
20044,0.9081677,0.2,38
20046,0.12950626,0.2,186
20047,0.97961676,0.2,17
20048,0.7442382,0.2,239
20050,0.48616838,0.2,22
20052,0.30185515,0.2,243
20054,0.997959,0.2,158
20055,0.898747,0.2,181
20056,0.95664614,0.2,150
20057,0.99130356,0.2,140
20058,0.10244592,0.2,88
20059,0.87182945,0.2,244
20061,0.48621854,0.2,21
20063,0.7222617,0.2,263
20065,0.21431209,0.2,203
20066,0.43898016,0.2,190
20067,0.5340114,0.2,161
20068,0.93299663,0.2,89
20069,0.62545437,0.2,43
20070,0.9916671,0.2,98
20071,0.7222109,0.2,103
20073,0.4148685,0.2,129
20075,0.19351155,0.2,250
20076,0.626811,0.2,152
20079,0.9875251,0.2,172
20080,0.99906963,0.2,7
20081,0.9628867,0.2,219
20085,0.15911078,0.2,135
20087,0.81598186,0.2,231
20088,0.15506859,0.2,163
20089,0.27638182,0.2,243
20090,0.33186018,0.2,208
20091,0.8964053,0.2,42
20093,0.7465957,0.2,269
20095,0.97960126,0.2,61
20096,0.21927994,0.2,61
20100,0.22002405,0.2,259
20103,0.16934128,0.2,237
20104,0.5191012,0.2,166
20105,0.78911537,0.2,195
20106,0.9182195,0.2,196
20107,0.44502324,0.2,190
20108,0.97409827,0.2,83
20109,0.8271594,0.2,27
20110,0.27982786,0.2,147
20111,0.99779546,0.2,89
20112,0.96773803,0.2,181
20113,0.9179058,0.2,16
20114,0.30154464,0.2,257
20115,0.5934318,0.2,197
20116,0.98982877,0.2,93
20117,0.98525596,0.2,70
20118,0.9867447,0.2,126
20119,0.23600139,0.2,262
20120,0.9676704,0.2,70
20121,0.7290712,0.2,39
20122,0.312459,0.2,125
20123,0.9544709,0.2,265
20124,0.84742975,0.2,206
20126,0.28865594,0.2,196
20127,0.5827327,0.2,122
20130,0.6346118,0.2,36
20131,0.46549097,0.2,25
20133,0.32781288,0.2,259
20134,0.09895762,0.2,71
20135,0.31366485,0.2,108
20136,0.3222346,0.2,95
20137,0.15846628,0.2,246
20138,0.6004218,0.2,196
20140,0.9184936,0.2,271
20141,0.8582546,0.2,214
20142,0.3913115,0.2,198
20143,0.9781482,0.2,152
20144,0.20154952,0.2,126
20145,0.26614162,0.2,129
20148,0.96360195,0.2,234
20149,0.5025675,0.2,6
20150,0.15341248,0.2,49
20151,0.5277966,0.2,252
20152,0.19978888,0.2,153
20153,0.34576538,0.2,129
20154,0.1345192,0.2,258
20155,0.27951437,0.2,272
20157,0.4128848,0.2,5
20158,0.9584293,0.2,81
20159,0.2750357,0.2,142
20160,0.70340973,0.2,21
20162,0.5372509,0.2,262
20164,0.863747,0.2,78
20166,0.39932868,0.2,102
20167,0.64205223,0.2,195
20169,0.8215381,0.2,246
20171,0.47541758,0.2,223
20173,0.90913427,0.2,271
20174,0.7033791,0.2,253
20175,0.94830036,0.2,70
20176,0.36416522,0.2,168
20179,0.8716926,0.2,220
20180,0.94179505,0.2,250
20182,0.16792402,0.2,13
20183,0.16971153,0.2,88
20186,0.17275277,0.2,52
20187,0.49561214,0.2,261
20190,0.98309755,0.2,93
20192,0.21558958,0.2,48
20193,0.88202137,0.2,141
20194,0.27335787,0.2,28
20195,0.8167361,0.2,84
20197,0.2062291,0.2,24
20198,0.9616831,0.2,258
20199,0.8070832,0.2,163
20201,0.2030426,0.2,85
20205,0.94023293,0.2,180
20207,0.5212238,0.2,224
20208,0.46578655,0.2,155
20210,0.8733012,0.2,27
20211,0.26781595,0.2,250
20212,0.8357909,0.2,219
20216,0.54289675,0.2,46
20217,0.17991853,0.2,76
20218,0.66608065,0.2,195
20219,0.9902383,0.2,97
20222,0.8810532,0.2,90
20223,0.82984173,0.2,21
20225,0.9807597,0.2,49
20227,0.9916549,0.2,187
20228,0.49819303,0.2,250
20229,0.97360396,0.2,204
20230,0.9921588,0.2,132
20231,0.24217257,0.2,217
20232,0.29659337,0.2,232
20236,0.47729844,0.2,198
20237,0.95821,0.2,173
20238,0.7977363,0.2,185
20239,0.7689692,0.2,47
20240,0.49506634,0.2,240
20241,0.2013252,0.2,226
20242,0.94543016,0.2,29
20244,0.82505345,0.2,274
20246,0.110494696,0.2,102
20248,0.9249531,0.2,275
20249,0.70225996,0.2,11
20252,0.9760134,0.2,47
20253,0.94840175,0.2,72
20255,0.47656426,0.2,40
20256,0.69152796,0.2,103
20258,0.38117477,0.2,203
20259,0.85215616,0.2,260
20262,0.8172424,0.2,89
20263,0.8322847,0.2,240
20267,0.9939196,0.2,97
20269,0.21670939,0.2,122
20271,0.19685793,0.2,143
20272,0.81391466,0.2,141
20273,0.7212868,0.2,173
20274,0.99809057,0.2,258
20275,0.9822787,0.2,72
20277,0.613611,0.2,23
20278,0.38328567,0.2,218
20279,0.66589665,0.2,60
20281,0.9085512,0.2,182
20282,0.3384441,0.2,21
20284,0.2565086,0.2,145
20285,0.51426715,0.2,192
20286,0.23376207,0.2,243
20287,0.3384798,0.2,21
20288,0.95444155,0.2,263
20290,0.92279524,0.2,141
20291,0.9732775,0.2,72
20292,0.14151621,0.2,73
20293,0.6291578,0.2,232
20295,0.6769394,0.2,237
20296,0.73767614,0.2,208
20297,0.9884095,0.2,43
20300,0.90679115,0.2,199
20301,0.88409656,0.2,243
20302,0.8805291,0.2,141
20304,0.83945733,0.2,170
20305,0.7165382,0.2,163
20309,0.6771503,0.2,64
20310,0.09023923,0.2,20
20313,0.9999738,0.2,217
20314,0.25364664,0.2,145
20318,0.4285488,0.2,259
20319,0.9968286,0.2,99
20320,0.99009866,0.2,251
20322,0.9891929,0.2,2
20324,0.13170376,0.2,122
20325,0.61953324,0.2,74
20326,0.32067877,0.2,68
20327,0.18122287,0.2,4
20328,0.076849155,0.2,158
20329,0.9644913,0.2,137
20330,0.9209756,0.2,42
20331,0.9946656,0.2,170
20333,0.23467088,0.2,148
20336,0.95003664,0.2,158
20337,0.98487604,0.2,168
20338,0.8501892,0.2,190
20343,0.31853357,0.2,260
20346,0.22827223,0.2,247
20347,0.4275744,0.2,256
20349,0.9529766,0.2,99
20350,0.94027627,0.2,78
20351,0.9334902,0.2,197
20352,0.1793627,0.2,155
20353,0.50360274,0.2,29
20355,0.41772634,0.2,193
20357,0.8280438,0.2,100
20358,0.9557244,0.2,260
20359,0.9866501,0.2,48
20360,0.13313584,0.2,249
20361,0.96544945,0.2,150
20362,0.93467,0.2,49
20363,0.93327105,0.2,98
20364,0.4036551,0.2,267
20365,0.71365696,0.2,145
20367,0.9917536,0.2,271
20368,0.15331069,0.2,60
20369,0.123447165,0.2,260
20370,0.08889712,0.2,143
20371,0.26344788,0.2,96
20372,0.595583,0.2,170
20373,0.17473023,0.2,5
20374,0.95667267,0.2,223
20375,0.9841637,0.2,177
20376,0.36811215,0.2,256
20377,0.14171675,0.2,159
20380,0.818548,0.2,265
20381,0.64243037,0.2,160
20383,0.3210668,0.2,77
20384,0.9081274,0.2,60
20386,0.06829366,0.2,272
20389,0.9439792,0.2,90
20391,0.13055345,0.2,171
20392,0.9519644,0.2,190
20393,0.9638364,0.2,192
20395,0.3708994,0.2,73
20397,0.8726743,0.2,198
20398,0.65180534,0.2,85
20399,0.3044241,0.2,152
20400,0.3468694,0.2,243
20401,0.3942783,0.2,81
20402,0.5007192,0.2,85
20403,0.50577825,0.2,26
20404,0.11204095,0.2,6
20406,0.9627101,0.2,156
20407,0.19440429,0.2,114
20408,0.48255697,0.2,259
20409,0.9569529,0.2,32
20410,0.5609263,0.2,121
20413,0.8499406,0.2,239
20417,0.32276806,0.2,46
20418,0.38992313,0.2,91
20419,0.9737878,0.2,126
20420,0.98868585,0.2,185
20424,0.27574393,0.2,237
20425,0.27734816,0.2,145
20427,0.7710126,0.2,43
20428,0.96965563,0.2,215
20430,0.9362035,0.2,36
20431,0.5464971,0.2,52
20432,0.7139425,0.2,68
20433,0.8822375,0.2,58
20434,0.82599676,0.2,63
20438,0.39910042,0.2,142
20440,0.9467926,0.2,149
20441,0.53951085,0.2,100
20442,0.38044193,0.2,121
20443,0.2918865,0.2,252
20448,0.8766849,0.2,190
20449,0.9589499,0.2,152
20450,0.92890924,0.2,148
20452,0.91806996,0.2,205
20453,0.89212704,0.2,28
20455,0.91337067,0.2,94
20456,0.46041325,0.2,231
20458,0.90878063,0.2,195
20459,0.15330245,0.2,122
20460,0.97082686,0.2,38
20462,0.40696296,0.2,23
20464,0.2776961,0.2,155
20465,0.7432348,0.2,156
20466,0.1102096,0.2,48
20470,0.8462984,0.2,173
20472,0.43163693,0.2,209
20473,0.6669783,0.2,28
20474,0.47299266,0.2,174
20475,0.5590382,0.2,260
20476,0.37699893,0.2,52
20478,0.5614922,0.2,197
20479,0.9740736,0.2,185
20481,0.92381054,0.2,5
20482,0.97352016,0.2,217
20483,0.21651602,0.2,68
20486,0.49645406,0.2,257
20488,0.26963273,0.2,226
20489,0.93052,0.2,245
20491,0.7492567,0.2,131
20493,0.60882306,0.2,139
20494,0.38534337,0.2,103
20495,0.555426,0.2,55
20496,0.11248707,0.2,211
20499,0.98817736,0.2,253
20501,0.7800234,0.2,199
20502,0.93700796,0.2,65
20503,0.095039256,0.2,162
20504,0.23719618,0.2,233
20505,0.58436024,0.2,51
20506,0.34540555,0.2,159
20507,0.11607611,0.2,36
20508,0.9662062,0.2,90
20509,0.36160526,0.2,148
20510,0.9910449,0.2,221
20511,0.12521309,0.2,82
20512,0.6241387,0.2,198
20513,0.7732469,0.2,92
20514,0.22092265,0.2,147
20515,0.91092086,0.2,179
20516,0.23015088,0.2,259
20518,0.9725159,0.2,185
20519,0.94140095,0.2,243
20520,0.6237022,0.2,131
20521,0.8976205,0.2,191
20522,0.96497226,0.2,261
20523,0.4092796,0.2,153
20524,0.3230772,0.2,266
20526,0.60756844,0.2,265
20527,0.16256753,0.2,95
20529,0.5253448,0.2,50
20530,0.31518617,0.2,23
20531,0.18809366,0.2,96
20532,0.12505236,0.2,131
20533,0.6089887,0.2,90
20534,0.5678771,0.2,266
20536,0.98762554,0.2,165
20537,0.71376884,0.2,199
20540,0.9810533,0.2,215
20541,0.73908603,0.2,8
20542,0.994445,0.2,97
20543,0.3970852,0.2,21
20544,0.98723525,0.2,209
20547,0.8786884,0.2,62
20548,0.7488369,0.2,31
20549,0.6652829,0.2,264
20553,0.6638242,0.2,23
20554,0.9196137,0.2,53
20555,0.89958465,0.2,42
20556,0.32539344,0.2,187
20559,0.99467236,0.2,239
20560,0.7768669,0.2,169
20561,0.98877454,0.2,83
20563,0.44988048,0.2,218
20565,0.9849459,0.2,253
20566,0.267463,0.2,215
20569,0.95961016,0.2,246
20570,0.42695057,0.2,128
20571,0.27779475,0.2,128
20572,0.42816308,0.2,163
20573,0.9609991,0.2,38
20574,0.8107525,0.2,163
20576,0.25234145,0.2,35
20578,0.89231056,0.2,264
20579,0.7340128,0.2,271
20581,0.62610054,0.2,93
20582,0.13010322,0.2,213
20583,0.93370134,0.2,60
20584,0.2107445,0.2,273
20587,0.8350158,0.2,1
20589,0.15923882,0.2,68
20590,0.51849633,0.2,1
20593,0.4254303,0.2,16
20595,0.82072735,0.2,150
20597,0.69101083,0.2,51
20600,0.61125606,0.2,51
20601,0.6260056,0.2,13
20604,0.1329753,0.2,153
20605,0.5781908,0.2,215
20606,0.45865047,0.2,139
20607,0.62825495,0.2,209
20609,0.114558056,0.2,73
20611,0.30310646,0.2,95
20612,0.79451364,0.2,69
20613,0.9578057,0.2,106
20616,0.9471705,0.2,263
20617,0.762562,0.2,78
20618,0.6124105,0.2,41
20619,0.43763277,0.2,214
20623,0.99973565,0.2,217
20624,0.9083631,0.2,232
20625,0.16788553,0.2,45
20626,0.41265956,0.2,117
20627,0.159921,0.2,7
20630,0.68083876,0.2,229
20631,0.5328072,0.2,223
20632,0.8787205,0.2,192
20633,0.16494924,0.2,23
20634,0.21573623,0.2,245
20636,0.22960496,0.2,45
20638,0.703903,0.2,111
20639,0.9945682,0.2,196
20640,0.3480019,0.2,1
20641,0.40452152,0.2,19
20643,0.22009367,0.2,69
20644,0.9971724,0.2,148
20645,0.26065704,0.2,217
20646,0.9811553,0.2,43
20647,0.9429534,0.2,231
20650,0.4624695,0.2,74
20652,0.39272767,0.2,39
20654,0.31033945,0.2,230
20655,0.6506604,0.2,85
20656,0.98530734,0.2,177
20658,0.8161934,0.2,84
20659,0.7601956,0.2,259
20663,0.92136824,0.2,78
20664,0.481122,0.2,51
20665,0.9892748,0.2,251
20666,0.97055715,0.2,32
20667,0.5578702,0.2,260
20668,0.6994646,0.2,264
20669,0.08780767,0.2,270
20670,0.3714385,0.2,184
20671,0.23300183,0.2,241
20672,0.21802798,0.2,155
20675,0.9767169,0.2,253
20676,0.6864802,0.2,10
20677,0.9394549,0.2,150
20681,0.9580261,0.2,264
20682,0.21360168,0.2,145
20683,0.95114404,0.2,263
20685,0.59217626,0.2,259
20686,0.9639665,0.2,125
20687,0.4397581,0.2,261
20688,0.27673206,0.2,209
20689,0.92960656,0.2,98
20690,0.42438304,0.2,196
20691,0.23224743,0.2,148
20692,0.8310986,0.2,85
20693,0.26839337,0.2,253
20694,0.51034486,0.2,152
20695,0.9802695,0.2,246
20697,0.7288088,0.2,241
20699,0.70134795,0.2,8
20700,0.9893819,0.2,236
20702,0.91825277,0.2,154
20703,0.49236768,0.2,74
20707,0.68497294,0.2,210
20708,0.41603604,0.2,243
20709,0.6777097,0.2,240
20710,0.41633832,0.2,149
20711,0.3013497,0.2,168
20712,0.98787886,0.2,32
20715,0.5370411,0.2,243
20716,0.96231747,0.2,92
20717,0.29678655,0.2,48
20718,0.9765146,0.2,18
20720,0.22593065,0.2,88
20721,0.34064767,0.2,82
20722,0.9285547,0.2,109
20723,0.66072404,0.2,231
20724,0.29457158,0.2,39
20727,0.9195898,0.2,91
20731,0.17422423,0.2,275
20732,0.99649197,0.2,186
20735,0.6955922,0.2,163
20736,0.9835486,0.2,182
20738,0.45023677,0.2,259
20739,0.99575895,0.2,99
20740,0.22967371,0.2,159
20741,0.57367086,0.2,254
20742,0.99274665,0.2,262
20743,0.6666865,0.2,135
20745,0.40129477,0.2,79
20746,0.8855385,0.2,70
20748,0.9867236,0.2,35
20749,0.2732058,0.2,27
20750,0.9691445,0.2,242
20751,0.24169542,0.2,95
20752,0.47663736,0.2,88
20753,0.33316818,0.2,51
20754,0.8725867,0.2,271
20755,0.20774774,0.2,17
20756,0.7092432,0.2,128
20758,0.82078314,0.2,1
20759,0.989422,0.2,65
20760,0.9909128,0.2,80
20762,0.042202473,0.2,217
20764,0.9987249,0.2,87
20766,0.8396572,0.2,44
20768,0.9978137,0.2,132
20769,0.95468867,0.2,139
20770,0.96895254,0.2,110
20772,0.88233876,0.2,45
20773,0.11130059,0.2,100
20774,0.88832664,0.2,220
20775,0.99783224,0.2,66
20776,0.6484287,0.2,90
20777,0.97446793,0.2,269
20779,0.5964771,0.2,252
20780,0.8200358,0.2,260
20781,0.5945783,0.2,23
20784,0.27718166,0.2,146
20785,0.58072954,0.2,121
20787,0.37612033,0.2,120
20789,0.8883166,0.2,26
20790,0.24878405,0.2,95
20791,0.49677616,0.2,62
20792,0.7805455,0.2,196
20793,0.8646259,0.2,42
20794,0.6444252,0.2,17
20795,0.78638905,0.2,261
20796,0.10279762,0.2,250
20797,0.92437387,0.2,26
20799,0.20846239,0.2,260
20800,0.7448504,0.2,61
20801,0.10117105,0.2,231
20802,0.3726039,0.2,17
20803,0.98295605,0.2,195
20804,0.90996134,0.2,216
20805,0.9587217,0.2,253
20807,0.6469872,0.2,39
20808,0.20815839,0.2,81
20810,0.0816125,0.2,100
20811,0.9564465,0.2,13
20813,0.5236511,0.2,245
20814,0.9648555,0.2,78
20815,0.97385335,0.2,217
20817,0.12893184,0.2,231
20818,0.6161741,0.2,142
20819,0.26265797,0.2,98
20821,0.8567409,0.2,21
20822,0.81190854,0.2,23
20824,0.94896,0.2,151
20825,0.98212135,0.2,39
20828,0.13267733,0.2,107
20829,0.3082567,0.2,237
20830,0.93739307,0.2,274
20831,0.4875487,0.2,74
20832,0.88853204,0.2,134
20834,0.6402094,0.2,181
20841,0.49856094,0.2,248
20842,0.9290632,0.2,191
20843,0.27915394,0.2,122
20845,0.9194903,0.2,70
20846,0.7587405,0.2,31
20847,0.45743716,0.2,191
20849,0.31577674,0.2,196
20850,0.88302076,0.2,186
20851,0.6819843,0.2,214
20852,0.41991308,0.2,214
20853,0.9999505,0.2,148
20855,0.6480979,0.2,144
20858,0.3428201,0.2,243
20859,0.96309817,0.2,161
20860,0.6693242,0.2,170
20861,0.9728305,0.2,223
20862,0.8490836,0.2,210
20863,0.8592875,0.2,18
20865,0.9891037,0.2,138
20867,0.49253592,0.2,81
20868,0.97279376,0.2,93
20869,0.9245455,0.2,84
20870,0.88391435,0.2,60
20871,0.6380522,0.2,233
20872,0.4354993,0.2,252
20873,0.3433205,0.2,21
20874,0.7740912,0.2,187
20875,0.799653,0.2,242
20876,0.37429947,0.2,11
20877,0.8954314,0.2,269
20878,0.4049361,0.2,81
20880,0.3603582,0.2,55
20882,0.17572111,0.2,144
20885,0.739261,0.2,62
20886,0.3559988,0.2,88
20887,0.9939804,0.2,64
20888,0.13823147,0.2,224
20889,0.91899645,0.2,265
20890,0.18371627,0.2,155
20892,0.9817246,0.2,208
20893,0.3586333,0.2,152
20894,0.15996398,0.2,178
20895,0.97477436,0.2,242
20896,0.69384587,0.2,110
20897,0.29214096,0.2,45
20898,0.12213004,0.2,145
20900,0.9917116,0.2,65
20901,0.8047463,0.2,238
20902,0.43566728,0.2,27
20903,0.80272,0.2,25
20904,0.20898451,0.2,81
20905,0.08107743,0.2,27
20908,0.8739026,0.2,214
20909,0.97736585,0.2,182
20910,0.9659769,0.2,206
20911,0.3377001,0.2,141
20913,0.38667578,0.2,23
20914,0.96027476,0.2,190
20916,0.21253486,0.2,245
20917,0.9888797,0.2,168
20918,0.34576154,0.2,45
20919,0.72686297,0.2,274
20920,0.16719045,0.2,271
20921,0.24658793,0.2,153
20922,0.7757857,0.2,142
20923,0.8221283,0.2,71
20924,0.29315734,0.2,77
20926,0.9134782,0.2,32
20928,0.9616365,0.2,151
20929,0.7110325,0.2,85
20932,0.16863243,0.2,162
20933,0.47077975,0.2,68
20934,0.918053,0.2,190
20935,0.91677976,0.2,181
20936,0.85762024,0.2,139
20938,0.28970882,0.2,88
20940,0.9563433,0.2,182
20941,0.83302474,0.2,225
20942,0.5968032,0.2,75
20944,0.29520217,0.2,128
20945,0.854417,0.2,103
20947,0.76759547,0.2,191
20950,0.42300427,0.2,196
20954,0.96990305,0.2,236
20955,0.44902822,0.2,105
20956,0.9931249,0.2,138
20957,0.16070198,0.2,9
20958,0.9516586,0.2,160
20959,0.8512806,0.2,185
20961,0.88131166,0.2,114
20962,0.8972512,0.2,106
20963,0.7399082,0.2,81
20964,0.9561743,0.2,85
20967,0.995329,0.2,125
20974,0.15211508,0.2,18
20975,0.98485696,0.2,182
20976,0.6569991,0.2,109
20978,0.63851535,0.2,56
20979,0.89291936,0.2,223
20980,0.9752798,0.2,263
20981,0.9908914,0.2,263
20982,0.25770953,0.2,59
20984,0.6696911,0.2,253
20985,0.7693548,0.2,37
20986,0.84778374,0.2,122
20989,0.3834639,0.2,177
20990,0.9570563,0.2,125
20991,0.99952245,0.2,179
20993,0.7325764,0.2,269
20994,0.999191,0.2,217
20995,0.9976666,0.2,43
20997,0.26140198,0.2,241
21000,0.31212738,0.2,127
21002,0.8292052,0.2,259
21003,0.59892774,0.2,182
21005,0.9308785,0.2,210
21006,0.6579457,0.2,249
21009,0.9765315,0.2,261
21010,0.99902475,0.2,33
21014,0.7827757,0.2,190
21021,0.25302294,0.2,196
21022,0.97123563,0.2,144
21023,0.59172374,0.2,149
21024,0.7959865,0.2,22
21025,0.5074879,0.2,224
21028,0.58203375,0.2,204
21029,0.5866852,0.2,259
21030,0.9988722,0.2,172
21031,0.5679872,0.2,134
21033,0.99689305,0.2,163
21034,0.57220453,0.2,197
21037,0.45928088,0.2,73
21038,0.944041,0.2,246
21039,0.9327899,0.2,93
21041,0.95341355,0.2,233
21043,0.5648039,0.2,28
21044,0.9104316,0.2,64
21045,0.9547362,0.2,157
21046,0.99903595,0.2,179
21047,0.9553679,0.2,145
21050,0.684875,0.2,262
21051,0.59154177,0.2,181
21052,0.8062445,0.2,157
21053,0.9945762,0.2,172
21058,0.16691332,0.2,162
21061,0.47481462,0.2,139
21062,0.9211707,0.2,265
21063,0.99338347,0.2,4
21065,0.97830427,0.2,7
21067,0.40731648,0.2,31
21068,0.87178624,0.2,141
21069,0.14815186,0.2,226
21070,0.8270456,0.2,264
21072,0.9611102,0.2,137
21073,0.5956308,0.2,148
21075,0.83042014,0.2,61
21078,0.5214714,0.2,228
21083,0.7836514,0.2,210
21085,0.26604792,0.2,79
21086,0.86482286,0.2,203
21089,0.80346185,0.2,273
21091,0.61154866,0.2,122
21092,0.7042411,0.2,126
21093,0.36517742,0.2,30
21094,0.97020614,0.2,225
21095,0.68076336,0.2,188
21097,0.8497965,0.2,62
21098,0.80944055,0.2,264
21099,0.81701076,0.2,70
21102,0.666393,0.2,271
21106,0.50453895,0.2,142
21107,0.38942483,0.2,68
21108,0.8971676,0.2,62
21109,0.85356766,0.2,224
21110,0.22353381,0.2,159
21113,0.7806061,0.2,129
21120,0.93427736,0.2,72
21121,0.7077708,0.2,43
21122,0.7487724,0.2,250
21123,0.8591645,0.2,261
21124,0.2185128,0.2,155
21125,0.7350708,0.2,111
21127,0.20076187,0.2,6
21128,0.9151142,0.2,39
21129,0.7311952,0.2,216
21132,0.77749634,0.2,218
21133,0.6805682,0.2,117
21134,0.42326707,0.2,119
21137,0.99037594,0.2,93
21139,0.9349838,0.2,199
21140,0.99221414,0.2,63
21141,0.49306086,0.2,26
21142,0.968921,0.2,263
21145,0.87325436,0.2,206
21148,0.79630184,0.2,1
21149,0.9914819,0.2,223
21150,0.14024392,0.2,52
21152,0.8695781,0.2,187
21153,0.37143946,0.2,144
21154,0.9724469,0.2,253
21156,0.54042524,0.2,238
21157,0.89546484,0.2,264
21159,0.7337534,0.2,177
21161,0.6880744,0.2,127
21165,0.66174036,0.2,103
21166,0.53572845,0.2,62
21167,0.2265403,0.2,52
21171,0.4773727,0.2,255
21172,0.85281384,0.2,185
21173,0.90798753,0.2,253
21174,0.41316402,0.2,234
21176,0.15416645,0.2,203
21177,0.5966718,0.2,187
21178,0.5536911,0.2,28
21179,0.8338506,0.2,99
21181,0.7899893,0.2,210
21184,0.9292833,0.2,189
21185,0.3268578,0.2,214
21186,0.97262865,0.2,126
21188,0.9872163,0.2,98
21189,0.9809443,0.2,72
21190,0.96912867,0.2,179
21192,0.12255392,0.2,250
21194,0.37154415,0.2,68
21195,0.9613767,0.2,265
21197,0.7340755,0.2,6
21201,0.74806464,0.2,147
21202,0.8801084,0.2,16
21203,0.2550149,0.2,139
21204,0.20242405,0.2,14
21207,0.9553107,0.2,157
21208,0.8943994,0.2,255
21209,0.28647235,0.2,50
21210,0.61339486,0.2,126
21211,0.53086036,0.2,27
21212,0.40562853,0.2,232
21213,0.77278525,0.2,98
21217,0.5218304,0.2,256
21218,0.9699228,0.2,262
21219,0.71576524,0.2,99
21220,0.46647012,0.2,252
21222,0.50578415,0.2,185
21223,0.91815406,0.2,186
21224,0.2830934,0.2,88
21225,0.7609227,0.2,190
21226,0.3514821,0.2,68
21227,0.6219561,0.2,51
21228,0.48434985,0.2,62
21229,0.53003883,0.2,28
21230,0.92500395,0.2,210
21232,0.8620559,0.2,114
21234,0.21509048,0.2,196
21235,0.16502044,0.2,96
21236,0.96538526,0.2,233
21238,0.9402849,0.2,177
21239,0.94346917,0.2,37
21240,0.99444747,0.2,154
21241,0.96408325,0.2,201
21242,0.98293513,0.2,137
21243,0.970381,0.2,176
21245,0.7620105,0.2,255
21248,0.99795073,0.2,108
21251,0.9994081,0.2,186
21252,0.95849913,0.2,30
21255,0.5152648,0.2,73
21256,0.9941577,0.2,89
21257,0.97868186,0.2,142
21258,0.62215894,0.2,88
21259,0.31737986,0.2,215
21260,0.96346605,0.2,190
21261,0.50282896,0.2,89
21262,0.95619,0.2,190
21263,0.19902082,0.2,69
21264,0.9236356,0.2,110
21265,0.21406016,0.2,59
21266,0.9588996,0.2,240
21269,0.99406475,0.2,236
21272,0.46366957,0.2,13
21273,0.74391705,0.2,184
21274,0.7183659,0.2,5
21275,0.916818,0.2,207
21276,0.40995777,0.2,68
21277,0.9351772,0.2,56
21278,0.9139417,0.2,170
21279,0.9961408,0.2,72
21281,0.83507556,0.2,2
21283,0.93332237,0.2,93
21284,0.14674468,0.2,239
21286,0.8766699,0.2,78
21287,0.9613327,0.2,173
21288,0.07259733,0.2,235
21289,0.9453253,0.2,275
21290,0.98030454,0.2,56
21292,0.98440903,0.2,189
21293,0.46483722,0.2,60
21294,0.331992,0.2,21
21296,0.9705742,0.2,190
21297,0.4346076,0.2,165
21298,0.9775474,0.2,164
21302,0.89845955,0.2,4
21303,0.986523,0.2,263
21305,0.99823344,0.2,151
21306,0.26594082,0.2,224
21307,0.3987753,0.2,252
21308,0.1874918,0.2,60
21309,0.96691877,0.2,224
21310,0.37517384,0.2,14
21311,0.996718,0.2,41
21313,0.7606331,0.2,158
21314,0.53251565,0.2,215
21315,0.4493582,0.2,147
21316,0.3763359,0.2,1
21317,0.74065644,0.2,119
21318,0.105791755,0.2,144
21319,0.792832,0.2,7
21320,0.8971577,0.2,177
21322,0.9376438,0.2,266
21324,0.17527342,0.2,222
21326,0.07821314,0.2,246
21327,0.17008737,0.2,243
21328,0.34220985,0.2,69
21329,0.5547703,0.2,126
21330,0.85849816,0.2,228
21331,0.99334586,0.2,240
21332,0.69849825,0.2,64
21334,0.07422501,0.2,21
21336,0.65424544,0.2,78
21338,0.8404997,0.2,251
21339,0.9189906,0.2,67
21341,0.857811,0.2,119
21342,0.64999795,0.2,190
21343,0.96551704,0.2,260
21344,0.749518,0.2,114
21345,0.71757364,0.2,156
21347,0.7726023,0.2,78
21349,0.15542276,0.2,155
21351,0.9465958,0.2,106
21352,0.6075294,0.2,1
21353,0.99814546,0.2,132
21356,0.99264365,0.2,84
21357,0.9831066,0.2,26
21358,0.6987218,0.2,185
21359,0.9272286,0.2,141
21360,0.9913463,0.2,71
21361,0.66019386,0.2,73
21362,0.5135192,0.2,259
21363,0.2881097,0.2,7
21364,0.25891328,0.2,242
21365,0.65852827,0.2,121
21366,0.14958723,0.2,8
21367,0.28296712,0.2,29
21370,0.15898119,0.2,95
21371,0.80966854,0.2,249
21373,0.5998915,0.2,71
21374,0.4192521,0.2,148
21377,0.6069186,0.2,175
21379,0.23046204,0.2,67
21381,0.050427638,0.2,23
21382,0.982251,0.2,49
21383,0.9512361,0.2,209
21384,0.9917996,0.2,13
21385,0.9942169,0.2,16
21387,0.4597636,0.2,52
21388,0.9402628,0.2,190
21389,0.2749771,0.2,204
21390,0.9473715,0.2,187
21392,0.72033244,0.2,86
21393,0.8411709,0.2,42
21394,0.7115436,0.2,187
21395,0.30038163,0.2,226
21397,0.8931644,0.2,121
21398,0.8518036,0.2,249
21401,0.37876055,0.2,275
21402,0.16183709,0.2,88
21404,0.8961641,0.2,252
21405,0.70811,0.2,42
21407,0.29230607,0.2,146
21408,0.6410673,0.2,265
21410,0.4116574,0.2,75
21411,0.9102759,0.2,170
21414,0.99089336,0.2,258
21416,0.73942685,0.2,41
21417,0.44627908,0.2,5
21418,0.6410345,0.2,73
21419,0.9964295,0.2,266
21420,0.9708839,0.2,1
21421,0.797638,0.2,100
21422,0.9104724,0.2,81
21423,0.9821702,0.2,199
21425,0.5055661,0.2,167
21426,0.4862353,0.2,204
21427,0.1606295,0.2,246
21428,0.46431464,0.2,131
21429,0.9126686,0.2,253
21431,0.9870451,0.2,94
21432,0.54966867,0.2,51
21433,0.69271326,0.2,118
21437,0.9815601,0.2,266
21438,0.96829885,0.2,26
21439,0.9035556,0.2,64
21440,0.9317491,0.2,94
21441,0.77697253,0.2,127
21442,0.937324,0.2,264
21444,0.9049387,0.2,76
21447,0.79373467,0.2,146
21449,0.37296033,0.2,91
21451,0.98386383,0.2,80
21454,0.47878307,0.2,23
21455,0.337164,0.2,144
21456,0.97271526,0.2,229
21457,0.98378897,0.2,209
21458,0.7931885,0.2,27
21460,0.6905532,0.2,11
21461,0.9522904,0.2,22
21462,0.1818646,0.2,121
21463,0.71770394,0.2,119
21465,0.75913095,0.2,168
21467,0.89142597,0.2,210
21468,0.2783636,0.2,88
21469,0.6487087,0.2,60
21470,0.54083824,0.2,61
21471,0.8746283,0.2,250
21472,0.7787598,0.2,262
21474,0.5342934,0.2,225
21475,0.13412863,0.2,205
21476,0.33373764,0.2,81
21477,0.8044529,0.2,246
21480,0.8623263,0.2,125
21481,0.040865153,0.2,8
21482,0.87644184,0.2,260
21483,0.4261204,0.2,224
21484,0.38967124,0.2,125
21486,0.42302707,0.2,271
21487,0.35965088,0.2,41
21488,0.4070347,0.2,45
21489,0.28140572,0.2,51
21491,0.18964554,0.2,153
21492,0.77889574,0.2,259
21493,0.18701792,0.2,147
21494,0.97208506,0.2,80
21497,0.95225096,0.2,42
21498,0.7561532,0.2,198
21499,0.91791034,0.2,182
21501,0.8502015,0.2,274
21502,0.22720715,0.2,207
21504,0.38539627,0.2,111
21506,0.3747629,0.2,260
21507,0.4260364,0.2,129
21508,0.87432045,0.2,264
21509,0.9926668,0.2,275
21514,0.573825,0.2,198
21515,0.9301037,0.2,185
21517,0.4543122,0.2,96
21518,0.37465936,0.2,5
21520,0.9926012,0.2,43
21521,0.9478962,0.2,171
21523,0.39261472,0.2,186
21524,0.9507237,0.2,106
21525,0.97432816,0.2,80
21526,0.9836945,0.2,125
21527,0.21329406,0.2,16
21528,0.2433224,0.2,226
21529,0.2520757,0.2,228
21530,0.14403963,0.2,98
21531,0.994042,0.2,239
21532,0.17859569,0.2,68
21533,0.9572291,0.2,93
21534,0.9483236,0.2,264
21535,0.8388925,0.2,137
21536,0.44792056,0.2,224
21537,0.27313617,0.2,152
21539,0.63430464,0.2,11
21540,0.89153415,0.2,83
21542,0.52753794,0.2,59
21544,0.75165063,0.2,206
21545,0.23953454,0.2,94
21546,0.9457945,0.2,32
21550,0.801069,0.2,271
21551,0.39877862,0.2,92
21553,0.22949596,0.2,223
21555,0.27318415,0.2,36
21560,0.9826842,0.2,199
21562,0.7697354,0.2,184
21563,0.9989955,0.2,191
21564,0.46157008,0.2,51
21565,0.49665475,0.2,271


==> data/scores/painting_unknown_all.csv <==
Time,ACL_Scores,Threshold,GT
3479,0.18804076,0.2,284
3534,0.1961609,0.2,284
3561,0.6036225,0.2,279
3562,0.37979245,0.2,291
3564,0.45858625,0.2,283
3577,0.48865947,0.2,284
3580,0.49564463,0.2,276
3593,0.27273643,0.2,276
3608,0.20240426,0.2,283
3620,0.21054798,0.2,288
3624,0.0959983,0.2,285
3625,0.114853,0.2,276
3636,0.2664026,0.2,289
3734,0.204023,0.2,289
3735,0.5417818,0.2,276
3792,0.52608895,0.2,280
3822,0.46669346,0.2,279
3824,0.36510083,0.2,276
3851,0.35977885,0.2,279
3859,0.23482935,0.2,284
3878,0.35994068,0.2,280
3890,0.33918226,0.2,276
3892,0.8989798,0.2,283
3906,0.16033185,0.2,283
3912,0.4809951,0.2,288
3922,0.26814324,0.2,287
3924,0.31486812,0.2,288
3951,0.09214792,0.2,284
3953,0.53304285,0.2,279
3981,0.26050955,0.2,280
4012,0.26619047,0.2,283
4013,0.40646335,0.2,277
4035,0.4487738,0.2,281
4041,0.13476743,0.2,285
4088,0.442251,0.2,286
4093,0.2522749,0.2,284
4107,0.09283387,0.2,285
4111,0.31441844,0.2,280
4118,0.26854327,0.2,280
4167,0.8805853,0.2,283
4184,0.47885573,0.2,279
4236,0.53873724,0.2,283
4255,0.14083731,0.2,283
4288,0.21097282,0.2,284
4315,0.648407,0.2,282
4327,0.4309418,0.2,280
4337,0.20416549,0.2,291
4339,0.16775702,0.2,280
4351,0.13508172,0.2,280
4400,0.12334348,0.2,280
4422,0.40238497,0.2,287
4454,0.22038846,0.2,283
4496,0.100029975,0.2,288
4499,0.49344388,0.2,283
4501,0.583019,0.2,277
4507,0.4822672,0.2,279
4518,0.47026306,0.2,279
4528,0.3851124,0.2,288
4559,0.27390933,0.2,283
4582,0.1961553,0.2,283
4604,0.34180537,0.2,287
4606,0.108302645,0.2,291
4609,0.2513958,0.2,288
4630,0.24018978,0.2,285
4690,0.794497,0.2,291
4701,0.29081678,0.2,283
4703,0.6891706,0.2,279
4726,0.16962188,0.2,283
4747,0.4827508,0.2,276
4774,0.3588867,0.2,280
4776,0.8212097,0.2,279
4781,0.22290644,0.2,280
4787,0.19565336,0.2,283
4789,0.29264405,0.2,284
4827,0.32365662,0.2,276
4833,0.40694523,0.2,279
4837,0.9798834,0.2,286
4849,0.82370627,0.2,283
4859,0.20912446,0.2,276
4872,0.41130176,0.2,289
4880,0.3484221,0.2,289
4891,0.5225691,0.2,279
4908,0.6387519,0.2,279
4909,0.20000641,0.2,276
4912,0.2579883,0.2,279
4922,0.356657,0.2,289
4927,0.38971263,0.2,292
4929,0.1881908,0.2,277
4940,0.1406328,0.2,285
4943,0.26018867,0.2,280
4955,0.4304432,0.2,288
4970,0.44960845,0.2,279
4972,0.661711,0.2,279
4991,0.6844485,0.2,287
4996,0.36949423,0.2,291
5006,0.26968506,0.2,280
5023,0.23153149,0.2,283
5038,0.25616482,0.2,289
5039,0.25906304,0.2,280
5078,0.46023694,0.2,276
5081,0.55872554,0.2,279
5082,0.7792728,0.2,279
5086,0.4332596,0.2,279
5107,0.51145214,0.2,287
5133,0.103884496,0.2,288
5146,0.42804882,0.2,276
5166,0.96504676,0.2,281
5169,0.4105715,0.2,277
5189,0.4083264,0.2,287
5196,0.19623147,0.2,283
5199,0.23133753,0.2,281
5207,0.26491055,0.2,288
5217,0.49542046,0.2,279
5241,0.29260916,0.2,283
5254,0.21376258,0.2,291
5268,0.08461885,0.2,291
5274,0.6275604,0.2,276
5277,0.4382109,0.2,287
5295,0.23395568,0.2,288
5306,0.10449792,0.2,287
5309,0.3430456,0.2,289
5316,0.29080096,0.2,287
5341,0.9864492,0.2,286
5343,0.8957595,0.2,291
5352,0.14959885,0.2,283
5362,0.5166535,0.2,283
5364,0.0927192,0.2,291
5373,0.16437379,0.2,279
5397,0.2305044,0.2,291
5398,0.11954198,0.2,291
5400,0.3420939,0.2,288
5410,0.12623529,0.2,280
5421,0.7235742,0.2,288
5436,0.97091573,0.2,286
5467,0.21292241,0.2,289
5471,0.45646226,0.2,288
5481,0.21269445,0.2,281
5484,0.1412067,0.2,284
5486,0.10341592,0.2,288
5509,0.12614112,0.2,283
5530,0.23137072,0.2,285
5535,0.50946075,0.2,279
5561,0.114704974,0.2,284
5578,0.2033477,0.2,291
5591,0.85480624,0.2,292
5599,0.28367203,0.2,284
5608,0.13189152,0.2,283
5614,0.4714468,0.2,280
5640,0.17905714,0.2,283
5664,0.1894465,0.2,285
5667,0.9858233,0.2,288
5690,0.40629968,0.2,280
5695,0.33446175,0.2,283
5725,0.21825027,0.2,284
5732,0.033320926,0.2,280
5796,0.49208614,0.2,276
5807,0.346787,0.2,283
5835,0.3167379,0.2,281
5853,0.35812172,0.2,284
5856,0.1415365,0.2,277
5863,0.10004771,0.2,288
5892,0.33431858,0.2,292
5893,0.34824592,0.2,276
5906,0.26386255,0.2,283
5907,0.88936913,0.2,280
5934,0.54986733,0.2,276
5945,0.5764774,0.2,276
5949,0.9488039,0.2,288
5954,0.18764158,0.2,283
5958,0.61723703,0.2,281
5967,0.07003138,0.2,285
5972,0.46127832,0.2,285
6005,0.31710553,0.2,291
6021,0.27981222,0.2,283
6030,0.97622573,0.2,288
6045,0.48219192,0.2,288
6061,0.5422945,0.2,279
6086,0.2726689,0.2,284
6087,0.88381535,0.2,283
6095,0.19001326,0.2,288
6100,0.34855285,0.2,279
6113,0.18197832,0.2,285
6120,0.32127592,0.2,283
6124,0.4514828,0.2,279
6139,0.10139802,0.2,283
6145,0.14465418,0.2,283
6151,0.16120362,0.2,283
6159,0.091115,0.2,291
6169,0.15276146,0.2,277
6173,0.19521095,0.2,283
6180,0.14483914,0.2,283
6183,0.6334796,0.2,279
6189,0.07418427,0.2,280
6202,0.53417534,0.2,279
6217,0.2565951,0.2,285
6224,0.17242278,0.2,283
6246,0.046840686,0.2,280
6257,0.38763753,0.2,283
6258,0.2687484,0.2,285
6279,0.48612386,0.2,289
6319,0.2462285,0.2,283
6340,0.70177466,0.2,276
6342,0.16066445,0.2,283
6357,0.40519667,0.2,284
6365,0.18506427,0.2,276
6433,0.5377548,0.2,287
6462,0.9043057,0.2,288
6467,0.319307,0.2,283
6487,0.1790637,0.2,283
6513,0.40833262,0.2,276
6531,0.44973952,0.2,283
6563,0.93047386,0.2,287
6579,0.6891878,0.2,289
6586,0.15570696,0.2,280
6608,0.34769866,0.2,280
6613,0.148718,0.2,280
6631,0.1673495,0.2,283
6644,0.1389398,0.2,284
6706,0.3535288,0.2,284
6710,0.6626857,0.2,288
6711,0.20370454,0.2,284
6713,0.15802029,0.2,280
6748,0.4213567,0.2,280
6767,0.10549572,0.2,283
6780,0.15222578,0.2,284
6813,0.6893483,0.2,280
6815,0.47337583,0.2,280
6823,0.42808157,0.2,276
6834,0.19926073,0.2,283
6835,0.1496182,0.2,283
6840,0.86226153,0.2,289
6846,0.25745305,0.2,283
6865,0.41991287,0.2,276
6882,0.18636563,0.2,290
6892,0.077051304,0.2,283
6901,0.2662208,0.2,284
6902,0.2651084,0.2,289
6924,0.35874018,0.2,285
6928,0.15527064,0.2,283
6974,0.17578185,0.2,283
6977,0.59441084,0.2,277
6978,0.1215722,0.2,284
6982,0.1367182,0.2,283
6983,0.19690385,0.2,280
7043,0.9444358,0.2,289
7070,0.25315705,0.2,276
7074,0.15712596,0.2,283
7078,0.36899972,0.2,287
7087,0.41562942,0.2,292
7097,0.6226236,0.2,276
7107,0.2754861,0.2,289
7113,0.4312336,0.2,289
7114,0.40829614,0.2,279
7155,0.29625407,0.2,280
7166,0.4059882,0.2,288
7167,0.5987593,0.2,279
7204,0.20104782,0.2,288
7215,0.07026642,0.2,308
7221,0.49451485,0.2,294
7223,0.08431894,0.2,308
7227,0.23349442,0.2,308
7232,0.857366,0.2,308
7256,0.103024155,0.2,307
7264,0.98130625,0.2,306
7265,0.23208389,0.2,295
7286,0.3614675,0.2,304
7298,0.39940602,0.2,309
7299,0.33952704,0.2,309
7345,0.23448645,0.2,293
7348,0.11652517,0.2,301
7351,0.18231846,0.2,297
7353,0.2881427,0.2,307
7359,0.15747254,0.2,308
7380,0.8238849,0.2,306
7391,0.12383426,0.2,294
7395,0.38360277,0.2,308
7397,0.21027392,0.2,307
7421,0.42604068,0.2,309
7424,0.63984895,0.2,303
7444,0.30197355,0.2,304
7455,0.97981673,0.2,306
7467,0.18680343,0.2,304
7475,0.099072166,0.2,306
7492,0.28550935,0.2,301
7505,0.30648756,0.2,296
7512,0.66657674,0.2,308
7515,0.49284372,0.2,302
7521,0.42141324,0.2,304
7550,0.19001049,0.2,309
7597,0.23877959,0.2,302
7607,0.21523145,0.2,304
7615,0.14551081,0.2,304
7621,0.22216572,0.2,302
7628,0.3352984,0.2,306
7629,0.13856192,0.2,301
7650,0.16849208,0.2,309
7677,0.15265958,0.2,301
7701,0.22748259,0.2,302
7718,0.20469409,0.2,304
7720,0.3149086,0.2,294
7730,0.14290032,0.2,309
7746,0.7483117,0.2,297
7755,0.656037,0.2,308
7780,0.30134916,0.2,307
7781,0.091650024,0.2,308
7782,0.13617352,0.2,300
7802,0.32636535,0.2,309
7808,0.21958621,0.2,309
7809,0.3160455,0.2,308
7811,0.33450022,0.2,293
7823,0.2276305,0.2,304
7848,0.08209137,0.2,308
7857,0.39243543,0.2,296
7884,0.17581968,0.2,307
7904,0.34899172,0.2,297
7929,0.12925592,0.2,308
7962,0.15718193,0.2,307
7970,0.3809021,0.2,309
7971,0.5346483,0.2,295
7975,0.15420027,0.2,304
7976,0.3897481,0.2,293
7985,0.6957221,0.2,295
8001,0.24726787,0.2,293
8014,0.13228494,0.2,309
8023,0.9858709,0.2,306
8040,0.55149037,0.2,303
8042,0.8978443,0.2,309
8047,0.2483045,0.2,302
8048,0.17642687,0.2,300
8084,0.5992969,0.2,293
8090,0.097972415,0.2,308
8096,0.23829217,0.2,295
8108,0.34709972,0.2,309
8127,0.36253595,0.2,303
8146,0.2031032,0.2,309
8152,0.10958334,0.2,308
8180,0.2974416,0.2,307
8203,0.877479,0.2,304
8236,0.16828522,0.2,297
8240,0.48950374,0.2,296
8242,0.2554763,0.2,304
8279,0.37582156,0.2,302
8292,0.40354735,0.2,293
8293,0.44036412,0.2,297
8295,0.17408112,0.2,296
8304,0.5112443,0.2,298
8308,0.14194806,0.2,308
8319,0.6274826,0.2,293
8330,0.28605896,0.2,294
8349,0.106748305,0.2,300
8364,0.2002043,0.2,295
8388,0.15949965,0.2,307
8402,0.5437104,0.2,295
8414,0.17530386,0.2,309
8454,0.20975119,0.2,295
8464,0.062554374,0.2,304
8472,0.22248289,0.2,298
8494,0.8318427,0.2,308
8507,0.27899033,0.2,293
8523,0.22605577,0.2,293
8528,0.1556716,0.2,307
8545,0.21009278,0.2,301
8552,0.34083918,0.2,309
8555,0.39556336,0.2,304
8559,0.80619806,0.2,309
8575,0.49551395,0.2,298
8601,0.16251066,0.2,293
8608,0.80349296,0.2,309
8618,0.2623228,0.2,309
8626,0.60051364,0.2,299
8630,0.23649603,0.2,304
8632,0.9652731,0.2,306
8633,0.16760495,0.2,308
8635,0.34237462,0.2,293
8713,0.36585772,0.2,308
8735,0.30390415,0.2,295
8737,0.115961365,0.2,307
8738,0.49385622,0.2,295
8745,0.22451404,0.2,293
8794,0.15945715,0.2,293
8795,0.25538942,0.2,308
8828,0.23529765,0.2,294
8830,0.56976765,0.2,303
8834,0.77199465,0.2,298
8840,0.21987265,0.2,309
8847,0.89184654,0.2,304
8850,0.96883225,0.2,306
8867,0.329567,0.2,295
8870,0.68577003,0.2,307
8872,0.3148578,0.2,308
8881,0.13201582,0.2,302
8882,0.12030685,0.2,308
8902,0.7816833,0.2,309
8907,0.2003379,0.2,308
8910,0.8926957,0.2,306
8929,0.6516975,0.2,309
8939,0.17825943,0.2,309
8948,0.4376463,0.2,301
8970,0.4502545,0.2,309
8972,0.15787646,0.2,309
8982,0.38005474,0.2,309
8992,0.1896627,0.2,301
9044,0.37239447,0.2,309
9045,0.8573575,0.2,293
9054,0.21058124,0.2,308
9073,0.28491217,0.2,296
9103,0.051151946,0.2,309
9110,0.2034872,0.2,309
9111,0.07253251,0.2,304
9117,0.38001192,0.2,298
9128,0.9907975,0.2,306
9131,0.51330864,0.2,306
9150,0.24156307,0.2,308
9167,0.26070407,0.2,302
9169,0.12497579,0.2,308
9179,0.1817849,0.2,307
9192,0.19603722,0.2,297
9205,0.118580975,0.2,301
9223,0.16892813,0.2,297
9232,0.07699631,0.2,302
9234,0.11524603,0.2,308
9271,0.28112718,0.2,297
9275,0.17225206,0.2,307
9279,0.8955331,0.2,306
9282,0.21777496,0.2,308
9307,0.43516597,0.2,298
9319,0.13449949,0.2,301
9320,0.29630828,0.2,304
9358,0.31076106,0.2,308
9364,0.17670064,0.2,301
9373,0.3944917,0.2,293
9385,0.82117397,0.2,309
9393,0.13748485,0.2,297
9399,0.5315952,0.2,293
9404,0.103898495,0.2,301
9414,0.16119152,0.2,304
9416,0.0629197,0.2,297
9451,0.4772248,0.2,306
9453,0.2935471,0.2,295
9465,0.17312276,0.2,303
9473,0.5456315,0.2,306
9474,0.12321463,0.2,304
9495,0.1471936,0.2,297
9524,0.14780304,0.2,309
9532,0.13788456,0.2,294
9568,0.34605578,0.2,302
9571,0.587435,0.2,309
9577,0.27372435,0.2,304
9607,0.8012541,0.2,295
9624,0.13958219,0.2,308
9626,0.1408524,0.2,308
9641,0.13014542,0.2,294
9646,0.28832364,0.2,301
9665,0.2430214,0.2,308
9672,0.38381454,0.2,302
9685,0.4382745,0.2,308
9700,0.17537537,0.2,297
9702,0.3254636,0.2,304
9733,0.29095554,0.2,308
9758,0.09634224,0.2,309
9759,0.09948694,0.2,297
9767,0.35154092,0.2,297
9771,0.09738877,0.2,299
9782,0.9152167,0.2,306
9792,0.18524745,0.2,302
9816,0.119247615,0.2,308
9831,0.5813531,0.2,298
9853,0.091486424,0.2,297
9871,0.18553616,0.2,297
9876,0.23768023,0.2,304
9882,0.23188116,0.2,293
9884,0.3481262,0.2,309
9904,0.27430055,0.2,296
9958,0.20097548,0.2,294
10001,0.11853738,0.2,302
10022,0.08231893,0.2,297
10029,0.45003292,0.2,304
10045,0.2836222,0.2,294
10046,0.24672727,0.2,294
10051,0.21243559,0.2,293
10066,0.58167344,0.2,304
10074,0.40130013,0.2,304
10086,0.15223536,0.2,308
10113,0.8150826,0.2,304
10115,0.24233085,0.2,304
10133,0.21843438,0.2,304
10136,0.2106593,0.2,302
10139,0.3704799,0.2,309
10143,0.39881527,0.2,304
10145,0.24980628,0.2,297
10152,0.91111475,0.2,298
10209,0.58386856,0.2,308
10223,0.3525527,0.2,300
10227,0.2783019,0.2,309
10229,0.21550792,0.2,308
10238,0.21462499,0.2,307
10260,0.524357,0.2,308
10261,0.96899164,0.2,304
10278,0.13362733,0.2,296
10312,0.2671689,0.2,298
10325,0.21554904,0.2,300
10345,0.22209537,0.2,293
10352,0.19994842,0.2,294
10354,0.1682579,0.2,307
10362,0.29479602,0.2,304
10366,0.8879026,0.2,298
10379,0.42356136,0.2,303
10383,0.15698472,0.2,297
10384,0.6604134,0.2,302
10393,0.38360304,0.2,309
10405,0.29214323,0.2,302
10418,0.97371995,0.2,306
10445,0.3672878,0.2,308
10451,0.19833179,0.2,309
10459,0.08625447,0.2,308
10461,0.09229065,0.2,308
10467,0.46170706,0.2,309
10469,0.33364835,0.2,304
10495,0.89727926,0.2,309
10506,0.98455644,0.2,306
10524,0.99364704,0.2,306
10539,0.6076716,0.2,295
10542,0.19898641,0.2,295
10561,0.4157055,0.2,295
10573,0.08217615,0.2,307
10579,0.21926321,0.2,309
10593,0.32486135,0.2,308
10601,0.15614758,0.2,297
10609,0.95759314,0.2,306
10623,0.13215624,0.2,297
10624,0.33608744,0.2,302
10635,0.8792249,0.2,309
10638,0.2697584,0.2,309
10664,0.92689127,0.2,306
10667,0.13043487,0.2,308
10686,0.18271892,0.2,304
10691,0.79475754,0.2,304
10695,0.095653795,0.2,308
10718,0.24664745,0.2,302
10722,0.072807,0.2,297
10755,0.35015124,0.2,298
10762,0.33015203,0.2,304
10768,0.48369616,0.2,301
10787,0.0942474,0.2,308
10794,0.084361866,0.2,302
10796,0.08887511,0.2,308
10801,0.094148465,0.2,308
10804,0.068189144,0.2,301
10812,0.48603317,0.2,298
10817,0.68024516,0.2,298
10826,0.8306893,0.2,294
10827,0.09463453,0.2,301
10830,0.09763561,0.2,308
10861,0.23480658,0.2,304
10868,0.13346875,0.2,304
10878,0.3866301,0.2,304
10891,0.49874717,0.2,308
10892,0.24030119,0.2,295
10957,0.17729305,0.2,297
10962,0.14145906,0.2,307
10969,0.53244436,0.2,304
10978,0.25326565,0.2,300
10980,0.45015657,0.2,304
10982,0.67462265,0.2,294
10985,0.20257132,0.2,308
10997,0.11440863,0.2,301
11001,0.569853,0.2,298
11002,0.9667243,0.2,287
11004,0.28489843,0.2,276
11012,0.75043833,0.2,325
11018,0.22571625,0.2,288
11028,0.10223249,0.2,284
11032,0.21502225,0.2,280
11033,0.14938357,0.2,289
11034,0.48347098,0.2,325
11037,0.2672203,0.2,322
11042,0.8611864,0.2,316
11046,0.10292809,0.2,325
11050,0.7057803,0.2,317
11054,0.27706483,0.2,321
11059,0.30538428,0.2,324
11064,0.74347043,0.2,313
11065,0.121450745,0.2,285
11067,0.27290916,0.2,321
11071,0.064108565,0.2,318
11073,0.27123478,0.2,301
11074,0.1010868,0.2,325
11075,0.54148185,0.2,293
11079,0.5367799,0.2,312
11083,0.38795987,0.2,288
11084,0.66517764,0.2,283
11090,0.26244316,0.2,315
11091,0.33666125,0.2,309
11094,0.19495878,0.2,323
11095,0.838944,0.2,306
11098,0.645335,0.2,325
11102,0.9638919,0.2,314
11105,0.3339478,0.2,312
11107,0.7368708,0.2,325
11112,0.22666691,0.2,317
11115,0.8907596,0.2,321
11120,0.13606475,0.2,284
11123,0.15810384,0.2,295
11124,0.07618409,0.2,325
11137,0.09867108,0.2,280
11138,0.20231079,0.2,315
11145,0.14808458,0.2,318
11147,0.18850388,0.2,316
11148,0.81054616,0.2,315
11150,0.52052575,0.2,304
11151,0.16764063,0.2,281
11155,0.2754458,0.2,282
11157,0.47096848,0.2,326
11163,0.30752462,0.2,315
11166,0.10584957,0.2,325
11167,0.19546816,0.2,288
11168,0.938681,0.2,319
11171,0.37843207,0.2,322
11176,0.15666899,0.2,309
11179,0.91227156,0.2,314
11182,0.14459582,0.2,325
11185,0.14074914,0.2,322
11187,0.1986541,0.2,326
11198,0.34828693,0.2,315
11202,0.3037152,0.2,316
11214,0.18426728,0.2,323
11220,0.13421139,0.2,325
11221,0.5639101,0.2,322
11227,0.38572744,0.2,297
11228,0.2023959,0.2,322
11232,0.13030341,0.2,325
11244,0.31573385,0.2,309
11246,0.23332119,0.2,313
11255,0.26493463,0.2,309
11260,0.6631451,0.2,318
11261,0.17228535,0.2,315
11263,0.111583866,0.2,316
11266,0.39399853,0.2,301
11274,0.36305282,0.2,312
11276,0.93846625,0.2,295
11277,0.3572272,0.2,316
11278,0.21096283,0.2,318
11286,0.1373191,0.2,280
11289,0.5570082,0.2,304
11297,0.34754464,0.2,304
11299,0.34146228,0.2,293
11316,0.3389044,0.2,326
11319,0.4025909,0.2,283
11320,0.08774829,0.2,316
11322,0.95756584,0.2,306
11323,0.1916023,0.2,325
11324,0.209849,0.2,304
11325,0.57851464,0.2,306
11332,0.24922659,0.2,283
11349,0.805022,0.2,317
11350,0.11842658,0.2,318
11352,0.11641658,0.2,325
11355,0.14071526,0.2,325
11357,0.24892738,0.2,313
11360,0.10569745,0.2,325
11367,0.9612874,0.2,314
11369,0.1559844,0.2,304
11370,0.3197405,0.2,318
11375,0.7673193,0.2,317
11378,0.095275424,0.2,316
11381,0.2794242,0.2,313
11382,0.46750918,0.2,323
11397,0.10426886,0.2,315
11398,0.18792821,0.2,318
11399,0.15639268,0.2,312
11400,0.40492,0.2,321
11403,0.094045945,0.2,316
11410,0.15113962,0.2,297
11412,0.85199654,0.2,315
11415,0.34647202,0.2,318
11416,0.36413035,0.2,315
11417,0.21334891,0.2,308
11418,0.29422298,0.2,318
11419,0.3964835,0.2,287
11420,0.7981884,0.2,318
11421,0.31808615,0.2,297
11430,0.26382956,0.2,308
11435,0.40424594,0.2,297
11442,0.6147266,0.2,313
11456,0.12673785,0.2,288
11459,0.14629032,0.2,325
11464,0.7615701,0.2,277
11467,0.80583256,0.2,321
11478,0.2693677,0.2,321
11479,0.29715776,0.2,323
11487,0.18184333,0.2,316
11493,0.17144632,0.2,312
11502,0.29469213,0.2,289
11503,0.56606686,0.2,315
11507,0.073537245,0.2,321
11508,0.2675804,0.2,303
11509,0.13122375,0.2,280
11510,0.07677161,0.2,297
11513,0.50543034,0.2,279
11514,0.97924656,0.2,319
11518,0.59087056,0.2,317
11520,0.23870839,0.2,317
11522,0.48073414,0.2,318
11524,0.30337065,0.2,309
11525,0.34977448,0.2,276
11529,0.34655714,0.2,276
11531,0.15329441,0.2,322
11535,0.77062035,0.2,297
11538,0.2685312,0.2,317
11541,0.32101423,0.2,308
11542,0.2246045,0.2,313
11544,0.33966982,0.2,323
11551,0.70521593,0.2,288
11552,0.14511645,0.2,280
11562,0.38506758,0.2,321
11564,0.10682036,0.2,283
11566,0.98201424,0.2,286
11568,0.40422043,0.2,323
11571,0.16040792,0.2,325
11572,0.0403367,0.2,318
11575,0.102021165,0.2,308
11577,0.8447307,0.2,315
11578,0.5694653,0.2,318
11579,0.089650124,0.2,280
11583,0.15622666,0.2,307
11584,0.16067752,0.2,326
11588,0.6649368,0.2,326
11589,0.8811418,0.2,325
11594,0.28440782,0.2,322
11605,0.074606225,0.2,326
11607,0.3469816,0.2,325
11612,0.9796285,0.2,317
11614,0.060120508,0.2,308
11619,0.9865693,0.2,306
11621,0.4627123,0.2,308
11622,0.30060908,0.2,304
11635,0.70831984,0.2,304
11645,0.5338289,0.2,279
11647,0.4192644,0.2,314
11648,0.6168465,0.2,309
11651,0.7154263,0.2,323
11657,0.6543976,0.2,299
11661,0.59856856,0.2,315
11663,0.38202107,0.2,321
11664,0.4102577,0.2,307
11667,0.23835531,0.2,307
11670,0.81675565,0.2,309
11674,0.6006097,0.2,321
11675,0.33625224,0.2,300
11694,0.18411103,0.2,318
11705,0.17358409,0.2,316
11707,0.21731032,0.2,318
11708,0.47673056,0.2,279
11712,0.15918468,0.2,301
11713,0.083381906,0.2,284
11714,0.20170449,0.2,326
11717,0.18976,0.2,325
11723,0.117798746,0.2,325
11725,0.27383313,0.2,323
11733,0.34090987,0.2,280
11737,0.22779877,0.2,325
11741,0.68201923,0.2,318
11749,0.07529514,0.2,297
11754,0.23189367,0.2,313
11760,0.13264382,0.2,304
11761,0.14683995,0.2,287
11762,0.11101183,0.2,324
11771,0.8012462,0.2,317
11778,0.36663586,0.2,283
11782,0.17253274,0.2,322
11783,0.15280901,0.2,325
11788,0.38776454,0.2,321
11797,0.91559356,0.2,318
11804,0.5657915,0.2,322
11811,0.23372991,0.2,285
11816,0.10082134,0.2,324
11817,0.15571412,0.2,326
11819,0.2792609,0.2,291
11820,0.33218214,0.2,317
11826,0.10475442,0.2,298
11835,0.15342161,0.2,313
11836,0.2896321,0.2,321
11838,0.18854743,0.2,280
11840,0.29361394,0.2,280
11841,0.33363497,0.2,283
11844,0.23984633,0.2,293
11847,0.5090207,0.2,319
11848,0.45061198,0.2,288
11849,0.5241816,0.2,319
11857,0.1011296,0.2,325
11864,0.68131256,0.2,309
11866,0.19912295,0.2,309
11867,0.17017567,0.2,294
11873,0.4016726,0.2,323
11875,0.25535452,0.2,318
11877,0.48158622,0.2,297
11888,0.87093794,0.2,317
11896,0.3936085,0.2,283
11897,0.38595036,0.2,317
11909,0.90999484,0.2,316
11911,0.28488624,0.2,291
11912,0.84727216,0.2,317
11913,0.3774366,0.2,280
11915,0.3017971,0.2,294
11918,0.3836021,0.2,315
11923,0.17173141,0.2,298
11928,0.13697822,0.2,291
11929,0.6429403,0.2,315
11938,0.9210794,0.2,306
11940,0.20327334,0.2,276
11943,0.1770731,0.2,304
11946,0.2670321,0.2,322
11948,0.28768,0.2,304
11949,0.6239537,0.2,318
11956,0.709236,0.2,285
11957,0.96516764,0.2,314
11968,0.32726514,0.2,293
11984,0.7596567,0.2,303
11988,0.36488384,0.2,325
11997,0.5965118,0.2,276
12002,0.8023213,0.2,319
12006,0.6797626,0.2,309
12007,0.20014744,0.2,298
12011,0.0913007,0.2,302
12012,0.082507364,0.2,321
12015,0.4079084,0.2,279
12018,0.6963752,0.2,308
12021,0.802188,0.2,306
12023,0.152659,0.2,295
12029,0.34664387,0.2,279
12035,0.6579942,0.2,315
12037,0.27600402,0.2,304
12038,0.2391465,0.2,325
12044,0.42975113,0.2,296
12051,0.22756958,0.2,321
12053,0.2672652,0.2,283
12056,0.4587208,0.2,318
12057,0.7789788,0.2,323
12059,0.19782703,0.2,291
12060,0.42065644,0.2,289
12069,0.91469765,0.2,317
12076,0.3094455,0.2,276
12081,0.23501754,0.2,302
12087,0.14871998,0.2,301
12105,0.13365342,0.2,281
12110,0.21368314,0.2,284
12114,0.46054742,0.2,317
12116,0.5006611,0.2,326
12135,0.115083694,0.2,308
12137,0.12480969,0.2,316
12138,0.21822098,0.2,288
12139,0.3571072,0.2,315
12144,0.11741254,0.2,321
12145,0.1843511,0.2,297
12149,0.61478525,0.2,287
12151,0.56638265,0.2,318
12154,0.0857684,0.2,318
12155,0.43788534,0.2,280
12162,0.13315482,0.2,322
12163,0.1453924,0.2,283
12164,0.32254803,0.2,308
12165,0.2970482,0.2,276
12166,0.29186794,0.2,322
12168,0.41954988,0.2,276
12178,0.43035814,0.2,312
12186,0.17465265,0.2,313
12187,0.19969586,0.2,292
12189,0.13202207,0.2,283
12192,0.81130123,0.2,306
12194,0.12089508,0.2,285
12196,0.37047344,0.2,288
12201,0.7513667,0.2,309
12203,0.14887874,0.2,323
12204,0.21674462,0.2,313
12207,0.2794463,0.2,313
12210,0.5731099,0.2,318
12219,0.44970423,0.2,322
12224,0.7906391,0.2,323
12228,0.15397315,0.2,314
12232,0.43847618,0.2,293
12240,0.14606547,0.2,326
12242,0.105614185,0.2,326
12245,0.5476915,0.2,318
12246,0.4070443,0.2,322
12248,0.14494953,0.2,316
12253,0.18934244,0.2,280
12262,0.7050039,0.2,286
12268,0.18881813,0.2,315
12270,0.0777276,0.2,326
12276,0.69047767,0.2,317
12286,0.3027563,0.2,317
12288,0.83032656,0.2,304
12294,0.1430694,0.2,312
12296,0.17864592,0.2,280
12302,0.5605412,0.2,293
12306,0.059154168,0.2,326
12312,0.13727841,0.2,304
12314,0.7707149,0.2,309
12319,0.16142893,0.2,315
12322,0.74629825,0.2,286
12338,0.6080792,0.2,320
12341,0.5489941,0.2,288
12351,0.32407966,0.2,322
12356,0.6525975,0.2,322
12358,0.37486988,0.2,291
12373,0.10693086,0.2,326
12374,0.61487186,0.2,317
12380,0.12835245,0.2,283
12382,0.32088614,0.2,300
12385,0.7315678,0.2,326
12393,0.6339112,0.2,298
12394,0.24696259,0.2,309
12403,0.6083824,0.2,317
12404,0.3472682,0.2,291
12409,0.12981053,0.2,308
12419,0.40277755,0.2,323
12421,0.17605999,0.2,315
12422,0.29026023,0.2,294
12423,0.50814563,0.2,297
12424,0.20070021,0.2,283
12435,0.3337442,0.2,283
12441,0.5789058,0.2,315
12447,0.17270662,0.2,288
12450,0.8810721,0.2,313
12454,0.31165475,0.2,297
12455,0.27575818,0.2,318
12458,0.17607963,0.2,313
12461,0.165271,0.2,302
12471,0.47922075,0.2,314
12480,0.31361476,0.2,323
12483,0.22362876,0.2,285
12498,0.11976904,0.2,318
12501,0.6090465,0.2,279
12504,0.64456236,0.2,323
12505,0.16808304,0.2,318
12506,0.74572754,0.2,284
12513,0.3865669,0.2,323
12515,0.92574996,0.2,309
12520,0.5147508,0.2,318
12523,0.1890123,0.2,285
12533,0.34989625,0.2,308
12538,0.34709698,0.2,293
12539,0.3861328,0.2,318
12541,0.18174505,0.2,313
12550,0.5377114,0.2,318
12553,0.17604287,0.2,326
12560,0.32094795,0.2,279
12565,0.06399471,0.2,301
12567,0.15127969,0.2,323
12572,0.15805295,0.2,317
12574,0.35104296,0.2,283
12575,0.112134114,0.2,308
12578,0.6772169,0.2,321
12581,0.23270053,0.2,325
12588,0.63412565,0.2,284
12589,0.059806738,0.2,316
12595,0.26394698,0.2,289
12600,0.6915173,0.2,309
12607,0.3496797,0.2,320
12608,0.1098004,0.2,321
12611,0.11434663,0.2,283
12614,0.1680666,0.2,309
12616,0.60010046,0.2,322
12618,0.15388806,0.2,326
12622,0.20199269,0.2,309
12624,0.1610899,0.2,299
12633,0.09497853,0.2,308
12636,0.164649,0.2,309
12640,0.14310765,0.2,318
12641,0.7428794,0.2,312
12653,0.13724272,0.2,307
12661,0.4047805,0.2,313
12667,0.12972099,0.2,283
12670,0.2841816,0.2,283
12679,0.20639692,0.2,317
12681,0.47140455,0.2,313
12682,0.244154,0.2,283
12685,0.64883244,0.2,280
12686,0.22444801,0.2,322
12687,0.5962787,0.2,287
12689,0.09412444,0.2,301
12690,0.54165375,0.2,285
12698,0.1945966,0.2,297
12700,0.5849822,0.2,323
12701,0.20651671,0.2,300
12702,0.28060165,0.2,292
12706,0.12376416,0.2,301
12709,0.76861,0.2,314
12710,0.16349171,0.2,284
12712,0.1133537,0.2,308
12719,0.22010876,0.2,318
12720,0.5062751,0.2,322
12721,0.80779046,0.2,306
12723,0.5301569,0.2,304
12724,0.19727059,0.2,283
12726,0.07975923,0.2,308
12730,0.7512919,0.2,279
12731,0.3676142,0.2,313
12735,0.75199664,0.2,298
12736,0.2642548,0.2,307
12746,0.18784577,0.2,325
12748,0.15134226,0.2,325
12754,0.1373053,0.2,297
12761,0.5371656,0.2,318
12769,0.83731216,0.2,314
12770,0.11894912,0.2,313
12774,0.96461475,0.2,314
12776,0.18337293,0.2,318
12784,0.49315512,0.2,304
12785,0.23721147,0.2,302
12786,0.27552277,0.2,293
12789,0.7306881,0.2,313
12794,0.1385639,0.2,308
12796,0.26802772,0.2,291
12805,0.4036845,0.2,296
12810,0.18222459,0.2,322
12812,0.72832626,0.2,303
12813,0.9896555,0.2,306
12814,0.49679047,0.2,325
12823,0.23218623,0.2,315
12825,0.44607443,0.2,318
12827,0.3479336,0.2,309
12830,0.2104815,0.2,323
12832,0.13699374,0.2,309
12836,0.50217956,0.2,298
12837,0.47068286,0.2,313
12841,0.8485066,0.2,314
12858,0.17793584,0.2,307
12861,0.19835377,0.2,318
12862,0.23421048,0.2,304
12867,0.6954403,0.2,318
12871,0.0983765,0.2,308
12874,0.11979186,0.2,307
12884,0.61365134,0.2,323
12889,0.3432698,0.2,314
12890,0.22605617,0.2,322
12891,0.35920677,0.2,302
12899,0.43581295,0.2,309
12904,0.080259055,0.2,294
12907,0.08608051,0.2,302
12912,0.20094983,0.2,283
12913,0.19948232,0.2,295
12924,0.27718514,0.2,326
12926,0.17145333,0.2,318
12933,0.570778,0.2,298
12938,0.066414304,0.2,316
12939,0.30297932,0.2,283
12941,0.2285852,0.2,291
12945,0.92592776,0.2,315
12962,0.09796042,0.2,302
12966,0.19915423,0.2,297
12969,0.7535318,0.2,296
12972,0.27893198,0.2,313
12976,0.20137556,0.2,323
12979,0.48929125,0.2,284
12982,0.7675769,0.2,294
12987,0.27080542,0.2,317
12995,0.25999877,0.2,322
12996,0.69925505,0.2,295
12997,0.9967925,0.2,306
12999,0.16121268,0.2,297
13000,0.5220863,0.2,293
13003,0.23167093,0.2,316
13012,0.15297227,0.2,315
13013,0.30915326,0.2,318
13019,0.8060736,0.2,323
13020,0.4091244,0.2,318
13021,0.1747281,0.2,307
13025,0.32739276,0.2,307
13033,0.13969244,0.2,318
13035,0.57287705,0.2,287
13036,0.36777982,0.2,309
13042,0.18350686,0.2,318
13052,0.30795392,0.2,326
13053,0.5510666,0.2,304
13056,0.32999617,0.2,283
13058,0.4393061,0.2,316
13060,0.42282936,0.2,280
13063,0.13413562,0.2,321
13073,0.18167768,0.2,317
13077,0.50335443,0.2,321
13083,0.5672708,0.2,313
13098,0.1864386,0.2,283
13099,0.180406,0.2,295
13101,0.4234178,0.2,279
13109,0.6556413,0.2,321
13110,0.11492993,0.2,321
13115,0.15693125,0.2,313
13119,0.17759731,0.2,325
13121,0.275415,0.2,325
13125,0.45904708,0.2,321
13128,0.29171225,0.2,283
13129,0.97904074,0.2,314
13132,0.42318243,0.2,314
13134,0.62750554,0.2,314
13137,0.68551946,0.2,309
13144,0.48405868,0.2,281
13146,0.32972664,0.2,312
13149,0.5285375,0.2,279
13153,0.5109199,0.2,322
13156,0.8195952,0.2,314
13157,0.4993291,0.2,289
13168,0.2924137,0.2,306
13170,0.38793802,0.2,284
13172,0.2533242,0.2,319
13185,0.17092456,0.2,276
13187,0.25125998,0.2,309
13192,0.19089727,0.2,283
13193,0.14167903,0.2,325
13199,0.24985798,0.2,293
13204,0.18259008,0.2,315
13211,0.23356587,0.2,322
13213,0.2044802,0.2,316
13217,0.24443232,0.2,317
13218,0.49119383,0.2,300
13219,0.88938546,0.2,325
13220,0.16617341,0.2,316
13221,0.38789102,0.2,280
13222,0.31165522,0.2,280
13229,0.18793653,0.2,325
13237,0.5214061,0.2,309
13243,0.25753042,0.2,308
13245,0.2578539,0.2,289
13247,0.12499802,0.2,302
13250,0.20444149,0.2,301
13251,0.5282592,0.2,325
13255,0.08488828,0.2,316
13259,0.114542276,0.2,283
13262,0.2837451,0.2,316
13263,0.075407185,0.2,284
13264,0.26700625,0.2,322
13280,0.5606975,0.2,317
13281,0.40468323,0.2,309
13286,0.48094836,0.2,325
13287,0.2512554,0.2,283
13288,0.992255,0.2,317
13293,0.4699057,0.2,276
13298,0.38667187,0.2,279
13300,0.4140634,0.2,321
13309,0.18680379,0.2,294
13313,0.15167877,0.2,323
13314,0.1916174,0.2,297
13315,0.83366174,0.2,304
13318,0.1900085,0.2,283
13319,0.80029213,0.2,315
13321,0.19405094,0.2,322
13324,0.49721223,0.2,279
13326,0.22275269,0.2,313
13330,0.15851952,0.2,322
13331,0.09921368,0.2,283
13342,0.07503392,0.2,316
13343,0.26885775,0.2,308
13349,0.9577075,0.2,317
13351,0.23954248,0.2,295
13354,0.40613273,0.2,321
13357,0.74936306,0.2,309
13367,0.07166445,0.2,313
13371,0.5786191,0.2,308
13373,0.49712119,0.2,309
13377,0.47653276,0.2,322
13379,0.49669367,0.2,287
13380,0.42114007,0.2,298
13385,0.256235,0.2,315
13408,0.670156,0.2,315
13410,0.6054448,0.2,315
13411,0.4971219,0.2,293
13413,0.2852842,0.2,324
13418,0.8465716,0.2,303
13421,0.45215416,0.2,315
13423,0.13545384,0.2,325
13425,0.24362598,0.2,319
13434,0.23189418,0.2,284
13436,0.6269371,0.2,309
13444,0.40038374,0.2,325
13446,0.2804151,0.2,325
13447,0.08362089,0.2,308
13448,0.16848882,0.2,301
13449,0.7465176,0.2,276
13460,0.13702738,0.2,294
13464,0.68899155,0.2,309
13465,0.2451097,0.2,323
13472,0.28933072,0.2,309
13476,0.19134392,0.2,322
13478,0.094621964,0.2,288
13484,0.23565717,0.2,318
13485,0.21135314,0.2,311
13486,0.112062536,0.2,313
13496,0.12849532,0.2,322
13498,0.14682099,0.2,325
13499,0.24658301,0.2,307
13500,0.20228511,0.2,292
13501,0.15690823,0.2,317
13505,0.19978954,0.2,315
13509,0.12980631,0.2,321
13510,0.09874648,0.2,280
13512,0.9139471,0.2,314
13521,0.1414273,0.2,316
13522,0.16401921,0.2,325
13526,0.5543228,0.2,313
13529,0.062894076,0.2,312
13530,0.18976818,0.2,316
13532,0.36079687,0.2,276
13534,0.9962149,0.2,319
13537,0.4854946,0.2,317
13538,0.32184312,0.2,323
13546,0.23552538,0.2,304
13551,0.99365646,0.2,317
13559,0.82715017,0.2,325
13562,0.1035296,0.2,301
13564,0.22214313,0.2,316
13565,0.23314753,0.2,295
13576,0.31970653,0.2,277
13587,0.6447474,0.2,279
13591,0.1155332,0.2,283
13593,0.21152991,0.2,323
13594,0.29883552,0.2,284
13595,0.19028805,0.2,322
13597,0.7857175,0.2,317
13598,0.10392037,0.2,302
13604,0.48527718,0.2,308
13605,0.078024484,0.2,316
13610,0.26679105,0.2,294
13618,0.09619935,0.2,316
13620,0.2004343,0.2,318
13627,0.36748046,0.2,308
13632,0.41273558,0.2,326
13634,0.2548178,0.2,322
13635,0.103022546,0.2,280
13636,0.79049975,0.2,315
13643,0.30292752,0.2,313
13655,0.18869829,0.2,297
13657,0.9643039,0.2,317
13661,0.1566502,0.2,313
13662,0.30759016,0.2,280
13664,0.16576894,0.2,288
13665,0.23369512,0.2,277
13667,0.10595022,0.2,325
13671,0.7829509,0.2,317
13672,0.21714184,0.2,297
13673,0.36576018,0.2,295
13679,0.16329429,0.2,284
13684,0.16802748,0.2,318
13686,0.7423451,0.2,276
13691,0.24172685,0.2,294
13693,0.5547388,0.2,318
13695,0.16945711,0.2,294
13701,0.6129289,0.2,303
13702,0.45200247,0.2,279
13709,0.328816,0.2,325
13711,0.6706057,0.2,325
13716,0.1060943,0.2,318
13719,0.15036139,0.2,316
13722,0.4649921,0.2,293
13727,0.15771516,0.2,322
13738,0.19755904,0.2,288
13739,0.31682956,0.2,322
13741,0.115168355,0.2,316
13742,0.10152233,0.2,283
13743,0.5615764,0.2,284
13747,0.7233903,0.2,316
13753,0.07020209,0.2,308
13754,0.55252546,0.2,315
13756,0.6461492,0.2,317
13761,0.20162195,0.2,294
13764,0.25918064,0.2,317
13767,0.20499873,0.2,284
13770,0.62749213,0.2,325
13773,0.624158,0.2,296
13780,0.15067858,0.2,308
13782,0.5387109,0.2,304
13792,0.19249965,0.2,308
13802,0.40046218,0.2,322
13806,0.22241426,0.2,318
13810,0.2973124,0.2,325
13815,0.20397045,0.2,322
13817,0.8273683,0.2,325
13819,0.43844867,0.2,304
13820,0.8204301,0.2,313
13823,0.4485236,0.2,317
13824,0.28346545,0.2,315
13825,0.3534255,0.2,283
13827,0.40582296,0.2,288
13833,0.89067084,0.2,289
13835,0.80611,0.2,320
13837,0.46122068,0.2,312
13843,0.36317262,0.2,287
13844,0.06640439,0.2,313
13845,0.37343615,0.2,321
13849,0.582804,0.2,312
13851,0.17376722,0.2,313
13858,0.32561135,0.2,302
13860,0.21196319,0.2,288
13863,0.17447531,0.2,283
13864,0.3216041,0.2,313
13874,0.30703983,0.2,318
13875,0.11354436,0.2,301
13877,0.7707839,0.2,317
13882,0.5352299,0.2,304
13883,0.0653598,0.2,325
13885,0.62418747,0.2,315
13890,0.3697321,0.2,293
13891,0.31764624,0.2,276
13896,0.3119155,0.2,309
13898,0.40028232,0.2,325
13900,0.43258524,0.2,295
13901,0.80493116,0.2,306
13902,0.304757,0.2,304
13906,0.48243758,0.2,304
13908,0.43161756,0.2,315
13912,0.25635445,0.2,280
13915,0.13269037,0.2,295
13916,0.2962904,0.2,318
13937,0.106983215,0.2,285
13938,0.54801905,0.2,315
13942,0.8687282,0.2,304
13946,0.32882115,0.2,307
13951,0.593848,0.2,304
13964,0.98382884,0.2,306
13967,0.14648391,0.2,321
13976,0.3176029,0.2,318
13983,0.23046695,0.2,302
13984,0.44796363,0.2,325
13985,0.34612945,0.2,287
13997,0.9065829,0.2,304
13999,0.45799774,0.2,317
14003,0.8069977,0.2,313
14005,0.3123271,0.2,297
14010,0.1155004,0.2,316
14011,0.35689995,0.2,307
14016,0.45839283,0.2,326
14019,0.19619372,0.2,321
14022,0.29633003,0.2,280
14029,0.17098247,0.2,315
14042,0.17194055,0.2,302
14043,0.5993504,0.2,312
14048,0.28718647,0.2,317
14058,0.3968352,0.2,317
14059,0.5291457,0.2,276
14060,0.52513397,0.2,307
14065,0.32698387,0.2,293
14067,0.46039855,0.2,317
14071,0.0917802,0.2,307
14072,0.397138,0.2,321
14074,0.15899566,0.2,322
14076,0.6882551,0.2,308
14078,0.1380547,0.2,283
14080,0.21102647,0.2,322
14081,0.6569337,0.2,313
14089,0.10582563,0.2,313
14090,0.061770312,0.2,318
14095,0.3150948,0.2,318
14097,0.15025792,0.2,312
14099,0.18581957,0.2,297
14100,0.54986775,0.2,284
14102,0.15298368,0.2,292
14106,0.21998022,0.2,283
14109,0.33504656,0.2,322
14121,0.2059796,0.2,321
14123,0.21648481,0.2,279
14128,0.3304077,0.2,325
14140,0.27103227,0.2,322
14144,0.6045352,0.2,276
14145,0.14350972,0.2,288
14146,0.2660509,0.2,315
14148,0.17649832,0.2,291
14155,0.32182214,0.2,325
14156,0.120401256,0.2,281
14157,0.15845214,0.2,308
14162,0.4556242,0.2,301
14167,0.68626463,0.2,326
14169,0.13747844,0.2,326
14175,0.2659365,0.2,283
14183,0.22509435,0.2,283
14186,0.12792517,0.2,283
14190,0.32313794,0.2,277
14203,0.12616947,0.2,318
14204,0.22601412,0.2,284
14206,0.23735172,0.2,313
14207,0.32466912,0.2,326
14226,0.5146133,0.2,298
14227,0.1695015,0.2,284
14231,0.43419,0.2,283
14233,0.5611527,0.2,279
14235,0.12112021,0.2,283
14240,0.38069946,0.2,279
14241,0.59029174,0.2,279
14243,0.24010187,0.2,317
14244,0.325568,0.2,318
14246,0.11213817,0.2,288
14249,0.13227853,0.2,326
14250,0.8152424,0.2,316
14254,0.111109145,0.2,308
14260,0.20070776,0.2,326
14261,0.17475937,0.2,304
14262,0.25010046,0.2,325
14263,0.18603298,0.2,313
14266,0.29753274,0.2,293
14270,0.94392484,0.2,286
14277,0.13445546,0.2,288
14279,0.43307477,0.2,304
14287,0.19180647,0.2,297
14288,0.23591025,0.2,315
14291,0.7621896,0.2,276
14294,0.25943667,0.2,304
14302,0.7206344,0.2,308
14304,0.24702922,0.2,308
14311,0.27928984,0.2,323
14315,0.3921567,0.2,318
14317,0.29800335,0.2,315
14320,0.11570131,0.2,290
14321,0.17109628,0.2,323
14323,0.076572955,0.2,302
14324,0.2325307,0.2,322
14325,0.6793416,0.2,310
14334,0.4148571,0.2,309
14336,0.8462812,0.2,315
14339,0.34276083,0.2,317
14340,0.37013853,0.2,308
14348,0.41201445,0.2,323
14369,0.2284239,0.2,317
14371,0.868485,0.2,306
14374,0.2595411,0.2,326
14375,0.12799427,0.2,316
14378,0.8122726,0.2,315
14383,0.181513,0.2,322
14388,0.41665137,0.2,296
14389,0.27666676,0.2,322
14400,0.16577882,0.2,295
14402,0.5947872,0.2,279
14404,0.5171127,0.2,317
14423,0.20593733,0.2,325
14427,0.23241249,0.2,313
14435,0.35486698,0.2,322
14438,0.49701387,0.2,325
14456,0.3977542,0.2,315
14461,0.18385345,0.2,325
14462,0.3838756,0.2,317
14469,0.13105923,0.2,304
14471,0.5188206,0.2,318
14472,0.50813186,0.2,280
14474,0.22446103,0.2,326
14479,0.2714241,0.2,291
14481,0.2745837,0.2,289
14482,0.09335405,0.2,322
14489,0.46386388,0.2,312
14490,0.35290277,0.2,317
14495,0.4292712,0.2,318
14512,0.20139544,0.2,302
14513,0.2756083,0.2,296
14514,0.44539705,0.2,318
14515,0.5719436,0.2,321
14517,0.21563467,0.2,291
14520,0.0898418,0.2,316
14522,0.2342997,0.2,291
14523,0.71358013,0.2,304
14525,0.28074452,0.2,308
14528,0.5559128,0.2,276
14535,0.5441268,0.2,316
14536,0.19107679,0.2,317
14540,0.605501,0.2,325
14542,0.2009654,0.2,326
14545,0.57629544,0.2,279
14548,0.25156254,0.2,288
14550,0.56425416,0.2,318
14553,0.26732737,0.2,285
14557,0.5127571,0.2,308
14563,0.74932295,0.2,317
14567,0.3569036,0.2,318
14571,0.947834,0.2,281
14573,0.93172944,0.2,289
14575,0.4436781,0.2,279
14577,0.3770816,0.2,279
14578,0.13395421,0.2,318
14586,0.30507997,0.2,326
14588,0.19320267,0.2,304
14592,0.13919887,0.2,318
14595,0.638848,0.2,298
14596,0.0934942,0.2,326
14599,0.102636404,0.2,322
14600,0.11012311,0.2,304
14607,0.17705697,0.2,326
14608,0.11531827,0.2,325
14609,0.21132378,0.2,309
14612,0.49370477,0.2,321
14613,0.5587346,0.2,289
14622,0.7903601,0.2,283
14627,0.39289832,0.2,318
14629,0.291707,0.2,284
14635,0.13244541,0.2,318
14636,0.29429537,0.2,326
14638,0.13728626,0.2,322
14639,0.19653958,0.2,284
14641,0.3235439,0.2,288
14649,0.3305034,0.2,318
14651,0.4601281,0.2,287
14663,0.16881725,0.2,304
14668,0.49325278,0.2,314
14679,0.20923501,0.2,302
14686,0.5557734,0.2,289
14687,0.2834288,0.2,280
14688,0.37216157,0.2,280
14689,0.3468389,0.2,283
14692,0.14068945,0.2,277
14693,0.42135075,0.2,276
14703,0.22856034,0.2,313
14706,0.25510836,0.2,325
14721,0.930275,0.2,306
14724,0.10131181,0.2,318
14725,0.32559443,0.2,323
14733,0.3584469,0.2,295
14735,0.08059961,0.2,308
14743,0.26490572,0.2,296
14744,0.48045143,0.2,309
14746,0.074191496,0.2,308
14749,0.25051922,0.2,315
14752,0.12396327,0.2,283
14754,0.9574088,0.2,289
14759,0.1610486,0.2,308
14760,0.18096414,0.2,280
14761,0.8585513,0.2,317
14764,0.07832243,0.2,283
14766,0.44148263,0.2,302
14768,0.07220115,0.2,326
14771,0.10890164,0.2,317
14774,0.6970712,0.2,276
14778,0.5319203,0.2,279
14785,0.19678198,0.2,318
14786,0.8890253,0.2,315
14793,0.60799897,0.2,304
14803,0.13449079,0.2,308
14811,0.5426075,0.2,323
14818,0.9716441,0.2,319
14825,0.3267618,0.2,325
14841,0.26115912,0.2,325
14843,0.5061018,0.2,279
14848,0.931905,0.2,309
14849,0.66261035,0.2,325
14852,0.11474486,0.2,323
14856,0.9435395,0.2,319
14859,0.71324295,0.2,323
14866,0.16070554,0.2,313
14867,0.79432964,0.2,326
14869,0.9104382,0.2,306
14881,0.2840612,0.2,301
14894,0.26953208,0.2,318
14900,0.254929,0.2,322
14909,0.18420161,0.2,309
14912,0.25000456,0.2,279
14916,0.2885966,0.2,291
14917,0.63494915,0.2,323
14929,0.5504447,0.2,325
14932,0.30599242,0.2,314
14933,0.14469598,0.2,315
14934,0.08820772,0.2,316
14935,0.6096884,0.2,308
14936,0.34032637,0.2,326
14939,0.25980017,0.2,315
14940,0.22857836,0.2,322
14941,0.05691238,0.2,325
14952,0.2735342,0.2,316
14953,0.18293023,0.2,326
14961,0.13299894,0.2,301
14962,0.41431257,0.2,287
14981,0.90475714,0.2,317
14984,0.63456345,0.2,276
14985,0.36280307,0.2,283
14987,0.18311672,0.2,308
14988,0.17783941,0.2,322
14994,0.8451021,0.2,319
14997,0.5544763,0.2,323
14998,0.11042931,0.2,285
14999,0.09505112,0.2,309
15001,0.65372837,0.2,288
15009,0.45499894,0.2,293
15019,0.3021921,0.2,283
15022,0.36242357,0.2,319
15025,0.13226154,0.2,319
15026,0.66940045,0.2,276
15035,0.16881336,0.2,295
15038,0.56593746,0.2,323
15046,0.86779606,0.2,323
15051,0.660171,0.2,300
15055,0.1944229,0.2,307
15058,0.116407946,0.2,283
15061,0.87996227,0.2,315
15065,0.15242712,0.2,297
15067,0.2769706,0.2,304
15071,0.1969662,0.2,285
15072,0.24905886,0.2,318
15079,0.5791818,0.2,280
15082,0.22370912,0.2,318
15083,0.34108236,0.2,309
15087,0.075365365,0.2,293
15090,0.08392903,0.2,297
15093,0.608036,0.2,279
15097,0.18918036,0.2,302
15115,0.29985487,0.2,322
15123,0.32214877,0.2,311
15130,0.1185905,0.2,283
15133,0.5345808,0.2,325
15136,0.34864783,0.2,325
15138,0.23370275,0.2,307
15145,0.32020456,0.2,325
15151,0.68671197,0.2,304
15154,0.12625791,0.2,322
15159,0.2983641,0.2,302
15160,0.39266554,0.2,322
15167,0.27657026,0.2,321
15171,0.2787783,0.2,311
15172,0.6705457,0.2,276
15173,0.11583769,0.2,322
15174,0.26375043,0.2,313
15176,0.2249184,0.2,318
15181,0.3480849,0.2,325
15182,0.07090641,0.2,316
15185,0.1523713,0.2,315
15186,0.30729637,0.2,308
15194,0.9672162,0.2,288
15197,0.65733844,0.2,295
15199,0.2523407,0.2,317
15207,0.23971786,0.2,309
15209,0.16704223,0.2,280
15218,0.2683641,0.2,318
15220,0.34207034,0.2,309
15221,0.13040586,0.2,318
15226,0.21312581,0.2,288
15228,0.810756,0.2,304
15230,0.53003293,0.2,287
15232,0.10783339,0.2,307
15235,0.27362606,0.2,322
15236,0.21828267,0.2,321
15241,0.9920224,0.2,306
15242,0.19370717,0.2,322
15244,0.36170197,0.2,316
15247,0.4353652,0.2,289
15250,0.24476455,0.2,326
15251,0.43793073,0.2,318
15261,0.22940022,0.2,308
15271,0.2493054,0.2,308
15280,0.23566964,0.2,308
15281,0.59592015,0.2,315
15288,0.99386626,0.2,306
15296,0.10381549,0.2,316
15305,0.37097847,0.2,293
15313,0.10494397,0.2,312
15319,0.19716507,0.2,322
15327,0.91109246,0.2,306
15328,0.84560925,0.2,318
15331,0.2212124,0.2,322
15333,0.15285942,0.2,312
15338,0.2280836,0.2,283
15345,0.43701118,0.2,326
15346,0.5034139,0.2,276
15349,0.9013914,0.2,313
15350,0.2009248,0.2,313
15352,0.29758623,0.2,285
15353,0.22508852,0.2,283
15356,0.18813865,0.2,313
15357,0.8082593,0.2,277
15358,0.22393864,0.2,291
15363,0.30951995,0.2,326
15366,0.18988584,0.2,303
15370,0.14400691,0.2,325
15374,0.28160506,0.2,325
15377,0.08589382,0.2,318
15379,0.10933828,0.2,294
15384,0.20846973,0.2,319
15389,0.5612473,0.2,280
15391,0.16467714,0.2,293
15393,0.23828408,0.2,304
15402,0.5290853,0.2,325
15404,0.11602153,0.2,308
15405,0.5595624,0.2,279
15406,0.14701109,0.2,308
15408,0.43128416,0.2,315
15409,0.11898917,0.2,298
15413,0.5321516,0.2,306
15415,0.7144045,0.2,321
15422,0.19843143,0.2,318
15431,0.32491055,0.2,321
15449,0.17105219,0.2,285
15452,0.37056497,0.2,325
15455,0.23526968,0.2,315
15456,0.2518423,0.2,322
15460,0.2571765,0.2,321
15464,0.121506914,0.2,294
15474,0.1621932,0.2,289
15476,0.80513155,0.2,314
15480,0.5863614,0.2,323
15484,0.29954383,0.2,312
15486,0.9790612,0.2,317
15502,0.31688333,0.2,283
15504,0.23126179,0.2,308
15505,0.85515463,0.2,288
15506,0.60034287,0.2,316
15511,0.33598888,0.2,308
15512,0.07548226,0.2,280
15513,0.6800253,0.2,295
15515,0.18441011,0.2,284
15520,0.18329854,0.2,323
15525,0.26519045,0.2,309
15526,0.44022024,0.2,314
15530,0.08406025,0.2,277
15532,0.30342743,0.2,315
15535,0.076908834,0.2,289
15540,0.10854222,0.2,300
15548,0.10616337,0.2,308
15549,0.11789603,0.2,308
15555,0.17140213,0.2,326
15559,0.9968016,0.2,317
15570,0.6092674,0.2,298
15572,0.63943595,0.2,283
15575,0.3348174,0.2,302
15582,0.33177292,0.2,325
15596,0.55711657,0.2,314
15599,0.14234681,0.2,318
15600,0.33301875,0.2,325
15601,0.42723957,0.2,318
15608,0.45797753,0.2,283
15612,0.8484929,0.2,322
15618,0.502666,0.2,312
15619,0.16151951,0.2,281
15625,0.48942727,0.2,279
15627,0.34793895,0.2,336
15631,0.41492194,0.2,284
15632,0.36148986,0.2,276
15633,0.9317552,0.2,314
15634,0.26220256,0.2,322
15639,0.14570856,0.2,283
15642,0.40876204,0.2,332
15648,0.15297732,0.2,331
15653,0.13266273,0.2,316
15658,0.47768936,0.2,331
15660,0.21115308,0.2,283
15662,0.085075036,0.2,336
15663,0.83086747,0.2,342
15666,0.1693486,0.2,336
15670,0.27793574,0.2,312
15671,0.69726276,0.2,316
15674,0.18301085,0.2,291
15678,0.22563815,0.2,280
15681,0.30966553,0.2,332
15683,0.8477414,0.2,337
15684,0.14047496,0.2,328
15686,0.5919127,0.2,279
15688,0.11794541,0.2,336
15691,0.30529892,0.2,324
15693,0.42783532,0.2,339
15695,0.29399407,0.2,304
15697,0.42610607,0.2,297
15699,0.29325306,0.2,342
15700,0.6877776,0.2,315
15708,0.0678359,0.2,325
15716,0.11005665,0.2,342
15719,0.21260622,0.2,308
15722,0.34090227,0.2,339
15724,0.37858966,0.2,308
15729,0.8852586,0.2,306
15733,0.14302452,0.2,283
15736,0.9246166,0.2,303
15740,0.853062,0.2,317
15741,0.13658264,0.2,328
15744,0.7677025,0.2,276
15746,0.06842582,0.2,294
15750,0.06262999,0.2,287
15752,0.37171748,0.2,311
15756,0.19055487,0.2,342
15761,0.5083983,0.2,276
15765,0.13978463,0.2,328
15766,0.24350758,0.2,323
15771,0.09542217,0.2,295
15772,0.7788272,0.2,319
15773,0.2245759,0.2,334
15785,0.061547793,0.2,308
15789,0.15577066,0.2,283
15791,0.16743807,0.2,317
15795,0.20556547,0.2,319
15800,0.91537017,0.2,333
15801,0.11540499,0.2,322
15807,0.18882439,0.2,315
15808,0.8013384,0.2,336
15810,0.13848072,0.2,334
15820,0.36663514,0.2,285
15823,0.10205433,0.2,304
15826,0.179255,0.2,283
15827,0.36621585,0.2,321
15829,0.0833467,0.2,316
15830,0.17078027,0.2,342
15842,0.3385364,0.2,318
15843,0.42367432,0.2,298
15845,0.15749125,0.2,329
15851,0.14773594,0.2,283
15856,0.109790236,0.2,325
15859,0.4912968,0.2,279
15861,0.06990945,0.2,342
15862,0.15612805,0.2,331
15863,0.11390457,0.2,285
15866,0.13914898,0.2,313
15881,0.8499051,0.2,317
15884,0.81048024,0.2,326
15887,0.22074415,0.2,280
15889,0.25928393,0.2,337
15890,0.7631691,0.2,277
15898,0.3746808,0.2,309
15902,0.32472274,0.2,279
15909,0.549398,0.2,313
15918,0.44206715,0.2,291
15919,0.13646208,0.2,326
15920,0.118735686,0.2,342
15922,0.17830044,0.2,336
15924,0.23912564,0.2,331
15926,0.12584685,0.2,297
15930,0.11798427,0.2,288
15931,0.36623168,0.2,342
15932,0.25355947,0.2,318
15933,0.6361976,0.2,323
15936,0.48628247,0.2,283
15940,0.9862444,0.2,318
15942,0.0814154,0.2,328
15943,0.24985941,0.2,297
15945,0.1470696,0.2,336
15948,0.3098675,0.2,283
15950,0.400167,0.2,318
15952,0.25850812,0.2,299
15957,0.73176235,0.2,334
15962,0.89330745,0.2,336
15964,0.29560894,0.2,309
15965,0.2826144,0.2,304
15968,0.27631596,0.2,321
15969,0.26210627,0.2,329
15971,0.059583794,0.2,328
15978,0.84867376,0.2,284
15979,0.3090257,0.2,318
15980,0.31765887,0.2,340
15987,0.1449693,0.2,300
15988,0.11512994,0.2,337
15991,0.4331192,0.2,321
15994,0.33451793,0.2,323
15996,0.11592894,0.2,331
15997,0.18897554,0.2,312
15999,0.6811592,0.2,328
16000,0.98030305,0.2,341
16002,0.08901634,0.2,326
16008,0.14006048,0.2,342
16012,0.14206718,0.2,315
16013,0.14046974,0.2,337
16015,0.98364234,0.2,334
16019,0.30581644,0.2,337
16020,0.21648468,0.2,313
16023,0.24213901,0.2,317
16024,0.5123656,0.2,279
16032,0.7077676,0.2,318
16034,0.27738017,0.2,302
16035,0.13504134,0.2,342
16036,0.222693,0.2,341
16038,0.15062486,0.2,298
16040,0.11056354,0.2,328
16042,0.57150495,0.2,331
16048,0.14558326,0.2,294
16049,0.10168339,0.2,318
16050,0.31029993,0.2,308
16051,0.52332175,0.2,322
16053,0.37123287,0.2,322
16056,0.80643564,0.2,276
16058,0.34540966,0.2,313
16062,0.6688665,0.2,287
16065,0.32545218,0.2,331
16066,0.22585632,0.2,281
16068,0.45826748,0.2,283
16072,0.17156601,0.2,284
16075,0.21849649,0.2,328
16079,0.25690433,0.2,293
16087,0.5144277,0.2,336
16089,0.55799913,0.2,333
16092,0.44702724,0.2,307
16094,0.4708987,0.2,341
16097,0.33877718,0.2,318
16098,0.18799482,0.2,336
16099,0.3292641,0.2,315
16100,0.075695105,0.2,326
16102,0.6527679,0.2,308
16107,0.22639371,0.2,292
16110,0.34624895,0.2,317
16113,0.41011474,0.2,318
16114,0.26466817,0.2,336
16115,0.29191083,0.2,317
16121,0.16143428,0.2,339
16125,0.17486556,0.2,285
16126,0.7936598,0.2,289
16129,0.15067557,0.2,276
16132,0.88262206,0.2,336
16133,0.5542993,0.2,317
16136,0.38500366,0.2,333
16138,0.61272013,0.2,323
16140,0.2535067,0.2,313
16143,0.4956936,0.2,323
16148,0.24490601,0.2,313
16152,0.30454916,0.2,336
16153,0.237751,0.2,285
16158,0.0978348,0.2,337
16161,0.16043118,0.2,293
16162,0.69133437,0.2,341
16164,0.0779509,0.2,325
16166,0.3387461,0.2,315
16168,0.9784061,0.2,309
16171,0.51906204,0.2,334
16175,0.1298921,0.2,325
16180,0.3185608,0.2,309
16185,0.44853652,0.2,317
16188,0.5906759,0.2,322
16194,0.19292006,0.2,287
16195,0.54224056,0.2,334
16196,0.98770833,0.2,317
16199,0.6084042,0.2,283
16201,0.2897411,0.2,318
16206,0.15785632,0.2,316
16211,0.70071876,0.2,321
16220,0.27537385,0.2,318
16221,0.6198376,0.2,332
16227,0.19440936,0.2,325
16232,0.118315905,0.2,313
16238,0.15962343,0.2,326
16242,0.3693793,0.2,322
16244,0.1297616,0.2,316
16247,0.25564,0.2,332
16249,0.24798088,0.2,326
16257,0.22278894,0.2,333
16258,0.21111286,0.2,295
16261,0.7861359,0.2,338
16263,0.13770515,0.2,325
16270,0.3051712,0.2,336
16271,0.5596415,0.2,318
16279,0.14497766,0.2,337
16280,0.9302657,0.2,329
16284,0.24652481,0.2,325
16289,0.5745507,0.2,314
16291,0.33715874,0.2,321
16292,0.32455862,0.2,315
16295,0.20622912,0.2,323
16297,0.24971016,0.2,336
16304,0.5255851,0.2,302
16309,0.33784884,0.2,278
16313,0.2696668,0.2,328
16325,0.45535055,0.2,336
16326,0.31087428,0.2,283
16328,0.17808653,0.2,304
16330,0.8031083,0.2,340
16332,0.15056382,0.2,333
16335,0.48901704,0.2,316
16338,0.20595776,0.2,326
16339,0.1446836,0.2,294
16344,0.10750927,0.2,326
16345,0.19874915,0.2,330
16348,0.19886602,0.2,300
16353,0.23990494,0.2,325
16354,0.49681872,0.2,276
16360,0.11661287,0.2,342
16361,0.4005479,0.2,318
16364,0.14698787,0.2,289
16366,0.29661983,0.2,331
16367,0.95890224,0.2,317
16368,0.51357377,0.2,279
16369,0.12553778,0.2,283
16371,0.1822106,0.2,337
16374,0.20415346,0.2,332
16375,0.37170643,0.2,326
16379,0.17222197,0.2,340
16380,0.4051092,0.2,331
16384,0.307766,0.2,332
16385,0.39029968,0.2,289
16387,0.3278871,0.2,322
16388,0.25748098,0.2,318
16392,0.8582029,0.2,315
16394,0.36069927,0.2,309
16397,0.7870921,0.2,334
16409,0.24080603,0.2,297
16410,0.23196039,0.2,334
16413,0.31369916,0.2,342
16415,0.31637233,0.2,335
16420,0.15313435,0.2,331
16422,0.23788843,0.2,315
16427,0.39161807,0.2,279
16428,0.2823097,0.2,336
16431,0.5729211,0.2,332
16432,0.22823466,0.2,322
16433,0.4752505,0.2,342
16435,0.2869804,0.2,291
16437,0.97641414,0.2,325
16438,0.29466495,0.2,331
16439,0.98338264,0.2,306
16446,0.3075375,0.2,291
16447,0.79758316,0.2,325
16448,0.19572169,0.2,331
16456,0.32704848,0.2,308
16457,0.08837671,0.2,330
16459,0.23257948,0.2,283
16460,0.4193187,0.2,325
16465,0.6557584,0.2,329
16467,0.4566747,0.2,325
16468,0.44208068,0.2,319
16471,0.69977164,0.2,302
16472,0.2617044,0.2,336
16475,0.18480688,0.2,328
16482,0.2752224,0.2,332
16489,0.89075345,0.2,326
16492,0.21726221,0.2,337
16496,0.26369375,0.2,315
16497,0.21478175,0.2,318
16498,0.45367986,0.2,318
16505,0.30364886,0.2,283
16507,0.19758902,0.2,309
16508,0.699765,0.2,340
16511,0.49140865,0.2,279
16518,0.5116275,0.2,323
16523,0.19765496,0.2,302
16527,0.29129094,0.2,280
16533,0.32785547,0.2,287
16534,0.5081156,0.2,332
16542,0.20659654,0.2,332
16549,0.11848667,0.2,326
16555,0.26365027,0.2,298
16558,0.26901773,0.2,330
16559,0.4997826,0.2,318
16560,0.35837248,0.2,280
16561,0.14314337,0.2,318
16562,0.20987074,0.2,331
16564,0.9469221,0.2,340
16567,0.32580584,0.2,283
16570,0.18025142,0.2,322
16571,0.31876692,0.2,295
16572,0.25902796,0.2,331
16575,0.431091,0.2,288
16580,0.32539982,0.2,338
16582,0.9370301,0.2,310
16583,0.48388588,0.2,323
16584,0.3114654,0.2,304
16585,0.32433686,0.2,293
16586,0.9884918,0.2,340
16590,0.14741251,0.2,326
16592,0.91196114,0.2,286
16593,0.104731314,0.2,321
16595,0.97147197,0.2,340
16597,0.89333475,0.2,317
16601,0.3617902,0.2,301
16604,0.2615667,0.2,332
16606,0.12703745,0.2,328
16607,0.36735082,0.2,331
16608,0.12048224,0.2,283
16610,0.10641315,0.2,318
16612,0.09707443,0.2,302
16613,0.6148252,0.2,318
16620,0.15831532,0.2,328
16629,0.6686252,0.2,340
16632,0.21952184,0.2,322
16635,0.13589337,0.2,331
16639,0.28312024,0.2,283
16644,0.24876256,0.2,334
16647,0.26808304,0.2,316
16650,0.53535116,0.2,279
16651,0.77241665,0.2,339
16652,0.37821087,0.2,332
16655,0.4110275,0.2,340
16658,0.67823577,0.2,309
16663,0.21194461,0.2,333
16673,0.42684227,0.2,337
16675,0.24532044,0.2,296
16676,0.20430118,0.2,280
16683,0.43314955,0.2,318
16686,0.3133438,0.2,307
16694,0.34700936,0.2,330
16695,0.15227537,0.2,318
16697,0.20171227,0.2,308
16699,0.18129115,0.2,315
16700,0.39955768,0.2,321
16704,0.3222168,0.2,325
16705,0.25566563,0.2,329
16706,0.3062798,0.2,325
16711,0.122878075,0.2,326
16712,0.1582886,0.2,330
16714,0.7440919,0.2,333
16716,0.057952818,0.2,297
16717,0.36789075,0.2,287
16722,0.29176414,0.2,284
16723,0.23120216,0.2,294
16739,0.16403736,0.2,338
16740,0.9239461,0.2,289
16741,0.90856737,0.2,289
16744,0.4787876,0.2,279
16745,0.5000216,0.2,323
16748,0.37303385,0.2,342
16752,0.35558918,0.2,336
16753,0.3159267,0.2,332
16761,0.20947261,0.2,334
16763,0.6398152,0.2,340
16764,0.19864954,0.2,326
16766,0.09087285,0.2,341
16767,0.29746625,0.2,342
16770,0.42002276,0.2,279
16771,0.91077495,0.2,319
16773,0.29412383,0.2,330
16778,0.46851912,0.2,337
16780,0.34222353,0.2,315
16782,0.19548567,0.2,328
16784,0.6374202,0.2,318
16786,0.11852669,0.2,316
16794,0.17662126,0.2,342
16798,0.1660358,0.2,280
16799,0.45979312,0.2,335
16800,0.71650875,0.2,320
16803,0.18773748,0.2,342
16807,0.38934457,0.2,336
16814,0.12974875,0.2,339
16817,0.16015136,0.2,339
16818,0.946999,0.2,289
16820,0.7424314,0.2,318
16821,0.61359376,0.2,331
16822,0.51125634,0.2,317
16827,0.26649028,0.2,325
16833,0.16691433,0.2,318
16835,0.57120657,0.2,309
16836,0.14470999,0.2,342
16841,0.9928595,0.2,340
16844,0.3040023,0.2,317
16845,0.1427235,0.2,283
16846,0.09733988,0.2,334
16849,0.657561,0.2,309
16850,0.075367294,0.2,308
16857,0.50987273,0.2,313
16860,0.46858078,0.2,293
16863,0.62963766,0.2,304
16864,0.3771118,0.2,322
16866,0.19672479,0.2,337
16868,0.24807733,0.2,342
16879,0.592343,0.2,342
16885,0.06487823,0.2,297
16888,0.35488164,0.2,295
16889,0.22199503,0.2,322
16895,0.16536112,0.2,318
16897,0.54946345,0.2,329
16898,0.26028767,0.2,342
16901,0.41800722,0.2,335
16903,0.23513609,0.2,342
16904,0.58384395,0.2,279
16906,0.1677897,0.2,325
16909,0.14873773,0.2,328
16912,0.19485255,0.2,307
16916,0.3630768,0.2,325
16917,0.23605053,0.2,334
16919,0.34705052,0.2,318
16920,0.26367578,0.2,342
16925,0.8850172,0.2,317
16930,0.33091944,0.2,318
16932,0.3935128,0.2,298
16936,0.42520726,0.2,315
16938,0.45082757,0.2,334
16941,0.20593978,0.2,336
16942,0.2977763,0.2,325
16945,0.59877986,0.2,317
16953,0.9751599,0.2,306
16955,0.6667883,0.2,292
16956,0.21274777,0.2,307
16959,0.18307154,0.2,294
16961,0.24059604,0.2,322
16964,0.6997497,0.2,340
16969,0.47010553,0.2,318
16971,0.17194943,0.2,334
16974,0.10183518,0.2,308
16975,0.16128601,0.2,322
16978,0.21887265,0.2,316
16980,0.28526247,0.2,313
16981,0.34158736,0.2,304
16982,0.09280458,0.2,342
16987,0.31642666,0.2,284
16995,0.19427943,0.2,331
16997,0.16255172,0.2,342
17000,0.18965057,0.2,288
17001,0.7149386,0.2,318
17002,0.1725738,0.2,308
17003,0.5469374,0.2,341
17005,0.37344918,0.2,283
17006,0.17640756,0.2,341
17010,0.42852002,0.2,342
17013,0.90487534,0.2,335
17016,0.89825535,0.2,303
17017,0.2801649,0.2,332
17018,0.47829476,0.2,342
17019,0.3719105,0.2,331
17020,0.8715784,0.2,317
17022,0.38733208,0.2,323
17024,0.17610514,0.2,326
17026,0.20967226,0.2,316
17029,0.47486773,0.2,342
17030,0.66373616,0.2,340
17046,0.100935765,0.2,308
17047,0.26994082,0.2,331
17049,0.41117015,0.2,340
17054,0.3929468,0.2,328
17059,0.061107814,0.2,315
17061,0.29858923,0.2,326
17062,0.16766317,0.2,304
17064,0.3222653,0.2,322
17067,0.27062395,0.2,325
17073,0.4129427,0.2,317
17074,0.15995756,0.2,342
17080,0.52175736,0.2,340
17082,0.17816158,0.2,293
17084,0.5144251,0.2,335
17088,0.7143506,0.2,295
17090,0.36744654,0.2,334
17093,0.5907742,0.2,313
17096,0.27373084,0.2,318
17103,0.13284816,0.2,342
17104,0.1544874,0.2,342
17107,0.11550213,0.2,336
17119,0.8155551,0.2,306
17123,0.17085268,0.2,331
17125,0.2522447,0.2,330
17129,0.15071893,0.2,316
17131,0.44906026,0.2,312
17132,0.5925147,0.2,296
17134,0.45068088,0.2,279
17136,0.2776678,0.2,318
17140,0.34432018,0.2,337
17141,0.22728811,0.2,309
17142,0.26680693,0.2,312
17143,0.12538294,0.2,333
17146,0.4667128,0.2,323
17147,0.37187517,0.2,279
17152,0.3483112,0.2,315
17154,0.15043163,0.2,338
17157,0.1517781,0.2,284
17160,0.28205547,0.2,303
17161,0.28268275,0.2,314
17163,0.08360612,0.2,325
17167,0.16869733,0.2,331
17173,0.12083597,0.2,318
17174,0.8258801,0.2,288
17175,0.35081682,0.2,304
17183,0.15297368,0.2,325
17184,0.13984798,0.2,336
17191,0.08827021,0.2,331
17193,0.25319478,0.2,304
17194,0.2853698,0.2,336
17205,0.23167129,0.2,329
17209,0.29366803,0.2,317
17210,0.15325998,0.2,335
17212,0.08916692,0.2,328
17214,0.20070648,0.2,342
17215,0.31989333,0.2,331
17220,0.32933527,0.2,342
17223,0.09878808,0.2,322
17229,0.46060568,0.2,317
17239,0.81404227,0.2,277
17241,0.15396479,0.2,336
17243,0.80648136,0.2,293
17249,0.17818376,0.2,280
17250,0.21658851,0.2,342
17253,0.9464586,0.2,318
17254,0.19275613,0.2,284
17255,0.30647886,0.2,336
17256,0.1434028,0.2,290
17259,0.475133,0.2,331
17261,0.4523275,0.2,297
17268,0.1526119,0.2,281
17269,0.23074771,0.2,277
17270,0.18985698,0.2,336
17272,0.24358144,0.2,328
17273,0.6194769,0.2,342
17275,0.8704925,0.2,325
17278,0.08337387,0.2,336
17289,0.23778215,0.2,311
17290,0.25595585,0.2,327
17292,0.17609252,0.2,291
17300,0.2058954,0.2,328
17303,0.3855796,0.2,318
17305,0.38765258,0.2,279
17309,0.9729695,0.2,289
17311,0.2163462,0.2,326
17312,0.18092376,0.2,281
17314,0.21516097,0.2,291
17315,0.31961644,0.2,323
17316,0.12081744,0.2,315
17318,0.16510192,0.2,342
17325,0.21728317,0.2,331
17326,0.25146493,0.2,322
17328,0.20543225,0.2,288
17331,0.25767937,0.2,316
17336,0.24418698,0.2,309
17337,0.545645,0.2,326
17339,0.6574423,0.2,325
17341,0.610124,0.2,280
17345,0.11102757,0.2,292
17350,0.27740073,0.2,334
17351,0.57146573,0.2,339
17352,0.27029657,0.2,336
17355,0.8817754,0.2,313
17357,0.1333858,0.2,341
17361,0.065936886,0.2,290
17363,0.5580675,0.2,321
17364,0.090080775,0.2,312
17367,0.08353449,0.2,288
17369,0.25066933,0.2,331
17372,0.25473958,0.2,302
17374,0.05036941,0.2,281
17377,0.41735652,0.2,331
17380,0.31032097,0.2,318
17382,0.24129325,0.2,337
17385,0.8831247,0.2,306
17389,0.6259119,0.2,317
17391,0.33212584,0.2,337
17393,0.19679055,0.2,337
17398,0.47086865,0.2,339
17402,0.6609514,0.2,317
17403,0.39018518,0.2,308
17406,0.105909854,0.2,310
17407,0.2552583,0.2,309
17416,0.9861464,0.2,340
17417,0.11344716,0.2,342
17418,0.070183344,0.2,325
17419,0.32357925,0.2,332
17420,0.2438158,0.2,313
17422,0.39657882,0.2,341
17425,0.37570876,0.2,342
17426,0.37804887,0.2,313
17428,0.3365398,0.2,289
17429,0.6248927,0.2,276
17432,0.92449635,0.2,294
17434,0.21911593,0.2,336
17436,0.6089184,0.2,340
17442,0.5529318,0.2,334
17448,0.103201404,0.2,331
17450,0.24975108,0.2,321
17453,0.3854761,0.2,337
17454,0.27297097,0.2,317
17463,0.20304212,0.2,318
17465,0.72875684,0.2,332
17466,0.081071265,0.2,321
17467,0.61486447,0.2,323
17479,0.15847355,0.2,283
17488,0.24332698,0.2,308
17491,0.38542992,0.2,342
17499,0.19584374,0.2,323
17504,0.18694192,0.2,325
17505,0.21742392,0.2,333
17508,0.6616902,0.2,288
17510,0.6619438,0.2,288
17511,0.7116248,0.2,308
17513,0.7971318,0.2,298
17514,0.25312683,0.2,304
17515,0.665378,0.2,309
17517,0.09373943,0.2,328
17522,0.24516349,0.2,309
17524,0.41419482,0.2,332
17525,0.64968807,0.2,285
17528,0.43212277,0.2,309
17532,0.4873776,0.2,340
17534,0.21589535,0.2,280
17541,0.102732316,0.2,318
17542,0.64552224,0.2,287
17543,0.52578735,0.2,315
17544,0.206446,0.2,322
17551,0.564213,0.2,280
17562,0.41160318,0.2,287
17566,0.52152884,0.2,338
17567,0.10533547,0.2,328
17568,0.18993323,0.2,318
17569,0.60971344,0.2,340
17572,0.22145553,0.2,328
17573,0.26565564,0.2,342
17576,0.50864506,0.2,334
17579,0.179452,0.2,323
17581,0.18024215,0.2,309
17583,0.66862625,0.2,341
17587,0.14396319,0.2,313
17589,0.09569527,0.2,342
17592,0.3774406,0.2,322
17594,0.21568045,0.2,319
17595,0.13371761,0.2,293
17596,0.4875558,0.2,334
17598,0.1590241,0.2,316
17602,0.27852213,0.2,328
17605,0.4365368,0.2,323
17606,0.54898274,0.2,309
17608,0.33622226,0.2,300
17609,0.38678354,0.2,323
17615,0.36617577,0.2,284
17623,0.58286196,0.2,331
17625,0.15988131,0.2,343
17626,0.19275811,0.2,338
17634,0.16309284,0.2,288
17635,0.5548558,0.2,332
17638,0.59177446,0.2,329
17641,0.8669318,0.2,333
17646,0.16484202,0.2,287
17647,0.4145867,0.2,308
17648,0.3457195,0.2,331
17649,0.7112597,0.2,306
17653,0.12797195,0.2,336
17656,0.81308603,0.2,331
17657,0.24977769,0.2,309
17663,0.86533296,0.2,276
17667,0.058028568,0.2,295
17668,0.44996512,0.2,323
17672,0.21302211,0.2,280
17673,0.79065466,0.2,313
17674,0.4044736,0.2,309
17675,0.8161748,0.2,318
17678,0.34750378,0.2,283
17679,0.25572073,0.2,341
17683,0.44476587,0.2,340
17684,0.16751608,0.2,308
17687,0.459984,0.2,304
17693,0.1667953,0.2,331
17702,0.6113879,0.2,304
17703,0.11872888,0.2,342
17704,0.04588996,0.2,336
17705,0.20749097,0.2,331
17708,0.2096082,0.2,318
17710,0.080933675,0.2,308
17713,0.10721866,0.2,288
17726,0.18147999,0.2,342
17728,0.13410091,0.2,292
17734,0.18670072,0.2,336
17736,0.5082615,0.2,336
17738,0.22662506,0.2,293
17739,0.17373799,0.2,336
17741,0.13704747,0.2,313
17745,0.655544,0.2,294
17746,0.27687454,0.2,342
17753,0.3706433,0.2,325
17757,0.8838599,0.2,325
17758,0.5376451,0.2,340
17760,0.077141844,0.2,316
17761,0.570253,0.2,321
17765,0.18910402,0.2,322
17767,0.25177383,0.2,336
17768,0.25848705,0.2,308
17774,0.13780995,0.2,316
17780,0.5508716,0.2,340
17781,0.9535174,0.2,317
17784,0.084821545,0.2,318
17790,0.90154415,0.2,340
17791,0.78355724,0.2,336
17793,0.53940713,0.2,315
17794,0.82600373,0.2,342
17796,0.21797585,0.2,315
17803,0.3255059,0.2,328
17807,0.167774,0.2,325
17811,0.116992794,0.2,325
17819,0.34941247,0.2,304
17825,0.12368048,0.2,295
17827,0.2793937,0.2,280
17830,0.07749657,0.2,315
17832,0.093059815,0.2,304
17835,0.1819733,0.2,339
17839,0.208836,0.2,301
17840,0.24415213,0.2,322
17841,0.99649733,0.2,286
17843,0.11373,0.2,326
17845,0.3256913,0.2,312
17848,0.12979981,0.2,342
17850,0.10788385,0.2,318
17851,0.94720215,0.2,340
17854,0.19520074,0.2,328
17858,0.5773399,0.2,298
17868,0.11755742,0.2,297
17870,0.31870306,0.2,293
17873,0.08069152,0.2,326
17876,0.233225,0.2,332
17880,0.37474513,0.2,336
17883,0.66036665,0.2,304
17887,0.4875939,0.2,332
17892,0.13347551,0.2,339
17894,0.94353485,0.2,306
17900,0.8170922,0.2,340
17902,0.22650678,0.2,285
17905,0.13770151,0.2,329
17906,0.19185975,0.2,283
17908,0.98285,0.2,286
17912,0.09577233,0.2,307
17916,0.142007,0.2,315
17918,0.8147622,0.2,304
17925,0.80426425,0.2,294
17928,0.84742934,0.2,317
17929,0.28263023,0.2,336
17933,0.09833239,0.2,284
17943,0.08600442,0.2,302
17948,0.17877744,0.2,318
17951,0.21623066,0.2,321
17952,0.39777923,0.2,283
17953,0.08635162,0.2,315
17954,0.29716253,0.2,331
17956,0.34555936,0.2,326
17958,0.4490701,0.2,277
17961,0.17666662,0.2,326
17962,0.79382277,0.2,340
17964,0.463808,0.2,323
17971,0.640842,0.2,315
17975,0.54329926,0.2,325
17977,0.33896407,0.2,309
17978,0.6767944,0.2,279
17982,0.18134634,0.2,283
17984,0.14958681,0.2,302
17988,0.07775281,0.2,333
17990,0.21123268,0.2,336
17996,0.11701282,0.2,328
17997,0.44785783,0.2,328
17998,0.9460791,0.2,314
18003,0.17222041,0.2,342
18010,0.87226415,0.2,315
18012,0.9622625,0.2,306
18021,0.40847734,0.2,309
18029,0.5432422,0.2,279
18031,0.08198839,0.2,342
18033,0.7571416,0.2,289
18034,0.32478967,0.2,315
18042,0.4887729,0.2,336
18043,0.17383045,0.2,309
18044,0.1282038,0.2,288
18046,0.3932981,0.2,332
18050,0.93900114,0.2,314
18058,0.17650001,0.2,334
18064,0.12638159,0.2,297
18073,0.15004465,0.2,327
18076,0.4243633,0.2,306
18079,0.16118047,0.2,342
18083,0.305817,0.2,331
18086,0.086273395,0.2,280
18103,0.117743336,0.2,321
18106,0.23282279,0.2,336
18107,0.3991179,0.2,296
18110,0.7058351,0.2,304
18111,0.44034863,0.2,309
18112,0.27232224,0.2,325
18113,0.2140448,0.2,342
18116,0.34538487,0.2,328
18118,0.19330062,0.2,328
18121,0.26973888,0.2,294
18123,0.1064075,0.2,325
18134,0.39783505,0.2,334
18141,0.16196829,0.2,298
18143,0.10328114,0.2,280
18152,0.2297647,0.2,333
18153,0.27301726,0.2,317
18154,0.18308964,0.2,316
18155,0.47209436,0.2,340
18158,0.12835747,0.2,308
18161,0.3363033,0.2,328
18163,0.4025567,0.2,313
18164,0.1391253,0.2,335
18166,0.463348,0.2,325
18167,0.43536627,0.2,315
18172,0.23288606,0.2,325
18173,0.1911511,0.2,283
18175,0.46657896,0.2,293
18176,0.28446537,0.2,321
18180,0.5945828,0.2,321
18184,0.93241423,0.2,315
18186,0.46288472,0.2,328
18193,0.13245076,0.2,336
18200,0.50741994,0.2,326
18206,0.51250404,0.2,276
18211,0.14333688,0.2,302
18218,0.4104272,0.2,328
18220,0.42670828,0.2,284
18223,0.85303,0.2,340
18237,0.26904362,0.2,321
18242,0.48547825,0.2,287
18245,0.31594616,0.2,278
18246,0.41789097,0.2,342
18250,0.43844262,0.2,331
18256,0.10826476,0.2,334
18257,0.39141533,0.2,304
18258,0.34064454,0.2,336
18260,0.25767615,0.2,334
18262,0.41165927,0.2,331
18266,0.06705146,0.2,336
18274,0.99421436,0.2,328
18275,0.83943844,0.2,340
18278,0.52265817,0.2,302
18284,0.4601223,0.2,282
18289,0.29425222,0.2,280
18290,0.53423744,0.2,336
18293,0.5791341,0.2,334
18295,0.18117656,0.2,313
18296,0.875473,0.2,306
18299,0.23606671,0.2,333
18302,0.30078208,0.2,276
18304,0.25839338,0.2,311
18308,0.6879873,0.2,297
18310,0.4052802,0.2,325
18311,0.1738746,0.2,285
18315,0.21581842,0.2,283
18316,0.24582103,0.2,304
18317,0.1542119,0.2,313
18319,0.15118355,0.2,285
18321,0.11802204,0.2,315
18326,0.089349486,0.2,325
18329,0.6245681,0.2,276
18330,0.2441996,0.2,319
18333,0.16115527,0.2,304
18336,0.661818,0.2,340
18344,0.85069174,0.2,296
18352,0.74909186,0.2,336
18354,0.109163746,0.2,331
18357,0.27805018,0.2,321
18368,0.77596617,0.2,302
18372,0.14541076,0.2,303
18373,0.39066744,0.2,322
18375,0.3459261,0.2,284
18378,0.39758366,0.2,312
18379,0.22888865,0.2,291
18384,0.12173164,0.2,336
18388,0.22098064,0.2,331
18395,0.56316286,0.2,317
18396,0.07124671,0.2,308
18399,0.9600665,0.2,280
18400,0.14215136,0.2,326
18402,0.350548,0.2,334
18404,0.26458275,0.2,321
18406,0.19975942,0.2,322
18407,0.5007217,0.2,325
18408,0.3871589,0.2,297
18410,0.13403517,0.2,336
18413,0.79021007,0.2,331
18417,0.25421897,0.2,308
18418,0.14766213,0.2,314
18421,0.17129643,0.2,342
18422,0.24183151,0.2,313
18430,0.32675758,0.2,328
18435,0.2448882,0.2,342
18437,0.18608972,0.2,334
18438,0.4371517,0.2,333
18446,0.2759846,0.2,325
18447,0.80223155,0.2,323
18448,0.21559016,0.2,316
18450,0.19145624,0.2,339
18457,0.6531158,0.2,340
18458,0.15079685,0.2,301
18460,0.38650197,0.2,309
18461,0.13989095,0.2,278
18466,0.16837256,0.2,326
18468,0.3699001,0.2,325
18469,0.2756676,0.2,317
18478,0.31508297,0.2,328
18482,0.112732716,0.2,336
18487,0.34670705,0.2,342
18491,0.8434335,0.2,340
18495,0.36214933,0.2,332
18501,0.18907022,0.2,335
18511,0.116298035,0.2,315
18514,0.32404113,0.2,334
18518,0.1035869,0.2,296
18527,0.1733969,0.2,304
18528,0.4598533,0.2,313
18530,0.2033024,0.2,336
18532,0.44261077,0.2,313
18533,0.2758258,0.2,289
18535,0.0931256,0.2,285
18538,0.20918408,0.2,308
18540,0.14348075,0.2,333
18548,0.23399828,0.2,331
18552,0.95653397,0.2,318
18553,0.4217583,0.2,342
18554,0.6977462,0.2,306
18559,0.11103073,0.2,337
18560,0.5293943,0.2,333
18561,0.083466746,0.2,308
18563,0.13813788,0.2,317
18565,0.44743115,0.2,283
18575,0.45451722,0.2,328
18576,0.3846594,0.2,329
18580,0.18800332,0.2,322
18584,0.2210006,0.2,283
18586,0.4888938,0.2,303
18591,0.0791485,0.2,297
18597,0.5228704,0.2,322
18598,0.6570854,0.2,309
18599,0.42610288,0.2,279
18600,0.40658855,0.2,280
18602,0.14552675,0.2,280
18606,0.2783005,0.2,336
18607,0.36472774,0.2,318
18608,0.49610737,0.2,330
18609,0.14013359,0.2,334
18610,0.07171356,0.2,318
18611,0.38979816,0.2,317
18616,0.25774986,0.2,315
18620,0.50143486,0.2,332
18621,0.17058195,0.2,342
18622,0.8965782,0.2,314
18624,0.8648833,0.2,314
18628,0.7032652,0.2,335
18634,0.15910897,0.2,309
18637,0.80675864,0.2,315
18644,0.060019907,0.2,316
18655,0.21302098,0.2,336
18656,0.12672819,0.2,332
18657,0.096966535,0.2,334
18660,0.88493073,0.2,340
18665,0.23796633,0.2,322
18672,0.16156705,0.2,280
18673,0.4881775,0.2,323
18674,0.5236703,0.2,295
18675,0.987834,0.2,328
18678,0.20388806,0.2,328
18680,0.084104575,0.2,308
18682,0.5506454,0.2,314
18684,0.83691436,0.2,312
18685,0.088671066,0.2,336
18687,0.19414261,0.2,316
18690,0.2927871,0.2,332
18693,0.28751054,0.2,293
18694,0.70878017,0.2,323
18696,0.475386,0.2,313
18699,0.12456308,0.2,309
18701,0.66995376,0.2,318
18704,0.19469021,0.2,323
18708,0.37422633,0.2,276
18715,0.55815536,0.2,331
18720,0.24879931,0.2,300
18722,0.5339423,0.2,334
18724,0.21172667,0.2,309
18725,0.8016898,0.2,292
18726,0.07791191,0.2,288
18727,0.3100172,0.2,336
18728,0.97977495,0.2,306
18730,0.20665061,0.2,332
18734,0.9253538,0.2,314
18739,0.34222084,0.2,293
18745,0.16371897,0.2,307
18748,0.14328858,0.2,328
18750,0.23775424,0.2,336
18751,0.2025025,0.2,336
18753,0.12035659,0.2,307
18754,0.15821724,0.2,283
18769,0.3055076,0.2,323
18770,0.9158997,0.2,336
18777,0.51441026,0.2,312
18780,0.21456726,0.2,321
18782,0.5303573,0.2,288
18783,0.9835576,0.2,317
18784,0.12989247,0.2,326
18788,0.50092435,0.2,276
18789,0.34658498,0.2,334
18790,0.15564144,0.2,323
18802,0.8681459,0.2,313
18804,0.2636574,0.2,335
18806,0.13169344,0.2,331
18810,0.069158316,0.2,316
18811,0.120772675,0.2,302
18815,0.31452164,0.2,336
18816,0.15548652,0.2,328
18817,0.2849529,0.2,340
18821,0.12814674,0.2,314
18822,0.19312239,0.2,291
18823,0.37038085,0.2,276
18825,0.60619676,0.2,331
18840,0.0742357,0.2,307
18841,0.101735204,0.2,294
18843,0.13418838,0.2,324
18849,0.15067255,0.2,316
18852,0.24635,0.2,331
18858,0.12276286,0.2,308
18875,0.6251491,0.2,322
18877,0.15111527,0.2,328
18878,0.4410843,0.2,318
18879,0.1756451,0.2,342
18887,0.6074841,0.2,336
18888,0.2883597,0.2,336
18889,0.29832652,0.2,287
18892,0.05585743,0.2,304
18895,0.12573634,0.2,291
18897,0.98980916,0.2,340
18902,0.13974997,0.2,313
18904,0.36484024,0.2,325
18909,0.09237543,0.2,336
18912,0.17292106,0.2,342
18923,0.25182575,0.2,291
18928,0.4127364,0.2,332
18932,0.27203715,0.2,340
18935,0.10763244,0.2,336
18937,0.40620837,0.2,302
18940,0.08239573,0.2,301
18942,0.7229836,0.2,308
18944,0.4472003,0.2,309
18951,0.2069318,0.2,293
18954,0.7793211,0.2,317
18956,0.06479564,0.2,333
18958,0.5507293,0.2,308
18959,0.17300858,0.2,328
18965,0.16658495,0.2,339
18977,0.5310513,0.2,287
18979,0.23121414,0.2,325
18982,0.2244551,0.2,328
18986,0.29027465,0.2,323
18989,0.479024,0.2,316
18992,0.14655119,0.2,317
18994,0.3314896,0.2,321
18995,0.31296986,0.2,341
18996,0.9419984,0.2,340
18997,0.12618749,0.2,325
18998,0.30392525,0.2,342
19006,0.37181562,0.2,317
19007,0.22358103,0.2,313
19009,0.32272986,0.2,308
19022,0.52405256,0.2,342
19027,0.54344195,0.2,338
19040,0.9565007,0.2,306
19042,0.87664014,0.2,335
19052,0.41041005,0.2,288
19058,0.36278236,0.2,280
19063,0.9310187,0.2,319
19064,0.50482756,0.2,328
19069,0.11621289,0.2,342
19070,0.15144515,0.2,342
19077,0.19053929,0.2,298
19078,0.1760253,0.2,283
19080,0.13163547,0.2,313
19087,0.5923419,0.2,325
19088,0.22077367,0.2,338
19089,0.1501426,0.2,301
19090,0.23294441,0.2,323
19092,0.43620488,0.2,325
19094,0.394999,0.2,288
19095,0.8951233,0.2,317
19097,0.18993877,0.2,336
19099,0.21484105,0.2,334
19102,0.20299485,0.2,318
19110,0.4612642,0.2,334
19111,0.32452425,0.2,321
19115,0.7114087,0.2,318
19121,0.1468847,0.2,301
19125,0.31579077,0.2,315
19130,0.3855502,0.2,288
19131,0.20934752,0.2,283
19133,0.1853664,0.2,326
19134,0.50230414,0.2,293
19137,0.16805592,0.2,322
19141,0.23621525,0.2,295
19150,0.26781583,0.2,288
19152,0.26219955,0.2,329
19154,0.20946445,0.2,323
19158,0.28265724,0.2,335
19159,0.08971595,0.2,342
19161,0.31953448,0.2,283
19162,0.5116638,0.2,325
19163,0.33696482,0.2,316
19165,0.21476649,0.2,313
19168,0.668758,0.2,298
19171,0.6104807,0.2,276
19172,0.11668588,0.2,336
19173,0.1761956,0.2,341
19178,0.0976725,0.2,316
19180,0.10676667,0.2,277
19181,0.14587383,0.2,342
19187,0.5753388,0.2,312
19189,0.54655063,0.2,288
19195,0.6943601,0.2,296
19197,0.42869654,0.2,318
19199,0.10782958,0.2,334
19202,0.20216495,0.2,331
19203,0.12913485,0.2,297
19205,0.846694,0.2,312
19206,0.15605587,0.2,312
19211,0.17974599,0.2,336
19212,0.15060689,0.2,321
19214,0.14805183,0.2,339
19217,0.12686011,0.2,307
19220,0.14749502,0.2,283
19223,0.34011388,0.2,331
19231,0.22280617,0.2,322
19232,0.9971992,0.2,280
19233,0.26600283,0.2,336
19235,0.17676689,0.2,334
19237,0.19577588,0.2,325
19238,0.85144967,0.2,343
19240,0.24371997,0.2,318
19242,0.19678001,0.2,297
19244,0.3062813,0.2,315
19245,0.34202924,0.2,308
19249,0.94953585,0.2,317
19250,0.793497,0.2,321
19252,0.5266685,0.2,298
19253,0.6647269,0.2,329
19255,0.51107335,0.2,318
19257,0.5112257,0.2,313
19259,0.6673349,0.2,334
19260,0.16224642,0.2,328
19265,0.2221181,0.2,336
19266,0.34133723,0.2,340
19267,0.3549316,0.2,333
19269,0.2596206,0.2,304
19273,0.3349125,0.2,325
19280,0.33818275,0.2,314
19281,0.12714349,0.2,334
19288,0.14741229,0.2,330
19290,0.5195964,0.2,323
19292,0.26496094,0.2,328
19296,0.21526656,0.2,301
19299,0.42587906,0.2,322
19300,0.36698458,0.2,340
19302,0.41828993,0.2,326
19303,0.21903217,0.2,324
19306,0.59115446,0.2,317
19316,0.23755014,0.2,329
19317,0.43993068,0.2,279
19323,0.9560563,0.2,280
19324,0.43345228,0.2,309
19330,0.6718068,0.2,334
19333,0.42713588,0.2,331
19338,0.10283036,0.2,307
19340,0.25019124,0.2,322
19343,0.45300794,0.2,317
19345,0.3659363,0.2,334
19346,0.2000001,0.2,342
19350,0.66317976,0.2,337
19360,0.8603177,0.2,334
19361,0.30887341,0.2,332
19362,0.121278815,0.2,342
19363,0.085483655,0.2,304
19364,0.9825904,0.2,286
19367,0.15548503,0.2,331
19369,0.31692055,0.2,334
19370,0.26715532,0.2,295
19371,0.10013778,0.2,328
19375,0.88144094,0.2,324
19379,0.612926,0.2,336
19381,0.17783007,0.2,316
19390,0.3716264,0.2,343
19391,0.9914567,0.2,340
19392,0.8869748,0.2,336
19395,0.12433519,0.2,295
19398,0.17293951,0.2,284
19401,0.53653365,0.2,279
19403,0.20318228,0.2,323
19405,0.12983124,0.2,331
19409,0.17062281,0.2,342
19412,0.43067914,0.2,304
19413,0.17459644,0.2,313
19421,0.56137437,0.2,319
19422,0.11749329,0.2,332
19423,0.11323906,0.2,331
19424,0.8999121,0.2,287
19427,0.25701922,0.2,334
19428,0.11282045,0.2,297
19431,0.3949123,0.2,327
19433,0.38727638,0.2,336
19435,0.16675669,0.2,313
19436,0.18200707,0.2,283
19437,0.13893653,0.2,325
19439,0.34368202,0.2,336
19442,0.25226793,0.2,276
19443,0.14962628,0.2,291
19444,0.27501142,0.2,295
19445,0.42446566,0.2,317
19449,0.39369655,0.2,342
19454,0.6541294,0.2,317
19455,0.16294868,0.2,291
19466,0.23309936,0.2,342
19467,0.1670092,0.2,333
19469,0.29032847,0.2,297
19473,0.21870872,0.2,339
19475,0.5253293,0.2,283
19477,0.18032147,0.2,313
19478,0.85317427,0.2,336
19482,0.2747237,0.2,342
19484,0.21625452,0.2,325
19488,0.5858037,0.2,320
19491,0.19784415,0.2,321
19493,0.14747411,0.2,316
19497,0.92909455,0.2,326
19502,0.8159877,0.2,317
19503,0.31953058,0.2,289
19510,0.40969655,0.2,331
19511,0.19930857,0.2,328
19517,0.66098243,0.2,284
19525,0.5057397,0.2,327
19527,0.5565699,0.2,332
19528,0.13696225,0.2,334
19531,0.8788118,0.2,317
19532,0.424073,0.2,314
19536,0.5033451,0.2,279
19538,0.6882574,0.2,288
19544,0.25996518,0.2,283
19546,0.15269294,0.2,321
19550,0.18005067,0.2,336
19554,0.7065339,0.2,318
19564,0.278136,0.2,334
19565,0.5308512,0.2,276
19571,0.21275926,0.2,331
19578,0.30058753,0.2,293
19580,0.20495453,0.2,318
19582,0.18265595,0.2,332
19588,0.38118872,0.2,283
19591,0.13515899,0.2,331
19592,0.3970864,0.2,283
19593,0.5027423,0.2,318
19594,0.3925492,0.2,300
19596,0.27544546,0.2,342
19605,0.22861646,0.2,328
19607,0.41400063,0.2,279
19614,0.07349389,0.2,304
19623,0.17215055,0.2,326
19625,0.24767183,0.2,309
19630,0.12673207,0.2,337
19633,0.47434407,0.2,336
19644,0.16299918,0.2,281
19649,0.11573229,0.2,298
19658,0.31839424,0.2,331
19660,0.59448415,0.2,322
19666,0.13496107,0.2,316
19668,0.69570583,0.2,306
19671,0.9413137,0.2,306
19675,0.13707471,0.2,338
19678,0.51091474,0.2,318
19682,0.12847036,0.2,336
19683,0.30579913,0.2,342
19689,0.11692626,0.2,281
19691,0.50387424,0.2,331
19693,0.10154508,0.2,334
19702,0.25884795,0.2,283
19709,0.2683028,0.2,308
19710,0.20274481,0.2,333
19714,0.41369057,0.2,335
19717,0.5222982,0.2,327
19724,0.28736946,0.2,325
19726,0.41678274,0.2,276
19729,0.94553244,0.2,332
19734,0.18208852,0.2,322
19738,0.11406847,0.2,336
19740,0.7395876,0.2,325
19749,0.48823804,0.2,277
19750,0.46385762,0.2,327
19754,0.4742108,0.2,283
19755,0.78003335,0.2,326
19759,0.28606972,0.2,318
19760,0.06305188,0.2,326
19767,0.13669981,0.2,330
19776,0.13841026,0.2,331
19779,0.18387508,0.2,318
19782,0.5788739,0.2,280
19783,0.5420855,0.2,279
19784,0.4200524,0.2,332
19786,0.38454607,0.2,307
19791,0.27984244,0.2,318
19795,0.22114058,0.2,341
19796,0.29490194,0.2,309
19797,0.4835365,0.2,322
19798,0.37756205,0.2,334
19805,0.23438293,0.2,276
19807,0.23061235,0.2,340
19808,0.11471379,0.2,308
19815,0.24346565,0.2,287
19817,0.52851444,0.2,312
19820,0.23944196,0.2,340
19821,0.21146311,0.2,333
19822,0.23841679,0.2,283
19823,0.10463134,0.2,317
19824,0.47342905,0.2,315
19827,0.5746603,0.2,325
19828,0.42704755,0.2,315
19829,0.4341834,0.2,304
19830,0.9350195,0.2,295
19834,0.15212779,0.2,342
19845,0.11567652,0.2,308
19846,0.27606973,0.2,284
19848,0.21358205,0.2,330
19849,0.2129984,0.2,322
19852,0.4440624,0.2,332
19864,0.321083,0.2,308
19866,0.11573479,0.2,280
19868,0.21679385,0.2,288
19871,0.30647075,0.2,323
19872,0.13131972,0.2,316
19875,0.22564974,0.2,336
19876,0.22846931,0.2,301
19877,0.30193982,0.2,276
19880,0.28795472,0.2,313
19890,0.055105727,0.2,280
19891,0.27791798,0.2,292
19892,0.9789428,0.2,325
19896,0.3406899,0.2,329
19897,0.5042931,0.2,322
19899,0.57592016,0.2,306
19901,0.1329994,0.2,328
19902,0.21702541,0.2,327
19904,0.6474986,0.2,322
19905,0.5008559,0.2,321
19906,0.6825454,0.2,325
19915,0.7343718,0.2,322
19920,0.85518,0.2,340
19924,0.23713626,0.2,308
19926,0.5596802,0.2,339
19931,0.9596003,0.2,318
19936,0.15683964,0.2,339
19938,0.09953187,0.2,337
19939,0.16549873,0.2,284
19945,0.2338627,0.2,318
19947,0.40782002,0.2,336
19952,0.5005911,0.2,296
19956,0.09785655,0.2,336
19959,0.17825645,0.2,325
19963,0.09249457,0.2,294
19964,0.70144707,0.2,315
19965,0.09723251,0.2,280
19966,0.970242,0.2,294
19968,0.27546203,0.2,326
19970,0.17626008,0.2,318
19975,0.67676425,0.2,325
19976,0.21642204,0.2,321
19979,0.20392309,0.2,322
19981,0.31661746,0.2,337
19986,0.34432408,0.2,313
19987,0.43091923,0.2,323
19988,0.31172523,0.2,322
19994,0.12243119,0.2,276
19995,0.9854984,0.2,340
19997,0.30110362,0.2,307
19998,0.23416156,0.2,328
20003,0.29777384,0.2,316
20004,0.99066913,0.2,318
20005,0.31675047,0.2,283
20006,0.0970625,0.2,318
20007,0.5011509,0.2,323
20008,0.8911825,0.2,332
20013,0.10798565,0.2,309
20016,0.19858736,0.2,325
20018,0.6515221,0.2,342
20026,0.23170263,0.2,316
20031,0.044306185,0.2,334
20032,0.109476425,0.2,308
20033,0.26806453,0.2,279
20034,0.078568205,0.2,281
20035,0.24715766,0.2,312
20037,0.12787159,0.2,301
20038,0.06787037,0.2,316
20043,0.4132115,0.2,343
20045,0.36002252,0.2,337
20049,0.19019227,0.2,328
20051,0.12558283,0.2,338
20053,0.51805884,0.2,325
20060,0.24477059,0.2,321
20062,0.557973,0.2,336
20064,0.39887336,0.2,330
20072,0.32056296,0.2,325
20074,0.5198415,0.2,279
20077,0.20116109,0.2,285
20078,0.13428198,0.2,337
20082,0.2893939,0.2,331
20083,0.9399743,0.2,317
20084,0.15481703,0.2,342
20086,0.07226488,0.2,321
20092,0.22527228,0.2,298
20094,0.12711035,0.2,337
20097,0.32845396,0.2,314
20098,0.7539735,0.2,325
20099,0.1585276,0.2,339
20101,0.1005132,0.2,336
20102,0.2232887,0.2,288
20125,0.19562414,0.2,342
20128,0.9300563,0.2,314
20129,0.48155072,0.2,336
20132,0.23972589,0.2,326
20139,0.08541173,0.2,316
20146,0.26440784,0.2,311
20147,0.10318228,0.2,313
20156,0.17947389,0.2,283
20161,0.17222072,0.2,322
20163,0.19768618,0.2,293
20165,0.23038001,0.2,329
20168,0.20008354,0.2,301
20170,0.32200563,0.2,313
20172,0.2233303,0.2,304
20177,0.31305978,0.2,325
20178,0.96316737,0.2,289
20181,0.251163,0.2,339
20184,0.13748306,0.2,309
20185,0.10400322,0.2,308
20188,0.081199706,0.2,308
20189,0.052094396,0.2,308
20191,0.5116853,0.2,332
20196,0.2648117,0.2,313
20200,0.25068027,0.2,295
20202,0.20393088,0.2,280
20203,0.22317934,0.2,297
20204,0.2926966,0.2,322
20206,0.23422489,0.2,291
20209,0.4799236,0.2,312
20213,0.5325746,0.2,301
20214,0.19964091,0.2,289
20215,0.25275823,0.2,341
20220,0.16532701,0.2,337
20221,0.18111981,0.2,328
20224,0.52405095,0.2,289
20226,0.21136205,0.2,329
20233,0.19867092,0.2,284
20234,0.51335,0.2,334
20235,0.4032133,0.2,283
20243,0.1166906,0.2,300
20245,0.25517356,0.2,308
20247,0.22345817,0.2,303
20250,0.32334477,0.2,302
20251,0.22501916,0.2,330
20254,0.105046704,0.2,333
20257,0.15238436,0.2,339
20260,0.32564417,0.2,317
20261,0.153678,0.2,317
20264,0.8063263,0.2,297
20265,0.8382483,0.2,335
20266,0.18359865,0.2,276
20268,0.11798392,0.2,322
20270,0.36610007,0.2,322
20276,0.26467296,0.2,335
20280,0.15768974,0.2,326
20283,0.32275733,0.2,314
20289,0.1566506,0.2,325
20294,0.2508158,0.2,329
20298,0.16635358,0.2,328
20299,0.48610765,0.2,336
20303,0.21789679,0.2,322
20306,0.2329391,0.2,293
20307,0.46226335,0.2,314
20308,0.5692635,0.2,322
20311,0.14150974,0.2,321
20312,0.15485662,0.2,341
20315,0.22413784,0.2,325
20316,0.43946877,0.2,340
20317,0.6549796,0.2,340
20321,0.69902617,0.2,333
20323,0.25068015,0.2,323
20332,0.31987262,0.2,331
20334,0.109709844,0.2,284
20335,0.7937892,0.2,331
20339,0.30218476,0.2,318
20340,0.274616,0.2,322
20341,0.28805637,0.2,340
20342,0.16639373,0.2,302
20344,0.8951196,0.2,323
20345,0.25560287,0.2,280
20348,0.9162872,0.2,317
20354,0.10669464,0.2,297
20356,0.35161558,0.2,279
20366,0.30159205,0.2,304
20378,0.18121041,0.2,301
20379,0.2827828,0.2,317
20382,0.26795277,0.2,337
20385,0.2132584,0.2,304
20387,0.8464277,0.2,286
20388,0.9826952,0.2,314
20390,0.14502043,0.2,304
20394,0.17809543,0.2,332
20396,0.50304306,0.2,277
20405,0.60270584,0.2,295
20411,0.2644353,0.2,280
20412,0.8295019,0.2,335
20414,0.87814045,0.2,319
20415,0.12934412,0.2,328
20416,0.35943145,0.2,332
20421,0.11923357,0.2,307
20422,0.1337833,0.2,283
20423,0.13672894,0.2,342
20426,0.13229221,0.2,297
20429,0.21089168,0.2,287
20435,0.48139012,0.2,340
20436,0.41304514,0.2,323
20437,0.64689064,0.2,343
20439,0.4483653,0.2,342
20444,0.36309415,0.2,308
20445,0.38164288,0.2,315
20446,0.16862576,0.2,309
20447,0.22175084,0.2,322
20451,0.45243376,0.2,317
20454,0.10847509,0.2,326
20457,0.17126718,0.2,280
20461,0.16843583,0.2,285
20463,0.41449377,0.2,325
20467,0.14006016,0.2,283
20468,0.2655211,0.2,333
20469,0.19659948,0.2,336
20471,0.31372562,0.2,288
20477,0.08033559,0.2,318
20480,0.3382882,0.2,294
20484,0.09181861,0.2,336
20485,0.2409612,0.2,318
20487,0.2439321,0.2,313
20490,0.46468937,0.2,325
20492,0.09405926,0.2,328
20497,0.16969344,0.2,318
20498,0.12613207,0.2,342
20500,0.28099138,0.2,332
20517,0.26246434,0.2,317
20525,0.5696505,0.2,335
20528,0.32339042,0.2,342
20535,0.38536796,0.2,309
20538,0.11125052,0.2,330
20539,0.72391045,0.2,336
20545,0.14784727,0.2,308
20546,0.45334977,0.2,332
20550,0.31695718,0.2,332
20551,0.58085674,0.2,334
20552,0.20010793,0.2,313
20557,0.1976951,0.2,328
20558,0.5556448,0.2,321
20562,0.19814369,0.2,322
20564,0.2933388,0.2,328
20567,0.48568934,0.2,315
20568,0.6865185,0.2,304
20575,0.27315545,0.2,319
20577,0.111027226,0.2,342
20580,0.38595343,0.2,341
20585,0.1289905,0.2,325
20586,0.32078627,0.2,284
20588,0.2082586,0.2,337
20591,0.2673709,0.2,339
20592,0.26729113,0.2,289
20594,0.20873532,0.2,308
20596,0.2682533,0.2,308
20598,0.2163228,0.2,318
20599,0.39878437,0.2,314
20602,0.5544267,0.2,322
20603,0.9945273,0.2,340
20608,0.13840172,0.2,308
20610,0.1640845,0.2,328
20614,0.39097595,0.2,289
20615,0.093564324,0.2,315
20620,0.42700222,0.2,315
20621,0.974398,0.2,340
20622,0.075992465,0.2,337
20628,0.24951778,0.2,285
20629,0.2810849,0.2,302
20635,0.26890787,0.2,285
20637,0.7552949,0.2,276
20642,0.31344163,0.2,342
20648,0.35906443,0.2,331
20649,0.18755634,0.2,284
20651,0.7885476,0.2,318
20653,0.11356862,0.2,289
20657,0.23187052,0.2,304
20660,0.4056193,0.2,319
20661,0.14335935,0.2,280
20662,0.34617534,0.2,334
20673,0.12965582,0.2,331
20674,0.21622325,0.2,336
20678,0.41541073,0.2,297
20679,0.54999304,0.2,304
20680,0.36276996,0.2,277
20684,0.5144519,0.2,306
20696,0.96142733,0.2,340
20698,0.2495894,0.2,342
20701,0.52878666,0.2,328
20704,0.2963138,0.2,342
20705,0.45320818,0.2,315
20706,0.6855342,0.2,336
20713,0.13716277,0.2,307
20714,0.74605536,0.2,314
20719,0.51989657,0.2,287
20725,0.13009118,0.2,325
20726,0.19943728,0.2,304
20728,0.37316883,0.2,334
20729,0.16029996,0.2,297
20730,0.351726,0.2,301
20733,0.088635154,0.2,308
20734,0.17378789,0.2,323
20737,0.88639826,0.2,331
20744,0.17759849,0.2,283
20747,0.4015534,0.2,308
20757,0.06791249,0.2,325
20761,0.886177,0.2,321
20763,0.19813046,0.2,315
20765,0.16354144,0.2,334
20767,0.522851,0.2,316
20771,0.95804924,0.2,306
20778,0.160888,0.2,318
20782,0.2788908,0.2,321
20783,0.68057764,0.2,331
20786,0.24138162,0.2,316
20788,0.15963411,0.2,342
20798,0.6526651,0.2,319
20806,0.219909,0.2,342
20809,0.6529614,0.2,325
20812,0.34532976,0.2,309
20816,0.85051066,0.2,309
20820,0.6239894,0.2,288
20823,0.59908634,0.2,328
20826,0.0763014,0.2,318
20827,0.17757216,0.2,314
20833,0.86635584,0.2,342
20835,0.2623183,0.2,319
20836,0.24868213,0.2,299
20837,0.06764402,0.2,328
20838,0.39044017,0.2,279
20839,0.58428365,0.2,279
20840,0.2633004,0.2,342
20844,0.087656505,0.2,336
20848,0.43136755,0.2,315
20854,0.16852565,0.2,336
20856,0.42387494,0.2,332
20857,0.28468508,0.2,308
20864,0.48625124,0.2,325
20866,0.4358912,0.2,301
20879,0.9091215,0.2,326
20881,0.12849551,0.2,318
20883,0.18601115,0.2,328
20884,0.34971908,0.2,306
20891,0.35001576,0.2,309
20899,0.3628783,0.2,332
20906,0.067547135,0.2,342
20907,0.1333711,0.2,342
20912,0.23232597,0.2,316
20915,0.2595118,0.2,322
20925,0.24866493,0.2,337
20927,0.74770814,0.2,317
20930,0.21551307,0.2,331
20931,0.19893478,0.2,323
20937,0.21210511,0.2,334
20939,0.25865132,0.2,342
20943,0.4548488,0.2,336
20946,0.10672514,0.2,331
20948,0.5958613,0.2,308
20949,0.60614324,0.2,333
20951,0.3475068,0.2,318
20952,0.26279116,0.2,316
20953,0.2103989,0.2,315
20960,0.7770732,0.2,280
20965,0.38814038,0.2,316
20966,0.3442469,0.2,331
20968,0.33269468,0.2,297
20969,0.20196581,0.2,283
20970,0.47164705,0.2,276
20971,0.7172936,0.2,340
20972,0.66190976,0.2,325
20973,0.4731399,0.2,328
20977,0.20750687,0.2,331
20983,0.3688496,0.2,330
20987,0.15286434,0.2,342
20988,0.14412412,0.2,334
20992,0.19651213,0.2,292
20996,0.30097777,0.2,342
20998,0.18487036,0.2,336
20999,0.149238,0.2,336
21001,0.17938748,0.2,283
21004,0.77211267,0.2,283
21007,0.411187,0.2,313
21008,0.93271434,0.2,319
21011,0.087721,0.2,312
21012,0.33516192,0.2,326
21013,0.3184874,0.2,325
21015,0.16578762,0.2,336
21016,0.36646408,0.2,321
21017,0.75329274,0.2,340
21018,0.14514978,0.2,285
21019,0.40926874,0.2,330
21020,0.95229656,0.2,315
21026,0.24300735,0.2,334
21027,0.5229447,0.2,312
21032,0.11714231,0.2,336
21035,0.1955891,0.2,328
21036,0.5183092,0.2,337
21040,0.64152735,0.2,315
21042,0.5494968,0.2,339
21048,0.2683178,0.2,331
21049,0.13045163,0.2,328
21054,0.14007202,0.2,331
21055,0.13436033,0.2,321
21056,0.11101553,0.2,315
21057,0.26686457,0.2,322
21059,0.15968971,0.2,316
21060,0.49969906,0.2,279
21064,0.33489758,0.2,328
21066,0.36553913,0.2,312
21071,0.9093221,0.2,314
21074,0.22565341,0.2,304
21076,0.14112462,0.2,330
21077,0.11946083,0.2,284
21079,0.48567423,0.2,284
21080,0.31900346,0.2,322
21081,0.8104816,0.2,309
21082,0.094508246,0.2,328
21084,0.18251722,0.2,284
21087,0.19678052,0.2,288
21088,0.19476297,0.2,301
21090,0.29829535,0.2,288
21096,0.09622823,0.2,325
21100,0.59066176,0.2,317
21101,0.55750686,0.2,315
21103,0.33521488,0.2,327
21104,0.10467962,0.2,318
21105,0.60954094,0.2,313
21111,0.47089297,0.2,277
21112,0.82138187,0.2,335
21114,0.25461316,0.2,322
21115,0.20544028,0.2,316
21116,0.16854136,0.2,285
21117,0.26816398,0.2,315
21118,0.22975715,0.2,326
21119,0.17355895,0.2,283
21126,0.51651496,0.2,284
21130,0.90608644,0.2,317
21131,0.4964251,0.2,340
21135,0.07208197,0.2,342
21136,0.6365096,0.2,336
21138,0.18049252,0.2,331
21143,0.3523819,0.2,313
21144,0.27726308,0.2,294
21146,0.3817275,0.2,313
21147,0.05872279,0.2,304
21151,0.09404908,0.2,342
21155,0.61846346,0.2,336
21158,0.5829018,0.2,336
21160,0.93661857,0.2,340
21162,0.35157838,0.2,336
21163,0.6499483,0.2,317
21164,0.7463267,0.2,340
21168,0.83993244,0.2,320
21169,0.31305295,0.2,318
21170,0.15507294,0.2,277
21175,0.12918927,0.2,309
21180,0.429491,0.2,318
21182,0.20801216,0.2,336
21183,0.21584125,0.2,340
21187,0.18061402,0.2,321
21191,0.35052145,0.2,342
21193,0.25730836,0.2,302
21196,0.4853612,0.2,317
21198,0.2776185,0.2,283
21199,0.1480805,0.2,296
21200,0.13326605,0.2,336
21205,0.18289022,0.2,316
21206,0.90518236,0.2,295
21214,0.16771533,0.2,298
21215,0.2944785,0.2,307
21216,0.26978934,0.2,302
21221,0.2843233,0.2,283
21231,0.31131896,0.2,318
21233,0.37246162,0.2,334
21237,0.51645494,0.2,279
21244,0.7555608,0.2,326
21246,0.1832081,0.2,328
21247,0.27005237,0.2,342
21249,0.58580834,0.2,304
21250,0.2887408,0.2,280
21253,0.088599175,0.2,307
21254,0.23124118,0.2,331
21267,0.20557028,0.2,337
21268,0.46937454,0.2,322
21270,0.11045171,0.2,342
21271,0.30241016,0.2,338
21280,0.15482953,0.2,316
21282,0.3488676,0.2,285
21285,0.24563183,0.2,315
21291,0.10034642,0.2,331
21295,0.19902648,0.2,307
21299,0.35782644,0.2,304
21300,0.23486707,0.2,336
21301,0.26149905,0.2,342
21304,0.19657433,0.2,315
21312,0.6182016,0.2,342
21321,0.18267512,0.2,334
21323,0.22025345,0.2,308
21325,0.17876703,0.2,322
21333,0.28727105,0.2,319
21335,0.122863345,0.2,308
21337,0.93960434,0.2,313
21340,0.75484407,0.2,314
21346,0.966354,0.2,327
21348,0.14034766,0.2,336
21350,0.28888163,0.2,333
21354,0.34072632,0.2,293
21355,0.3324431,0.2,331
21368,0.20600155,0.2,336
21369,0.23082787,0.2,342
21372,0.60312146,0.2,339
21375,0.21115185,0.2,298
21376,0.5922041,0.2,336
21378,0.334791,0.2,322
21380,0.30769753,0.2,284
21386,0.65967953,0.2,336
21391,0.8372944,0.2,325
21396,0.10258225,0.2,325
21399,0.98791635,0.2,338
21400,0.25811753,0.2,322
21403,0.15325594,0.2,336
21406,0.31878966,0.2,334
21409,0.8173171,0.2,340
21412,0.90638524,0.2,306
21413,0.30689865,0.2,342
21415,0.25146502,0.2,322
21424,0.16876836,0.2,304
21430,0.22320841,0.2,326
21434,0.0875214,0.2,291
21435,0.9677513,0.2,288
21436,0.61171055,0.2,336
21443,0.24887146,0.2,283
21445,0.37355646,0.2,308
21446,0.18246505,0.2,326
21448,0.13275425,0.2,325
21450,0.46859244,0.2,315
21452,0.21507189,0.2,338
21453,0.21834318,0.2,283
21459,0.11002477,0.2,302
21464,0.20635179,0.2,342
21466,0.15709776,0.2,308
21473,0.13879095,0.2,331
21478,0.14893273,0.2,293
21479,0.3041044,0.2,341
21485,0.4375684,0.2,334
21490,0.2707998,0.2,336
21495,0.23653463,0.2,328
21496,0.25666642,0.2,309
21500,0.33899775,0.2,315
21503,0.41627157,0.2,318
21505,0.42386338,0.2,313
21510,0.1219071,0.2,312
21511,0.5070569,0.2,317
21512,0.26794806,0.2,322
21513,0.43186012,0.2,331
21516,0.13697249,0.2,323
21519,0.19906154,0.2,297
21522,0.6468413,0.2,283
21538,0.18880738,0.2,342
21541,0.24748518,0.2,336
21543,0.5726614,0.2,315
21547,0.24878614,0.2,321
21548,0.6178841,0.2,343
21549,0.7391954,0.2,294
21552,0.53766555,0.2,338
21554,0.8432471,0.2,328
21556,0.20946671,0.2,337
21557,0.28720027,0.2,331
21558,0.14465067,0.2,334
21559,0.943615,0.2,317
21561,0.7025191,0.2,340
21566,0.6088699,0.2,276
21567,0.19853112,0.2,283
21568,0.14195758,0.2,283
21569,0.24033162,0.2,288
21570,0.82574916,0.2,279
21571,0.27006373,0.2,283
21572,0.3638865,0.2,276
21573,0.30318797,0.2,291
21574,0.36108226,0.2,288
21575,0.37161848,0.2,344
21576,0.22159572,0.2,285
21577,0.23421802,0.2,281
21578,0.07962293,0.2,344
21579,0.3825109,0.2,287
21580,0.45218068,0.2,283
21581,0.2252311,0.2,283
21582,0.28126267,0.2,284
21583,0.18932568,0.2,280
21584,0.19864406,0.2,284
21585,0.12204891,0.2,288
21586,0.7854387,0.2,279
21587,0.6044801,0.2,288
21588,0.38668877,0.2,288
21589,0.1883913,0.2,291
21590,0.34594342,0.2,280
21591,0.13019353,0.2,280
21592,0.19054611,0.2,280
21593,0.31735015,0.2,283
21594,0.10970147,0.2,280
21595,0.43102825,0.2,276
21596,0.23188303,0.2,285
21597,0.36366475,0.2,283
21598,0.31489143,0.2,344
21599,0.19451697,0.2,283
21600,0.6311495,0.2,287
21601,0.14418213,0.2,283
21602,0.5254675,0.2,283
21603,0.114421695,0.2,283
21604,0.2600245,0.2,344
21605,0.46165982,0.2,279
21606,0.52385086,0.2,288
21607,0.23898278,0.2,344
21608,0.48476666,0.2,279
21609,0.82371885,0.2,344
21610,0.31514484,0.2,289
21611,0.3828019,0.2,280
21612,0.15349361,0.2,285
21613,0.68045723,0.2,283
21614,0.2481536,0.2,277
21615,0.18789482,0.2,288
21616,0.24836619,0.2,291
21617,0.5971305,0.2,279
21618,0.27134728,0.2,289
21619,0.9875524,0.2,286
21620,0.13490443,0.2,291
21621,0.25340092,0.2,281
21622,0.24439397,0.2,283
21623,0.5594242,0.2,276
21624,0.11758094,0.2,291
21625,0.7634702,0.2,276
21626,0.8611063,0.2,276
21627,0.44184977,0.2,288
21628,0.1973799,0.2,280
21629,0.47375053,0.2,283
21630,0.23160914,0.2,285
21631,0.43096712,0.2,276
21632,0.1626524,0.2,344
21633,0.4068244,0.2,289
21634,0.15610175,0.2,283
21635,0.18410958,0.2,283
21636,0.665862,0.2,277
21637,0.5883889,0.2,279
21638,0.45535767,0.2,279
21639,0.077384725,0.2,288
21640,0.20946026,0.2,283
21641,0.59565115,0.2,279
21642,0.17030898,0.2,283
21643,0.3382158,0.2,284
21644,0.06625621,0.2,288
21645,0.1022993,0.2,344
21646,0.14675479,0.2,287
21647,0.11999315,0.2,283
21648,0.45349324,0.2,280
21649,0.22928795,0.2,283
21650,0.41538826,0.2,279
21651,0.46735358,0.2,287
21652,0.33025843,0.2,287
21653,0.10029007,0.2,289
21654,0.15004598,0.2,284
21655,0.70698273,0.2,289
21656,0.09053126,0.2,283
21657,0.700487,0.2,276
21658,0.26811662,0.2,283
21659,0.3062006,0.2,285
21660,0.6741878,0.2,279
21661,0.49463814,0.2,281
21662,0.32596967,0.2,276
21663,0.5502984,0.2,279
21664,0.75685585,0.2,288
21665,0.3751409,0.2,289
21666,0.2435933,0.2,344
21667,0.9075304,0.2,284
21668,0.29959926,0.2,276
21669,0.49336812,0.2,288
21670,0.4759763,0.2,283
21671,0.31070104,0.2,288
21672,0.26090592,0.2,289
21673,0.5727117,0.2,291
21674,0.28072917,0.2,292
21675,0.44860518,0.2,276
21676,0.36222777,0.2,283
21677,0.2904099,0.2,279
21678,0.63930863,0.2,283
21679,0.10322946,0.2,288
21680,0.061711,0.2,280
21681,0.29178622,0.2,344
21682,0.19303113,0.2,344
21683,0.43595365,0.2,281
21684,0.49046436,0.2,283
21685,0.20426759,0.2,276
21686,0.5317425,0.2,287
21687,0.074924834,0.2,283
21688,0.797202,0.2,289
21689,0.27397963,0.2,289
21690,0.5456215,0.2,344
21691,0.4900773,0.2,276
21692,0.43870074,0.2,280
21693,0.23227806,0.2,344
21694,0.13469465,0.2,283
21695,0.14939864,0.2,280
21696,0.50096256,0.2,279
21697,0.64066285,0.2,344
21698,0.6350322,0.2,290
21699,0.67440647,0.2,279
21700,0.08451356,0.2,285
21701,0.52366585,0.2,283
21702,0.2401297,0.2,284
21703,0.820545,0.2,344
21704,0.1555574,0.2,283
21705,0.66820043,0.2,277
21706,0.21226692,0.2,283
21707,0.57484823,0.2,279
21708,0.38447386,0.2,291
21709,0.34470922,0.2,284
21710,0.07921204,0.2,283
21711,0.6191408,0.2,287
21712,0.9684434,0.2,285
21713,0.41648087,0.2,288
21714,0.28706932,0.2,279
21715,0.36031568,0.2,291
21716,0.23759648,0.2,344
21717,0.32678905,0.2,283
21718,0.19068676,0.2,283
21719,0.5769598,0.2,288
21720,0.2741085,0.2,284
21721,0.13336685,0.2,288
21722,0.26638252,0.2,344
21723,0.23830894,0.2,280
21724,0.18305512,0.2,283
21725,0.2772601,0.2,292
21726,0.23600078,0.2,292
21727,0.5378989,0.2,279
21728,0.3195028,0.2,277
21729,0.41726592,0.2,279
21730,0.19468059,0.2,291
21731,0.37117064,0.2,280
21732,0.50967723,0.2,277
21733,0.10159805,0.2,282
21734,0.13286051,0.2,283
21735,0.54063797,0.2,344
21736,0.7407042,0.2,276
21737,0.7106918,0.2,276
21738,0.6473772,0.2,286
21739,0.5488205,0.2,279
21740,0.21087112,0.2,289
21741,0.4674635,0.2,344
21742,0.23032086,0.2,283
21743,0.25066456,0.2,344
21744,0.45852047,0.2,288
21745,0.600029,0.2,279
21746,0.28430238,0.2,283
21747,0.61716247,0.2,276
21748,0.15713729,0.2,280
21749,0.25158134,0.2,283
21750,0.1300958,0.2,283
21751,0.70724946,0.2,286
21752,0.20389447,0.2,285
21753,0.19525123,0.2,280
21754,0.65525,0.2,279
21755,0.54982305,0.2,281
21756,0.66508394,0.2,279
21757,0.29386938,0.2,344
21758,0.83077,0.2,286
21759,0.14125665,0.2,280
21760,0.10407088,0.2,284
21761,0.28782248,0.2,291
21762,0.07634043,0.2,285
21763,0.51536715,0.2,283
21764,0.12358343,0.2,280
21765,0.5792865,0.2,280
21766,0.3924822,0.2,276
21767,0.16678049,0.2,276
21768,0.1866836,0.2,283
21769,0.24495748,0.2,289
21770,0.768331,0.2,283
21771,0.5164316,0.2,276
21772,0.76004153,0.2,279
21773,0.18468611,0.2,344
21774,0.21248102,0.2,288
21775,0.15167494,0.2,292
21776,0.14167616,0.2,288
21777,0.20095354,0.2,288
21778,0.17490478,0.2,291
21779,0.47843415,0.2,279
21780,0.8842632,0.2,289
21781,0.3336348,0.2,287
21782,0.19346346,0.2,280
21783,0.1898883,0.2,285
21784,0.6888148,0.2,287
21785,0.11444932,0.2,285
21786,0.746427,0.2,279
21787,0.24677745,0.2,283
21788,0.17311655,0.2,280
21789,0.14897154,0.2,283
21790,0.83508307,0.2,287
21791,0.31735963,0.2,276
21792,0.18386069,0.2,284
21793,0.13471337,0.2,288
21794,0.20264813,0.2,288
21795,0.058168102,0.2,284
21796,0.14403465,0.2,280
21797,0.1626834,0.2,281
21798,0.24059796,0.2,276
21799,0.20928068,0.2,280
21800,0.42202517,0.2,279
21801,0.18235987,0.2,283
21802,0.792144,0.2,344
21803,0.78734845,0.2,289
21804,0.28331438,0.2,276
21805,0.45731935,0.2,284
21806,0.3470069,0.2,344
21807,0.24857476,0.2,280
21808,0.28592163,0.2,283
21809,0.13634652,0.2,344
21810,0.20304391,0.2,291
21811,0.42887968,0.2,279
21812,0.37036195,0.2,283
21813,0.47961053,0.2,276
21814,0.2768174,0.2,291
21815,0.18249945,0.2,344
21816,0.70282596,0.2,280
21817,0.20197351,0.2,284
21818,0.5737035,0.2,283
21819,0.58405995,0.2,277
21820,0.15165497,0.2,285
21821,0.2308257,0.2,280
21822,0.6392403,0.2,280
21823,0.13515778,0.2,280
21824,0.2519448,0.2,288
21825,0.38013765,0.2,284
21826,0.09823072,0.2,283
21827,0.23180707,0.2,283
21828,0.17558187,0.2,284
21829,0.14913933,0.2,284
21830,0.40657514,0.2,283
21831,0.09738303,0.2,285
21832,0.42470726,0.2,283
21833,0.115587026,0.2,280
21834,0.07010973,0.2,284
21835,0.19731921,0.2,291
21836,0.1904761,0.2,277
21837,0.2988285,0.2,276
21838,0.6082391,0.2,284
21839,0.3763873,0.2,284
21840,0.4628227,0.2,287
21841,0.13025585,0.2,280
21842,0.72315633,0.2,279
21843,0.76914054,0.2,284
21844,0.8274336,0.2,289
21845,0.51574457,0.2,289
21846,0.31527287,0.2,284
21847,0.5062303,0.2,287
21848,0.4831085,0.2,344
21849,0.19122659,0.2,280

